Optimal Control of Sliding Droplets using the Contact Angle Distribution

Controlling the shape and position of moving and pinned droplets on a solid surface is an important feature often found in microfluidic applications. In this work, we consider a well investigated phase field model including contact line dynamics as the state system for an (open-loop) optimal control problem. Here the spatially and temporally changeable contact angles between droplet and solid are considered as the control variables. We consider a suitable, energy stable, time discrete version of the state equation in our optimal control problem. We discuss regularity of the solution to the time discrete state equation and its continuity and differentiability properties. Furthermore, we show existence of solutions and state first order optimality conditions to the optimal control problem. We illustrate our results by actively pushing a droplet uphill against gravity in an optimal way.

==> data/forward_135/contactline.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data/forward_135/difference.dat <==
0.000000000000000000e+00 3.791654309349364871e-01
1.000000000000000021e-02 3.255780009765970595e-01
2.000000000000000042e-02 3.255710268209579539e-01
2.999999999999999889e-02 3.255807624404057354e-01
4.000000000000000083e-02 3.256020050937448729e-01
5.000000000000000278e-02 3.256315448509253252e-01
5.999999999999999778e-02 3.256675385247850829e-01
7.000000000000000666e-02 3.257090252308325051e-01
8.000000000000000167e-02 3.257555984003802640e-01
8.999999999999999667e-02 3.258071927986010419e-01
1.000000000000000056e-01 3.657712981669228314e-01
1.100000000000000006e-01 3.658190012876891828e-01
1.199999999999999956e-01 3.658690561757125814e-01
1.300000000000000044e-01 3.659248974568236612e-01
1.400000000000000133e-01 3.659882326859128510e-01
1.499999999999999944e-01 3.660599776467308719e-01
1.600000000000000033e-01 3.661407166468300667e-01
1.700000000000000122e-01 3.662309262123239484e-01
1.799999999999999933e-01 3.663310786160268728e-01
1.900000000000000022e-01 3.664416822563055787e-01
2.000000000000000111e-01 3.450318963635261582e-01
2.099999999999999922e-01 3.451726794143553656e-01
2.200000000000000011e-01 3.453246331735689290e-01
2.300000000000000100e-01 3.454886424030512715e-01
2.399999999999999911e-01 3.456653539391094654e-01
2.500000000000000000e-01 3.458552470251040067e-01
2.600000000000000089e-01 3.460586948833656584e-01
2.700000000000000178e-01 3.462760002999553111e-01
2.800000000000000266e-01 3.465074118964957539e-01
2.899999999999999800e-01 3.467531291037388441e-01
2.999999999999999889e-01 3.570957070787140197e-01
3.099999999999999978e-01 3.573800716610860406e-01
3.200000000000000067e-01 3.576796505651493874e-01
3.300000000000000155e-01 3.579947106700050452e-01
3.400000000000000244e-01 3.583251623535462782e-01
3.500000000000000333e-01 3.586707672380394785e-01
3.599999999999999867e-01 3.590312516131952125e-01
3.699999999999999956e-01 3.594063523456613174e-01
3.800000000000000044e-01 3.597958268745181654e-01
3.900000000000000133e-01 3.601994473691618182e-01
4.000000000000000222e-01 3.597531430180458401e-01
4.100000000000000311e-01 3.601859501838377553e-01
4.199999999999999845e-01 3.606313199798512059e-01
4.299999999999999933e-01 3.610888275755937404e-01
4.400000000000000022e-01 3.615582830150431137e-01
4.500000000000000111e-01 3.620395933990667725e-01
4.600000000000000200e-01 3.625326694192109178e-01
4.700000000000000289e-01 3.630373744308785788e-01
4.799999999999999822e-01 3.635535042793245353e-01
4.899999999999999911e-01 3.640807865515320874e-01
5.000000000000000000e-01 3.401187161445484719e-01
5.100000000000000089e-01 3.406837585185907291e-01
5.200000000000000178e-01 3.412541620778727358e-01
5.300000000000000266e-01 3.418301561088693541e-01
5.400000000000000355e-01 3.424119968125984292e-01
5.500000000000000444e-01 3.429998268892274216e-01
5.600000000000000533e-01 3.435936714774755485e-01
5.700000000000000622e-01 3.441934643370535007e-01
5.799999999999999600e-01 3.447990767325999628e-01
5.899999999999999689e-01 3.454103417739196602e-01
5.999999999999999778e-01 3.437406427191143643e-01
6.099999999999999867e-01 3.443682325454209825e-01
6.199999999999999956e-01 3.450006207805169645e-01
6.300000000000000044e-01 3.456386607479835504e-01
6.400000000000000133e-01 3.462822143195014024e-01
6.500000000000000222e-01 3.469309879668230345e-01
6.600000000000000311e-01 3.475847321794011124e-01
6.700000000000000400e-01 3.482432769874890255e-01
6.800000000000000488e-01 3.489065224366673656e-01
6.900000000000000577e-01 3.495744179388439177e-01
7.000000000000000666e-01 3.515820960381247362e-01
7.099999999999999645e-01 3.522686604598305737e-01
7.199999999999999734e-01 3.529578736527719252e-01
7.299999999999999822e-01 3.536502554839875967e-01
7.399999999999999911e-01 3.543461065543846433e-01
7.500000000000000000e-01 3.550455869516478402e-01
7.600000000000000089e-01 3.557487646553761929e-01
7.700000000000000178e-01 3.564556399314761648e-01
7.800000000000000266e-01 3.571661589223223410e-01
7.900000000000000355e-01 3.578802229918970346e-01
8.000000000000000444e-01 3.761488262759978274e-01
8.100000000000000533e-01 3.768658959354264648e-01
8.200000000000000622e-01 3.775902476461416302e-01
8.300000000000000711e-01 3.783193822851744215e-01
8.399999999999999689e-01 3.790522580863583957e-01
8.499999999999999778e-01 3.797883399757810974e-01
8.599999999999999867e-01 3.805272675818359707e-01
8.699999999999999956e-01 3.812687397224827635e-01
8.800000000000000044e-01 3.820124759420003291e-01
8.900000000000000133e-01 3.827582051688807052e-01
9.000000000000000222e-01 3.635684076287552524e-01
9.100000000000000311e-01 3.643223957035037208e-01
9.200000000000000400e-01 3.650731673867496641e-01
9.300000000000000488e-01 3.658215770188568694e-01
9.400000000000000577e-01 3.665682456481623164e-01
9.500000000000000666e-01 3.673136127153534547e-01
9.599999999999999645e-01 3.680579735462887192e-01
9.699999999999999734e-01 3.688015086105724816e-01
9.799999999999999822e-01 3.695443094840077936e-01
9.899999999999999911e-01 3.702864022032071878e-01
1.000000000000000000e+00 3.778849885115332374e-01
1.010000000000000009e+00 3.786314890671849120e-01
1.020000000000000018e+00 3.793783870442677397e-01
1.030000000000000027e+00 3.801257029938198695e-01
1.040000000000000036e+00 3.808731935000076452e-01
1.050000000000000044e+00 3.816206143380216353e-01
1.060000000000000053e+00 3.823677880130977313e-01
1.070000000000000062e+00 3.831146176975124273e-01
1.080000000000000071e+00 3.838610800425294456e-01
1.090000000000000080e+00 3.846072102140694060e-01
1.100000000000000089e+00 3.705456313197847962e-01
1.110000000000000098e+00 3.712884430414229997e-01
1.120000000000000107e+00 3.720321639480903553e-01
1.130000000000000115e+00 3.727759673453328038e-01
1.140000000000000124e+00 3.735196764414018267e-01
1.150000000000000133e+00 3.742632812409689147e-01
1.159999999999999920e+00 3.750068023722493704e-01
1.169999999999999929e+00 3.757502492117393289e-01
1.179999999999999938e+00 3.764936085673190602e-01
1.189999999999999947e+00 3.772368440760262009e-01
1.199999999999999956e+00 3.755191726464541246e-01
1.209999999999999964e+00 3.762737989807556360e-01
1.219999999999999973e+00 3.770261553348628891e-01
1.229999999999999982e+00 3.777777125503793965e-01
1.239999999999999991e+00 3.785289191937006303e-01
1.250000000000000000e+00 3.792798604910453952e-01
1.260000000000000009e+00 3.800304974640222322e-01
1.270000000000000018e+00 3.807807519827854925e-01
1.280000000000000027e+00 3.815305372410764395e-01
1.290000000000000036e+00 3.822797686044031584e-01
1.300000000000000044e+00 3.801891767100938901e-01
1.310000000000000053e+00 3.809377675027607602e-01
1.320000000000000062e+00 3.816843223236187632e-01
1.330000000000000071e+00 3.824286574249025628e-01
1.340000000000000080e+00 3.831709166067255312e-01
1.350000000000000089e+00 3.839113179331417602e-01
1.360000000000000098e+00 3.846500871087189521e-01
1.370000000000000107e+00 3.853874365726480122e-01
1.380000000000000115e+00 3.861235592040138109e-01
1.390000000000000124e+00 3.868586272143840765e-01
1.400000000000000133e+00 3.915533051664619735e-01
1.409999999999999920e+00 3.922915385967830626e-01
1.419999999999999929e+00 3.930311913345836961e-01
1.429999999999999938e+00 3.937715897856379210e-01
1.439999999999999947e+00 3.945123469619736256e-01
1.449999999999999956e+00 3.952532167280045083e-01
1.459999999999999964e+00 3.959940280010911251e-01
1.469999999999999973e+00 3.967346526997753697e-01
1.479999999999999982e+00 3.974749892329788592e-01
1.489999999999999991e+00 3.982149537388705030e-01
1.500000000000000000e+00 3.950635015969419239e-01
1.510000000000000009e+00 3.957890147241757139e-01
1.520000000000000018e+00 3.965153847510416996e-01
1.530000000000000027e+00 3.972422343635187980e-01
1.540000000000000036e+00 3.979694102867498140e-01
1.550000000000000044e+00 3.986968644587283728e-01
1.560000000000000053e+00 3.994245977507121514e-01
1.570000000000000062e+00 4.001526329531490678e-01
1.580000000000000071e+00 4.008810012188220306e-01
1.590000000000000080e+00 4.016097347554664077e-01
1.600000000000000089e+00 4.014407390547342636e-01
1.610000000000000098e+00 4.021861455961605047e-01
1.620000000000000107e+00 4.029298295607401381e-01
1.630000000000000115e+00 4.036717581011247669e-01
1.640000000000000124e+00 4.044120541655492618e-01
1.650000000000000133e+00 4.051508547473382515e-01
1.660000000000000142e+00 4.058882839834478395e-01
1.669999999999999929e+00 4.066244458852025789e-01
1.679999999999999938e+00 4.073594234959670990e-01
1.689999999999999947e+00 4.080932807547233421e-01
1.699999999999999956e+00 4.090735625083992688e-01
1.709999999999999964e+00 4.098021867395824636e-01
1.719999999999999973e+00 4.105306758712659598e-01
1.729999999999999982e+00 4.112589434265757071e-01
1.739999999999999991e+00 4.119868768666600234e-01
1.750000000000000000e+00 4.127143758316969557e-01
1.760000000000000009e+00 4.134413602974384983e-01
1.770000000000000018e+00 4.141677648458427230e-01
1.780000000000000027e+00 4.148935322277193527e-01
1.790000000000000036e+00 4.156186088085453978e-01
1.800000000000000044e+00 4.181719276126814044e-01
1.810000000000000053e+00 4.188961292684416082e-01
1.820000000000000062e+00 4.196158430090202174e-01
1.830000000000000071e+00 4.203320528242389109e-01
1.840000000000000080e+00 4.210454179738365443e-01
1.850000000000000089e+00 4.217563693020695559e-01
1.860000000000000098e+00 4.224651897572087589e-01
1.870000000000000107e+00 4.231720657506639616e-01
1.880000000000000115e+00 4.238771183007448151e-01
1.890000000000000124e+00 4.245804222370274661e-01
1.900000000000000133e+00 4.426586936544524842e-01
1.910000000000000142e+00 4.433743747786745848e-01
1.919999999999999929e+00 4.440848275117249000e-01
1.929999999999999938e+00 4.447907301146197812e-01
1.939999999999999947e+00 4.454926282256834735e-01
1.949999999999999956e+00 4.461909136613042559e-01
1.959999999999999964e+00 4.468858722230696356e-01
1.969999999999999973e+00 4.475777210763585701e-01
1.979999999999999982e+00 4.482666320264778181e-01
1.989999999999999991e+00 4.489527454697238018e-01
2.000000000000000000e+00 4.365775010874900497e-01
2.010000000000000231e+00 4.372577625911447385e-01
2.020000000000000018e+00 4.379368053175454190e-01
2.030000000000000249e+00 4.386138504141433581e-01
2.040000000000000036e+00 4.392885449901025585e-01
2.049999999999999822e+00 4.399607224901990743e-01
2.060000000000000053e+00 4.406303021719956692e-01
2.069999999999999840e+00 4.412972446990300335e-01
2.080000000000000071e+00 4.419615317601856552e-01
2.089999999999999858e+00 4.426231565554925029e-01
2.100000000000000089e+00 4.442298305654377444e-01
2.109999999999999876e+00 4.448955077624464072e-01
2.120000000000000107e+00 4.455581096288323550e-01
2.129999999999999893e+00 4.462177110541869496e-01
2.140000000000000124e+00 4.468744365565681664e-01
2.149999999999999911e+00 4.475283868175895519e-01
2.160000000000000142e+00 4.481796428047168379e-01
2.169999999999999929e+00 4.488282756736530210e-01
2.180000000000000160e+00 4.494743532560971921e-01
2.189999999999999947e+00 4.501179429665298493e-01
2.200000000000000178e+00 4.492152290374787360e-01
2.209999999999999964e+00 4.498529167020573483e-01
2.220000000000000195e+00 4.504861469373541150e-01
2.229999999999999982e+00 4.511157530445164543e-01
2.240000000000000213e+00 4.517423235453303376e-01
2.250000000000000000e+00 4.523662665254111759e-01
2.260000000000000231e+00 4.529878676586102104e-01
2.270000000000000018e+00 4.536073264874081468e-01
2.280000000000000249e+00 4.542247807984163277e-01
2.290000000000000036e+00 4.548403242775426181e-01
2.300000000000000266e+00 4.568164971350377468e-01
2.310000000000000053e+00 4.574305167754685320e-01
2.319999999999999840e+00 4.580438298973885103e-01
2.330000000000000071e+00 4.586565871790658777e-01
2.339999999999999858e+00 4.592686581286025138e-01
2.350000000000000089e+00 4.598798849100410036e-01
2.359999999999999876e+00 4.604901407868727259e-01
2.370000000000000107e+00 4.610993360965045529e-01
2.379999999999999893e+00 4.617074111447652118e-01
2.390000000000000124e+00 4.623143271062860049e-01
2.399999999999999911e+00 4.617056389607208655e-01
2.410000000000000142e+00 4.623153781367034254e-01
2.419999999999999929e+00 4.629230588767112575e-01
2.430000000000000160e+00 4.635287201279802427e-01
2.439999999999999947e+00 4.641324252341257339e-01
2.450000000000000178e+00 4.647342417302632311e-01
2.459999999999999964e+00 4.653342247645987362e-01
2.470000000000000195e+00 4.659324132679347197e-01
2.479999999999999982e+00 4.665288309210883222e-01
2.490000000000000213e+00 4.671234886920712093e-01
2.500000000000000000e+00 4.679187935675708232e-01
2.510000000000000231e+00 4.685159842337341951e-01
2.520000000000000018e+00 4.691121586431377666e-01
2.530000000000000249e+00 4.697070313444050016e-01
2.540000000000000036e+00 4.703004630180207535e-01
2.550000000000000266e+00 4.708924260080324387e-01
2.560000000000000053e+00 4.714829516239584239e-01
2.569999999999999840e+00 4.720720975989113888e-01
2.580000000000000071e+00 4.726599295739403184e-01
2.589999999999999858e+00 4.732465105234532898e-01
2.600000000000000089e+00 4.741192331090230416e-01
2.609999999999999876e+00 4.747124408123301609e-01
2.620000000000000107e+00 4.753033761626012654e-01
2.629999999999999893e+00 4.758923613057060575e-01
2.640000000000000124e+00 4.764796827283916958e-01
2.649999999999999911e+00 4.770655293071673908e-01
2.660000000000000142e+00 4.776500190235870025e-01
2.669999999999999929e+00 4.782332238292716919e-01
2.680000000000000160e+00 4.788151858630428914e-01
2.689999999999999947e+00 4.793959276552093307e-01
2.700000000000000178e+00 4.834212275966573436e-01
2.709999999999999964e+00 4.840026427265423092e-01
2.720000000000000195e+00 4.845823342911063647e-01
2.729999999999999982e+00 4.851600708767972447e-01
2.740000000000000213e+00 4.857358687801860975e-01
2.750000000000000000e+00 4.863097940061448798e-01
2.760000000000000231e+00 4.868819117912943084e-01
2.770000000000000018e+00 4.874522737240243320e-01
2.780000000000000249e+00 4.880209160567514082e-01
2.790000000000000036e+00 4.885878615710835260e-01
2.800000000000000266e+00 4.890974925676642715e-01
2.810000000000000053e+00 4.896720387583794465e-01
2.819999999999999840e+00 4.902443071401805796e-01
2.830000000000000071e+00 4.908144810945618830e-01
2.839999999999999858e+00 4.913827018861431917e-01
2.850000000000000089e+00 4.919490609963644845e-01
2.859999999999999876e+00 4.925136128617225162e-01
2.870000000000000107e+00 4.930763870185008169e-01
2.879999999999999893e+00 4.936373967585597766e-01
2.890000000000000124e+00 4.941966448887756269e-01
2.899999999999999911e+00 4.947015368597422191e-01
2.910000000000000142e+00 4.952603678922037345e-01
2.919999999999999929e+00 4.958150787572130902e-01
2.930000000000000160e+00 4.963658805123162265e-01
2.939999999999999947e+00 4.969130853271849224e-01
2.950000000000000178e+00 4.974570065373089545e-01
2.959999999999999964e+00 4.979979303897172360e-01
2.970000000000000195e+00 4.985361067543702118e-01
2.979999999999999982e+00 4.990717474758720740e-01
2.990000000000000213e+00 4.996050282571954382e-01
3.000000000000000000e+00 5.164674363579352390e-01
3.010000000000000231e+00 5.169899350903212065e-01
3.020000000000000018e+00 5.175125675334155684e-01
3.030000000000000249e+00 5.180345734968776483e-01
3.040000000000000036e+00 5.185557017548922953e-01
3.050000000000000266e+00 5.190758268219038962e-01
3.060000000000000053e+00 5.195948643626698837e-01
3.070000000000000284e+00 5.201127498890876222e-01
3.080000000000000071e+00 5.206294334841363725e-01
3.089999999999999858e+00 5.211448791429997840e-01
3.100000000000000089e+00 4.956178419678026192e-01
3.109999999999999876e+00 4.961444224839144379e-01
3.120000000000000107e+00 4.966655658123714234e-01
3.129999999999999893e+00 4.971824490599942581e-01
3.140000000000000124e+00 4.976958644319580127e-01
3.149999999999999911e+00 4.982064140372523542e-01
3.160000000000000142e+00 4.987146110601928806e-01
3.169999999999999929e+00 4.992209423919509725e-01
3.180000000000000160e+00 4.997259165503372125e-01
3.189999999999999947e+00 5.002301083936100401e-01
3.200000000000000178e+00 5.003765737616679976e-01
3.209999999999999964e+00 5.008867732988848687e-01
3.220000000000000195e+00 5.013987669215994591e-01
3.229999999999999982e+00 5.019135423522710360e-01
3.240000000000000213e+00 5.024329134546182685e-01
3.250000000000000000e+00 5.029592093246777473e-01
3.260000000000000231e+00 5.034951816639938738e-01
3.270000000000000018e+00 5.040438687100747828e-01
3.280000000000000249e+00 5.046083241154802890e-01
3.290000000000000036e+00 5.051912027169670472e-01
3.300000000000000266e+00 5.071681175386828500e-01
3.310000000000000053e+00 5.077896166158669677e-01
3.320000000000000284e+00 5.084301415775793753e-01
3.330000000000000071e+00 5.090879067952125414e-01
3.339999999999999858e+00 5.097604415788942189e-01
3.350000000000000089e+00 5.104449206177972265e-01
3.359999999999999876e+00 5.111385045433832763e-01
3.370000000000000107e+00 5.118385851887830018e-01
3.379999999999999893e+00 5.125429620963003474e-01
3.390000000000000124e+00 5.132499653149869001e-01
3.399999999999999911e+00 5.060894245351650333e-01
3.410000000000000142e+00 5.068158680327007337e-01
3.419999999999999929e+00 5.075463004000495548e-01
3.430000000000000160e+00 5.082794943606466775e-01
3.439999999999999947e+00 5.090150119376726234e-01
3.450000000000000178e+00 5.097526983627468367e-01
3.459999999999999964e+00 5.104925102777991830e-01
3.470000000000000195e+00 5.112344454663521054e-01
3.479999999999999982e+00 5.119785126157093691e-01
3.490000000000000213e+00 5.127247201758035056e-01
3.500000000000000000e+00 5.214056635173142107e-01
3.510000000000000231e+00 5.221808013681819016e-01
3.520000000000000018e+00 5.229530507151722851e-01
3.530000000000000249e+00 5.237233009973930598e-01
3.540000000000000036e+00 5.244924412510397760e-01
3.550000000000000266e+00 5.252612940918022222e-01
3.560000000000000053e+00 5.260305983006429154e-01
3.570000000000000284e+00 5.268009913426482393e-01
3.580000000000000071e+00 5.275729981660265411e-01
3.589999999999999858e+00 5.283470276331155846e-01
3.600000000000000089e+00 5.405248920603960006e-01
3.609999999999999876e+00 5.413113314541702081e-01
3.620000000000000107e+00 5.420994411779207489e-01
3.629999999999999893e+00 5.428900834475737236e-01
3.640000000000000124e+00 5.436836225349965801e-01
3.649999999999999911e+00 5.444801170669900658e-01
3.660000000000000142e+00 5.452794368993668650e-01
3.669999999999999929e+00 5.460813317497640318e-01
3.680000000000000160e+00 5.468854735837179737e-01
3.689999999999999947e+00 5.476914839486577424e-01
3.700000000000000178e+00 5.460073337956564687e-01
3.709999999999999964e+00 5.468280861449682506e-01
3.720000000000000195e+00 5.476459347535856947e-01
3.729999999999999982e+00 5.484614042468969330e-01
3.740000000000000213e+00 5.492749785094538373e-01
3.750000000000000000e+00 5.500869576502449565e-01
3.760000000000000231e+00 5.508974753925558465e-01
3.770000000000000018e+00 5.517065402565727306e-01
3.780000000000000249e+00 5.525140709624661861e-01
3.790000000000000036e+00 5.533199219737581220e-01
3.800000000000000266e+00 5.621192345996691708e-01
3.810000000000000053e+00 5.629286601723527683e-01
3.820000000000000284e+00 5.637377700637646871e-01
3.830000000000000071e+00 5.645441836116055212e-01
3.839999999999999858e+00 5.653467767935825838e-01
3.850000000000000089e+00 5.661449505311118013e-01
3.859999999999999876e+00 5.669383354859927060e-01
3.870000000000000107e+00 5.677266631735804481e-01
3.879999999999999893e+00 5.685097070270689334e-01
3.890000000000000124e+00 5.692872545041405274e-01
3.899999999999999911e+00 5.801863508214448739e-01
3.910000000000000142e+00 5.809614248784397139e-01
3.919999999999999929e+00 5.817281348512265415e-01
3.930000000000000160e+00 5.824869793641078708e-01
3.939999999999999947e+00 5.832381913753268421e-01
3.950000000000000178e+00 5.839818422740850057e-01
3.959999999999999964e+00 5.847179001999045500e-01
3.970000000000000195e+00 5.854462648009500780e-01
3.979999999999999982e+00 5.861667888343989885e-01
3.990000000000000213e+00 5.868792926221437778e-01
4.000000000000000000e+00 5.876231898832517953e-01
4.009999999999999787e+00 5.883251324712318597e-01
4.020000000000000462e+00 5.890120499458524339e-01
4.030000000000000249e+00 5.896851769022716239e-01
4.040000000000000036e+00 5.903456248146916607e-01
4.049999999999999822e+00 5.909943248386394510e-01
4.060000000000000497e+00 5.916320334455363872e-01
4.070000000000000284e+00 5.922593572280075991e-01
4.080000000000000071e+00 5.928767777734709199e-01
4.089999999999999858e+00 5.934846721948455750e-01
4.099999999999999645e+00 5.899071770960324645e-01
4.110000000000000320e+00 5.905092156805239467e-01
4.120000000000000107e+00 5.910975700670656474e-01
4.129999999999999893e+00 5.916735712177401130e-01
4.139999999999999680e+00 5.922382406845073666e-01
4.150000000000000355e+00 5.927922932659520638e-01
4.160000000000000142e+00 5.933362215086634972e-01
4.169999999999999929e+00 5.938703703633196884e-01
4.179999999999999716e+00 5.943949914732016282e-01
4.190000000000000391e+00 5.949102797318950309e-01
4.200000000000000178e+00 5.996589761617080461e-01
4.209999999999999964e+00 6.001724498185362355e-01
4.219999999999999751e+00 6.006762573770040303e-01
4.230000000000000426e+00 6.011707261274045200e-01
4.240000000000000213e+00 6.016561378139428928e-01
4.250000000000000000e+00 6.021326928844792370e-01
4.259999999999999787e+00 6.026005392191781107e-01
4.270000000000000462e+00 6.030598003272220620e-01
4.280000000000000249e+00 6.035105940461720220e-01
4.290000000000000036e+00 6.039530427253819722e-01
4.299999999999999822e+00 6.054933807030323800e-01
4.310000000000000497e+00 6.059117205417974272e-01
4.320000000000000284e+00 6.063200448017834754e-01
4.330000000000000071e+00 6.067194433488470873e-01
4.339999999999999858e+00 6.071107511106276222e-01
4.350000000000000533e+00 6.074945741075659100e-01
4.360000000000000320e+00 6.078713671828964715e-01
4.370000000000000107e+00 6.082414876200735732e-01
4.379999999999999893e+00 6.086052286116347965e-01
4.389999999999999680e+00 6.089628402018605335e-01
4.400000000000000355e+00 6.088855523389682389e-01
4.410000000000000142e+00 6.092467310314940709e-01
4.419999999999999929e+00 6.096003770000322231e-01
4.429999999999999716e+00 6.099466056561292371e-01
4.440000000000000391e+00 6.102859240274428609e-01
4.450000000000000178e+00 6.106188156019142221e-01
4.459999999999999964e+00 6.109456940413795500e-01
4.469999999999999751e+00 6.112669160027027759e-01
4.480000000000000426e+00 6.115827975858439958e-01
4.490000000000000213e+00 6.118936253813533899e-01
4.500000000000000000e+00 6.051364990294656465e-01
4.509999999999999787e+00 6.054358562594223114e-01
4.520000000000000462e+00 6.057296870915962472e-01
4.530000000000000249e+00 6.060188595000822742e-01
4.540000000000000036e+00 6.063038159256306514e-01
4.549999999999999822e+00 6.065848485245358690e-01
4.560000000000000497e+00 6.068621724364459125e-01
4.570000000000000284e+00 6.071359542709812152e-01
4.580000000000000071e+00 6.074063268690540474e-01
4.589999999999999858e+00 6.076733977225659000e-01
4.600000000000000533e+00 6.059676304247759715e-01
4.610000000000000320e+00 6.062279886544365004e-01
4.620000000000000107e+00 6.064865810019715031e-01
4.629999999999999893e+00 6.067428830163023035e-01
4.639999999999999680e+00 6.069966434651306031e-01
4.650000000000000355e+00 6.072477254443648942e-01
4.660000000000000142e+00 6.074960442869745680e-01
4.669999999999999929e+00 6.077415386227434935e-01
4.679999999999999716e+00 6.079841559228512660e-01
4.690000000000000391e+00 6.082238452529047379e-01
4.700000000000000178e+00 6.082100784368664748e-01
4.709999999999999964e+00 6.084493827421589840e-01
4.719999999999999751e+00 6.086854836949581182e-01
4.730000000000000426e+00 6.089181263745021555e-01
4.740000000000000213e+00 6.091472070221509716e-01
4.750000000000000000e+00 6.093726735672100325e-01
4.759999999999999787e+00 6.095944972058354727e-01
4.770000000000000462e+00 6.098126606681144590e-01
4.780000000000000249e+00 6.100271528739875659e-01
4.790000000000000036e+00 6.102379665920775187e-01
4.799999999999999822e+00 6.103395502048531984e-01
4.810000000000000497e+00 6.105427497152384753e-01
4.820000000000000284e+00 6.107417680388995684e-01
4.830000000000000071e+00 6.109366659026697066e-01
4.839999999999999858e+00 6.111275969184670753e-01
4.850000000000000533e+00 6.113146641810167647e-01
4.860000000000000320e+00 6.114979240437933283e-01
4.870000000000000107e+00 6.116774051223103914e-01
4.879999999999999893e+00 6.118531236094149062e-01
4.889999999999999680e+00 6.120250932278353817e-01
4.900000000000000355e+00 6.119022358152081953e-01
4.910000000000000142e+00 6.120693815006404970e-01
4.919999999999999929e+00 6.122317494457607534e-01
4.929999999999999716e+00 6.123897362626135044e-01
4.940000000000000391e+00 6.125436461736731841e-01
4.950000000000000178e+00 6.126937140602204401e-01
4.959999999999999964e+00 6.128401231427161866e-01
4.969999999999999751e+00 6.129830179252636624e-01
4.980000000000000426e+00 6.131225146418433081e-01
4.990000000000000213e+00 6.132587096230107671e-01
5.000000000000000000e+00 6.168784335159211984e-01


==> data/forward_135/isolines/isoline_phi0_tau0.0.dat <==
6.250000000000000000e-01 0.000000000000000000e+00
6.248595634753189021e-01 8.192896808652278678e-03
6.248572760937575188e-01 8.333333333333333218e-03
6.244574868314188842e-01 1.612415349808549170e-02
6.244309186071737017e-01 1.666666666666666644e-02
6.238221946107130877e-01 2.382219461071310301e-02
6.237255216948995873e-01 2.500000000000000139e-02
6.229801974663455866e-01 3.131353079967891251e-02
6.227459533574980499e-01 3.333333333333333287e-02
6.219535122728978571e-01 3.862017893956457698e-02
6.214932881238217632e-01 4.166666666666666435e-02
6.207562756264645154e-01 4.575627562646450430e-02
6.199592675396448094e-01 5.000000000000000278e-02
6.193907571541132917e-01 5.272409048744661209e-02
6.181192722888829705e-01 5.833333333333333426e-02
6.178428032620446597e-01 5.950946992871131158e-02
6.166666666666666963e-01 6.389549233989016974e-02
6.160793984263943646e-01 6.607939842639438954e-02
6.159318714160415542e-01 6.666666666666666574e-02
6.141937409989528529e-01 7.252707433228625100e-02
6.134695933713629756e-01 7.499999999999999722e-02
6.122211695073653814e-01 7.888783617403213877e-02
6.107176864753318668e-01 8.333333333333332871e-02
6.101095233688226260e-01 8.510952336882263158e-02
6.083333333333332815e-01 8.968856155162197030e-02
6.077752360853301283e-01 9.110856941866347924e-02
6.075725805775670230e-01 9.166666666666666019e-02
6.053565845333489515e-01 9.702325120001567549e-02
6.041232534660483378e-01 1.000000000000000056e-01
6.028831218767908284e-01 1.028831218767908562e-01
6.003138820272917453e-01 1.083333333333333370e-01
6.002175371769791212e-01 1.085508705103124943e-01
5.999999999999999778e-01 1.089577045026356716e-01
5.974008374755011008e-01 1.140675041421678193e-01
5.960968081934684415e-01 1.166666666666666685e-01
5.945849149123868527e-01 1.195849149123868332e-01
5.916666666666666741e-01 1.247131379384125716e-01
5.915596165449791277e-01 1.248929498783123981e-01
5.915023193378800004e-01 1.250000000000000000e-01
5.884356758657747211e-01 1.301023425324413785e-01
5.864754156690199505e-01 1.333333333333333315e-01
5.852952249265708229e-01 1.352952249265708395e-01
5.833333333333333703e-01 1.381472240993231182e-01
5.818954605748670739e-01 1.402287939082003665e-01
5.809614230470698804e-01 1.416666666666666630e-01
5.785367630127977723e-01 1.452034296794643409e-01
5.749999999999999556e-01 1.499999999999999944e-01
5.749999999999999556e-01 1.500000000000000500e-01
5.749999999999999556e-01 1.500000000000001055e-01
5.713624788330672333e-01 1.546958121664005759e-01
5.684717585365239856e-01 1.583333333333333259e-01
5.676933316476295843e-01 1.593599983142963139e-01
5.666666666666666519e-01 1.604965087782763700e-01
5.638001611443123062e-01 1.638001611443122840e-01
5.613288041050490396e-01 1.666666666666666852e-01
5.599585760585582550e-01 1.682919093918915365e-01
5.583333333333333481e-01 1.699469248730418047e-01
5.558536188763674168e-01 1.725202855430341131e-01
5.535172514291040180e-01 1.749999999999999889e-01
5.518223037053082702e-01 1.768223037053082702e-01
5.500000000000000444e-01 1.785172514291040180e-01
5.475202855430341131e-01 1.808536188763674168e-01
5.449469248730418602e-01 1.833333333333333204e-01
5.432919093918915365e-01 1.849585760585582273e-01
5.416666666666667407e-01 1.863288041050490396e-01
5.388001611443122840e-01 1.888001611443123062e-01
5.354965087782763700e-01 1.916666666666666519e-01
5.343599983142963694e-01 1.926933316476296676e-01
5.333333333333333259e-01 1.934717585365239301e-01
5.296958121664006036e-01 1.963624788330672333e-01
5.250000000000000222e-01 2.000000000000000111e-01
5.202034296794643131e-01 2.035367630127976613e-01
5.166666666666666075e-01 2.059614230470699359e-01
5.152287939082003110e-01 2.068954605748670739e-01
5.131472240993231182e-01 2.083333333333333426e-01
5.102952249265707563e-01 2.102952249265708506e-01
5.083333333333333037e-01 2.114754156690198950e-01
5.051023425324413507e-01 2.134356758657747211e-01
5.000000000000000000e-01 2.165023193378800004e-01
4.998929498783123981e-01 2.165596165449790722e-01
4.997131379384125993e-01 2.166666666666666741e-01
4.945849149123868194e-01 2.195849149123868527e-01
4.916666666666666963e-01 2.210968081934684415e-01
4.890675041421678193e-01 2.224008374755011563e-01
4.839577045026356439e-01 2.250000000000000056e-01
4.835508705103124805e-01 2.252175371769791490e-01
4.833333333333333370e-01 2.253138820272916898e-01
4.778831218767907729e-01 2.278831218767908284e-01
4.749999999999999778e-01 2.291232534660482822e-01
4.720232512000155922e-01 2.303565845333489515e-01
4.666666666666666741e-01 2.325725805775670507e-01
4.661085694186634654e-01 2.327752360853301283e-01
4.646885615516218038e-01 2.333333333333333370e-01
4.601095233688226038e-01 2.351095233688226260e-01
4.583333333333333148e-01 2.357176864753318390e-01
4.538878361740321665e-01 2.372211695073654925e-01
4.500000000000000666e-01 2.384695933713629479e-01
4.475270743322862232e-01 2.391937409989529084e-01
4.416666666666666519e-01 2.409318714160416097e-01
4.410793984263943757e-01 2.410793984263943646e-01
4.388954923398901697e-01 2.416666666666666408e-01
4.345094699287113116e-01 2.428428032620446320e-01
4.333333333333333481e-01 2.431192722888829150e-01
4.277240904874466398e-01 2.443907571541132917e-01
4.249999999999999889e-01 2.449592675396447261e-01
4.207562756264645598e-01 2.457562756264645154e-01
4.166666666666666852e-01 2.464932881238217632e-01
4.136201789395645978e-01 2.469535122728978849e-01
4.083333333333333259e-01 2.477459533574980499e-01
4.063135307996789125e-01 2.479801974663455866e-01
4.000000000000000222e-01 2.487255216948996706e-01
3.988221946107131655e-01 2.488221946107131155e-01
3.916666666666666630e-01 2.494309186071736184e-01
3.911241534980854917e-01 2.494574868314188287e-01
3.833333333333333037e-01 2.498572760937574910e-01
3.831928968086522613e-01 2.498595634753189576e-01
3.750000000000000000e-01 2.500000000000000000e-01
3.666666666666666408e-01 2.498572760937574910e-01
3.665165760299680109e-01 2.498499093633013701e-01
3.583333333333333370e-01 2.494309186071736184e-01
3.577132124071650821e-01 2.493798790738317450e-01
3.499999999999999778e-01 2.487255216948996706e-01
3.485579729647736991e-01 2.485579729647737213e-01
3.416666666666666741e-01 2.477459533574980499e-01
3.390119971101980267e-01 2.473453304435313527e-01
3.333333333333333148e-01 2.464932881238217632e-01
3.290221126788565043e-01 2.456887793455232172e-01
3.250000000000000111e-01 2.449592675396447261e-01
3.185096110418682569e-01 2.435096110418682458e-01
3.166666666666666519e-01 2.431192722888829150e-01
3.111045076601098303e-01 2.416666666666666408e-01
3.083333333333333481e-01 2.409318714160416097e-01
3.072930160352175255e-01 2.406263493685508181e-01
2.999999999999999889e-01 2.384695933713629479e-01
2.952004286706993996e-01 2.368670953373661070e-01
2.916666666666666852e-01 2.357176864753318390e-01
2.853114384483781962e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.325725805775670507e-01
2.820348142326282725e-01 2.320348142326282836e-01
2.750000000000000222e-01 2.291232534660482822e-01
2.672297308533853055e-01 2.255630641867186204e-01
2.666666666666666630e-01 2.253138820272916898e-01
2.660422954973644116e-01 2.250000000000000056e-01
2.583333333333333037e-01 2.210968081934683860e-01
2.502868620615874007e-01 2.166666666666666741e-01
2.500000000000000000e-01 2.165023193378800004e-01
2.495843925579740441e-01 2.162510592246406904e-01
2.416666666666666685e-01 2.114754156690198950e-01
2.368527759006768263e-01 2.083333333333333426e-01
2.333333333333333370e-01 2.059614230470699081e-01
2.250000000000000056e-01 2.000000000000000111e-01
2.166666666666667018e-01 1.934717585365239301e-01
2.145034912217236578e-01 1.916666666666666519e-01
2.083333333333333703e-01 1.863288041050489841e-01
2.050530751269581675e-01 1.833333333333333204e-01
2.000000000000000111e-01 1.785172514291040735e-01
1.964827485708959265e-01 1.749999999999999889e-01
1.916666666666666519e-01 1.699469248730418047e-01
1.886711958949510159e-01 1.666666666666666852e-01
1.833333333333333481e-01 1.604965087782763145e-01
1.815282414634760699e-01 1.583333333333333259e-01
1.749999999999999889e-01 1.499999999999999944e-01
1.690385769529300919e-01 1.416666666666666630e-01
1.666666666666666574e-01 1.381472240993231737e-01
1.635245843309800773e-01 1.333333333333333315e-01
1.587489407753593096e-01 1.254156074420259837e-01
1.584976806621200274e-01 1.250000000000000000e-01
1.583333333333333259e-01 1.247131379384125716e-01
1.539031918065315863e-01 1.166666666666666685e-01
1.500000000000000222e-01 1.089577045026356161e-01
1.496861179727082825e-01 1.083333333333333370e-01
1.494369358132813519e-01 1.077702691466146945e-01
1.458767465339517178e-01 1.000000000000000056e-01
1.429651857673717164e-01 9.296518576737172745e-02
1.424274194224329493e-01 9.166666666666666019e-02
1.416666666666666630e-01 8.968856155162181765e-02
1.392823135246681610e-01 8.333333333333332871e-02
1.381329046626338652e-01 7.979957132930054486e-02
1.365304066286370521e-01 7.499999999999999722e-02
1.343736506314491541e-01 6.770698396478248837e-02
1.340681285839584180e-01 6.666666666666666574e-02
1.333333333333333315e-01 6.389549233989021138e-02
1.318807277111170295e-01 5.833333333333333426e-02
1.314903889581316987e-01 5.649038895813170841e-02
1.300407324603552461e-01 5.000000000000000278e-02
1.293112206544767551e-01 4.597788732114341942e-02
1.285067118761782368e-01 4.166666666666666435e-02
1.276546695564686473e-01 3.598800288980198714e-02
1.272540466425019501e-01 3.333333333333333287e-02
1.264420270352262787e-01 2.644202703522627318e-02
1.262744783051003294e-01 2.500000000000000139e-02
1.256201209261682550e-01 1.728678759283493183e-02
1.255690813928263816e-01 1.666666666666666644e-02
1.251500906366986299e-01 8.483423970031973502e-03
1.251427239062425090e-01 8.333333333333333218e-03
1.250000000000000000e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.1.dat <==
6.018752590576352812e-01 0.000000000000000000e+00
6.037491767719018743e-01 3.749176771901821005e-03
6.068237545250140252e-01 9.842912141652743890e-03
6.115944156888510896e-01 2.246387451109219460e-02
6.125377576478161501e-01 2.603222725471262405e-02
6.143892252138177801e-01 3.636127927357553358e-02
6.146051574400558382e-01 3.801537730665271314e-02
6.150772182770806173e-01 4.920527580520697719e-02
6.150548985760938558e-01 5.080588404528644381e-02
6.137160520090898519e-01 6.519135933787824355e-02
6.133291273801645405e-01 6.750105148829219082e-02
6.113823606640315100e-01 7.652451366534908372e-02
6.104056683580308951e-01 8.073191624382561327e-02
6.084723967863666649e-01 8.756953172651668615e-02
6.057042238185221805e-01 9.474178097037795621e-02
6.041964262157911714e-01 9.862103096081929754e-02
6.023252182187147641e-01 1.030040575573092643e-01
5.971839601426915944e-01 1.138506268093582713e-01
5.916666666666666741e-01 1.235361654005565635e-01
5.909572983618588404e-01 1.246453158475961248e-01
5.893313411575284988e-01 1.273353255091381753e-01
5.843554045168432021e-01 1.353774757003528839e-01
5.833333333333333703e-01 1.365446451969032082e-01
5.734051401114362845e-01 1.499999999999999944e-01
5.693424137864642187e-01 1.553514942395952114e-01
5.642348156840573115e-01 1.612840745086953353e-01
5.583333333333333481e-01 1.672825661441085243e-01
5.507618150660839040e-01 1.749999999999999889e-01
5.446690182867433005e-01 1.810047032401532197e-01
5.385827465446518802e-01 1.859580399389925975e-01
5.345340729167239457e-01 1.893370312502860586e-01
5.279064935562003402e-01 1.941870128875994583e-01
5.220493476678141898e-01 1.985246738339070949e-01
5.083333333333333037e-01 2.076935141665951223e-01
5.077577866323198519e-01 2.080455599828265889e-01
4.985625720676732375e-01 2.137918108020132046e-01
4.958783185390246429e-01 2.152927728463415735e-01
4.847546762828329192e-01 2.207359711515011758e-01
4.818328701663514568e-01 2.219990736660363007e-01
4.755166800163357355e-01 2.250000000000000056e-01
4.666666666666666741e-01 2.289771371340716954e-01
4.516443139906207160e-01 2.341554903286436895e-01
4.506229310798764987e-01 2.345791954930864787e-01
4.491986356796400792e-01 2.349360619740531175e-01
4.360869120642617558e-01 2.388404907951901801e-01
4.299200316444741210e-01 2.401599367110517913e-01
4.177874134962586972e-01 2.427874134962586805e-01
4.166666666666666852e-01 2.430763214926813798e-01
4.033177109886825207e-01 2.449843776553491670e-01
3.980820975965412289e-01 2.455024714735841995e-01
3.916666666666666630e-01 2.461145573323147984e-01
3.894140978203904924e-01 2.461718043592190097e-01
3.715014074720052184e-01 2.465014074720052184e-01
3.666666666666666408e-01 2.465200109090139313e-01
3.622210226917552678e-01 2.461123106415780970e-01
3.486094450149417878e-01 2.451380558408042254e-01
3.416666666666666741e-01 2.447685757144978658e-01
3.371595780720674784e-01 2.439202109639662663e-01
3.250000000000000111e-01 2.418485877225118597e-01
3.141103357259626971e-01 2.391103357259626583e-01
3.063237138322634223e-01 2.373525723354732164e-01
2.950770539721360719e-01 2.333333333333333370e-01
2.880926937871974847e-01 2.309536531064012577e-01
2.833333333333333259e-01 2.292463011218621449e-01
2.696551440798521382e-01 2.235057612934072679e-01
2.666666666666666630e-01 2.221038014111001158e-01
2.540686415377464979e-01 2.156495062822300357e-01
2.521722539396548668e-01 2.144944127270118073e-01
2.487113602103686594e-01 2.128007472977725967e-01
2.370157418892862577e-01 2.059301849554760477e-01
2.250000000000000333e-01 1.980524247048148778e-01
2.210511505533511722e-01 1.956155161133154852e-01
2.118286827601488786e-01 1.872762275867163040e-01
2.045101930736533402e-01 1.810782367965066697e-01
2.000000000000000111e-01 1.770587699888465094e-01
1.927924670598595847e-01 1.702704331367368984e-01
1.833333333333333204e-01 1.598424396226293676e-01
1.749270221732683317e-01 1.499999999999999944e-01
1.666666666666666574e-01 1.389412791802464575e-01
1.640156794324699185e-01 1.359843205675300704e-01
1.625080134894638095e-01 1.333333333333333315e-01
1.573053268054178944e-01 1.255140032639577297e-01
1.492952886195497708e-01 1.104474674746840079e-01
1.485112434413068394e-01 1.090777116126799146e-01
1.479181467471714362e-01 1.076393822490571417e-01
1.414234739577887590e-01 9.178826302110562607e-02
1.413712776036350205e-01 9.159281940090875651e-02
1.410759324855987151e-01 9.048519830453077839e-02
1.366874430889110648e-01 7.499999999999999722e-02
1.361300441931368732e-01 7.220328914019644162e-02
1.343073798193368529e-01 5.865801549533451037e-02
1.339559566225992093e-01 4.666349771902117416e-02
1.339502087197225744e-01 4.567911448673602631e-02
1.349446794532729588e-01 3.413900639330313957e-02
1.353765112418904570e-01 3.129015542477619344e-02
1.378070964367863471e-01 2.114042977011968208e-02
1.392741376631129735e-01 1.666666666666666644e-02
1.449371684722036424e-01 5.062831527796364181e-03
1.473881131006264111e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.2.dat <==
5.916848207133782456e-01 0.000000000000000000e+00
5.999999999999999778e-01 1.524880643879773616e-02
6.006123224828359142e-01 1.605434418383061557e-02
6.009474108615993071e-01 1.666666666666666644e-02
6.010774528463732613e-01 1.720539308985331514e-02
6.057751725551635547e-01 2.772287352787577985e-02
6.068301666292301721e-01 3.258174998128174349e-02
6.085790165778863781e-01 3.952191252219505735e-02
6.093849260564112580e-01 4.635912969487224894e-02
6.099624465893924707e-01 5.335211003863710166e-02
6.098707144478690001e-01 6.326869055726784541e-02
6.094472982083958268e-01 6.847150878123439699e-02
6.086274291276982940e-01 7.514704789718248956e-02
6.075800050194268831e-01 8.143833207847661626e-02
6.065316638263721361e-01 8.659916524651939396e-02
6.045739041839802708e-01 9.248114170129391465e-02
6.027729835416669735e-01 9.814655006944454640e-02
6.007251422764074977e-01 1.038040955284628836e-01
5.968048153519482923e-01 1.134714820186149553e-01
5.916666666666666741e-01 1.231213791440033817e-01
5.908218321853769828e-01 1.245775827593551821e-01
5.889254831586232530e-01 1.277411835080434488e-01
5.854081702422333500e-01 1.340249456363000191e-01
5.843249712094885640e-01 1.353166090856436909e-01
5.833333333333333703e-01 1.365388541430930802e-01
5.737336885998297609e-01 1.499999999999999944e-01
5.693723868274112032e-01 1.554114403214892082e-01
5.641650935365435382e-01 1.612492134349384210e-01
5.583333333333333481e-01 1.670070554676826302e-01
5.501026351664872749e-01 1.749999999999999889e-01
5.443809909330572516e-01 1.804286485327812328e-01
5.376815158783458948e-01 1.855074246058396048e-01
5.343047954196293858e-01 1.881906437648138974e-01
5.292533307966016398e-01 1.914933384067966371e-01
5.204027729358781107e-01 1.977013864679390553e-01
5.083333333333333037e-01 2.056203448628184105e-01
5.058207367711959890e-01 2.070770350522646852e-01
4.974951258946738730e-01 2.116569184560144479e-01
4.925560196336418173e-01 2.141853398778806317e-01
4.859031207354771453e-01 2.172906377935684974e-01
4.806080863254963975e-01 2.195495059843261265e-01
4.678978807518795469e-01 2.249999999999999778e-01
4.666666666666666186e-01 2.255428099029770372e-01
4.636990745839380534e-01 2.264837960413643159e-01
4.500000000000000111e-01 2.310011809537428351e-01
4.418662639055560004e-01 2.333333333333333370e-01
4.344647246019750497e-01 2.355961158706167402e-01
4.252200753973823799e-01 2.373899623013088211e-01
4.181001279666908266e-01 2.387997440666183302e-01
4.154527269710985293e-01 2.392387872755303568e-01
3.969439817230530076e-01 2.416666666666666685e-01
3.925976450092866221e-01 2.422873188950799561e-01
3.912965843707595370e-01 2.424068312584808926e-01
3.677915128285466628e-01 2.427915128285467461e-01
3.670743546654429701e-01 2.428897306629955732e-01
3.656534599577447864e-01 2.426798733755885507e-01
3.469307549931066603e-01 2.416666666666666963e-01
3.419450829222266397e-01 2.413882504111067029e-01
3.416666666666666741e-01 2.413701308461131401e-01
3.409077933305911245e-01 2.412872299986288938e-01
3.250000000000000111e-01 2.391101647335244773e-01
3.109299974248840859e-01 2.359299974248840470e-01
3.073565060370129221e-01 2.352869879259742447e-01
3.014181133643005772e-01 2.333333333333333370e-01
2.900455878375783336e-01 2.299772060812108054e-01
2.833333333333333259e-01 2.278742422527580691e-01
2.703617377988028481e-01 2.231524644339319130e-01
2.666666666666666630e-01 2.216376618856407688e-01
2.539670924348698677e-01 2.156748935579492210e-01
2.488940770888670162e-01 2.133488979332677227e-01
2.426091758059389369e-01 2.106149817214554298e-01
2.355586929888358605e-01 2.062215947355661438e-01
2.250000000000000056e-01 1.995835359075164295e-01
2.202553807846428513e-01 1.964112858820238339e-01
2.054652063323096356e-01 1.851550687774365378e-01
2.018963271474623622e-01 1.823851697596021448e-01
2.000000000000000111e-01 1.807648355167910947e-01
1.910495070965327058e-01 1.721452172039991957e-01
1.833333333333333204e-01 1.648710032221398780e-01
1.815156167423803701e-01 1.629544291477382223e-01
1.773844538887015543e-01 1.580383404165261463e-01
1.703613719675166616e-01 1.499999999999999944e-01
1.666666666666666574e-01 1.450307008108678297e-01
1.614009121397587676e-01 1.385990878602412490e-01
1.583397857503847095e-01 1.333333333333333315e-01
1.543194523008171448e-01 1.270069405162581044e-01
1.523419338999570938e-01 1.230028668555412513e-01
1.460925713079442301e-01 1.102870476793612053e-01
1.449149084770116058e-01 1.066383028256705501e-01
1.408774164403962526e-01 9.403441734547790531e-02
1.402539836412095564e-01 9.237300817939521347e-02
1.400133122737918234e-01 9.125332806844795031e-02
1.393275302015741790e-01 8.698839373648170614e-02
1.370461401239494170e-01 7.499999999999999722e-02
1.367083769392530290e-01 7.162495639408031356e-02
1.362464306246163881e-01 5.930436576376103136e-02
1.369264291431496472e-01 5.062412774642175567e-02
1.375178259324141006e-01 4.478721018356314476e-02
1.390354319545162864e-01 3.618438264392480341e-02
1.420327418440799627e-01 2.573215035482658355e-02
1.421887931952170725e-01 2.526106326427521656e-02
1.426823720699771092e-01 2.398429459668955863e-02
1.456406530824731760e-01 1.666666666666666644e-02
1.470767026542006972e-01 1.374336932086735706e-02
1.499999999999999944e-01 9.692456519402982765e-03
1.556672491381831391e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.3.dat <==
5.847120129263246868e-01 0.000000000000000000e+00
5.866124997430527399e-01 3.279166409719345716e-03
5.949253618374817920e-01 1.768159429917030151e-02
5.999372565196544604e-01 2.914156927452844423e-02
5.999505456136017267e-01 2.917903026326622296e-02
5.999999999999999778e-01 2.933419774284165213e-02
6.035392528374269316e-01 4.078185345730995365e-02
6.039490918967832522e-01 4.364121261505834320e-02
6.056113776085243483e-01 5.552764452907110043e-02
6.057457048533830823e-01 6.120618576002490041e-02
6.055400628308094113e-01 6.944831762563097310e-02
6.053550873512099084e-01 7.351087700893832455e-02
6.042717640676004143e-01 8.226539231643323347e-02
6.037802448925749799e-01 8.522345577962081586e-02
6.026967209720954788e-01 8.872677527752415028e-02
6.004384461063347889e-01 9.736837092433381358e-02
5.979224263943159201e-01 1.052054534695087556e-01
5.953982769602812475e-01 1.120649436269478411e-01
5.916666666666666741e-01 1.195619664253750047e-01
5.894237791532552784e-01 1.238785562432943022e-01
5.849416794217420223e-01 1.317249872449246795e-01
5.840109169541213285e-01 1.335591945402626601e-01
5.836611134351508134e-01 1.339888935369681622e-01
5.833333333333334814e-01 1.343794182791426539e-01
5.726715318321358161e-01 1.499999999999999944e-01
5.690583192629551368e-01 1.547833051925769365e-01
5.636279640825222481e-01 1.609806487079277482e-01
5.583333333333333481e-01 1.661070319266192141e-01
5.491039355894599128e-01 1.749999999999999889e-01
5.440495207448065029e-01 1.797657081562797632e-01
5.368301219998096174e-01 1.850817276665714661e-01
5.341068940770519191e-01 1.872011370519259810e-01
5.301946696346551136e-01 1.896106607306898284e-01
5.192197665382221050e-01 1.971098832691110525e-01
5.083333333333333037e-01 2.039470682376010036e-01
5.041679370289539053e-01 2.062506351811436156e-01
4.967524244309461379e-01 2.101715155285588943e-01
4.900099184460326440e-01 2.133366394820109258e-01
4.867387117361713922e-01 2.147838647914857013e-01
4.797039759244625667e-01 2.177412851822584372e-01
4.680238262022673457e-01 2.222856809287986624e-01
4.640790808940183920e-01 2.237062071136758645e-01
4.500000000000000666e-01 2.281937470770982745e-01
4.340554079430380408e-01 2.326112587236286444e-01
4.331439154611358977e-01 2.327650797167410412e-01
4.322978763826094695e-01 2.329881810164254052e-01
4.138816599799802209e-01 2.360966532932938233e-01
3.947340120967373078e-01 2.385993212365960514e-01
3.916666666666666630e-01 2.389491638613772673e-01
3.698698964104481512e-01 2.395311801708123189e-01
3.656365752653342738e-01 2.396064838640019623e-01
3.444622919073966338e-01 2.388710414259367365e-01
3.416666666666666741e-01 2.387164081200336685e-01
3.345376970427038632e-01 2.381021818546852908e-01
3.250000000000000111e-01 2.372243231306900568e-01
3.091449931237398863e-01 2.341449931237398752e-01
3.080100427813100561e-01 2.339799144373799489e-01
3.058036791237560004e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.275154028578011411e-01
2.703020194756499128e-01 2.231823235955084084e-01
2.666666666666666630e-01 2.218511258264583008e-01
2.524074597011458643e-01 2.160648017413802080e-01
2.493673920787710385e-01 2.147688429029797619e-01
2.421725081368539256e-01 2.114883170596254802e-01
2.333839008379461899e-01 2.066565531657441057e-01
2.250000000000000333e-01 2.018392860223077179e-01
2.189661069294500384e-01 1.977005597372166190e-01
2.031859584458824697e-01 1.865192917792157790e-01
1.996085225126308371e-01 1.841162883080716961e-01
1.987531060438989805e-01 1.833333333333332926e-01
1.894131423333037523e-01 1.757335720833702597e-01
1.833333333333333204e-01 1.694694501807550435e-01
1.779360917907157058e-01 1.638493103856543953e-01
1.666666666666666574e-01 1.506537099090332066e-01
1.663394696026388175e-01 1.503271970640278621e-01
1.661139444603875470e-01 1.499999999999999944e-01
1.648034797627717651e-01 1.481368130961051299e-01
1.601408923911871174e-01 1.416666666666666630e-01
1.583333333333333259e-01 1.388565370041448532e-01
1.518978225874867416e-01 1.282177553729232922e-01
1.489180005976137866e-01 1.218615557547601536e-01
1.469426106298122869e-01 1.175055014438964318e-01
1.440516712732360094e-01 1.113074976967153296e-01
1.424194259325426426e-01 1.058064753108475531e-01
1.399223988153054932e-01 9.689947022075015570e-02
1.387370315378859409e-01 9.313148423105702123e-02
1.383353177109715726e-01 9.083382942774288760e-02
1.375982410797402800e-01 8.352981549281385254e-02
1.365220431477771057e-01 7.499999999999999722e-02
1.364097427060577683e-01 7.192359062727557428e-02
1.366536263315010213e-01 5.944009766605589523e-02
1.377119225316234541e-01 5.167145226438683847e-02
1.388868965258978627e-01 4.444494253519220422e-02
1.405478205787551449e-01 3.694057695604423264e-02
1.434984089254111306e-01 2.866348451748891926e-02
1.443671253851636638e-01 2.635022935924850873e-02
1.479857708997221188e-01 1.868089576694453510e-02
1.488930582183050633e-01 1.666666666666666644e-02
1.492649272200857469e-01 1.593159388675241192e-02
1.500000000000000222e-01 1.502953611123946862e-02
1.592974570403866696e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.4.dat <==
5.784228444960058946e-01 0.000000000000000000e+00
5.799406331383452073e-01 2.423357282134393220e-03
5.821764705473131407e-01 5.784313930100701447e-03
5.870445567172353218e-01 1.295544328276465942e-02
5.903725533916405199e-01 1.859215598833854899e-02
5.936825948169639489e-01 2.663970459345223890e-02
5.950837842732774607e-01 3.039572059834729639e-02
5.982805843335472495e-01 4.080695883344028635e-02
5.986626381083340886e-01 4.233534761249959505e-02
6.000000000000000888e-01 5.058646602827628069e-02
6.012376474173931618e-01 5.771450962463672146e-02
6.012916503266104717e-01 5.897915849663860899e-02
6.013680188285598360e-01 7.049132862619338080e-02
6.013503093795182775e-01 7.150848802309245356e-02
6.001212655015010222e-01 8.330301695795806760e-02
6.001105001543998174e-01 8.338858341053323464e-02
6.000821411676207084e-01 8.349761566857484552e-02
5.978280933899088323e-01 9.649825335219180955e-02
5.938538416657839214e-01 1.072397458337747411e-01
5.935202123436043031e-01 1.089511818923125791e-01
5.928405496670249297e-01 1.102898050005969993e-01
5.916666666666666741e-01 1.124819122490083728e-01
5.872255028726418580e-01 1.227794181029875642e-01
5.826056913883294053e-01 1.318780494433253458e-01
5.818009103467771670e-01 1.333333333333333315e-01
5.784301615838920441e-01 1.382365050827746578e-01
5.704895387326047729e-01 1.499999999999999944e-01
5.682258408795675120e-01 1.531183484258017147e-01
5.622160953318799947e-01 1.602747143326066492e-01
5.583333333333333481e-01 1.640044147328097446e-01
5.467782663434096468e-01 1.749999999999999889e-01
5.433197664704418894e-01 1.783061996075503419e-01
5.353179872600306588e-01 1.843256602966819868e-01
5.337736346466352977e-01 1.855348398998430404e-01
5.315780667438281260e-01 1.868438665123438314e-01
5.177558069816529107e-01 1.963779034908264554e-01
5.083333333333333037e-01 2.021940456267948272e-01
5.024297520820766305e-01 2.053815427077050060e-01
4.960393822386923723e-01 2.087454311440515298e-01
4.875502396221223500e-01 2.125167465407074852e-01
4.874849999473508944e-01 2.125450001579473613e-01
4.789272575376856134e-01 2.161878484087045305e-01
4.693065573383730094e-01 2.197202186565874182e-01
4.615898203627814000e-01 2.224615768480573408e-01
4.499999999999999556e-01 2.261100665022997280e-01
4.374687983746453623e-01 2.291978682920212673e-01
4.323363451648126743e-01 2.303423688277713710e-01
4.273604878958085496e-01 2.313423848541584227e-01
4.128797439450303530e-01 2.340928212233940042e-01
3.970709606493596500e-01 2.362623726839737093e-01
3.916666666666666630e-01 2.368883631823134883e-01
3.852496892746698487e-01 2.373886817386688386e-01
3.723791035111305714e-01 2.378583754370240388e-01
3.647820024588794841e-01 2.378973382510923273e-01
3.457707319832299953e-01 2.375626013501033473e-01
3.416666666666666741e-01 2.374037931744069074e-01
3.318003747398032832e-01 2.367335207032349453e-01
3.250000000000000111e-01 2.363080381702573063e-01
3.084066684207139031e-01 2.334066684207138642e-01
3.083030295372536367e-01 2.333939409254927599e-01
3.080705532257814738e-01 2.333333333333333370e-01
2.894994111977317597e-01 2.292226147570677330e-01
2.833333333333333259e-01 2.276690904603031196e-01
2.696556492292848106e-01 2.235055087186909595e-01
2.666666666666666630e-01 2.225118699769753350e-01
2.505514869915169696e-01 2.165287949187874317e-01
2.498652544114610963e-01 2.162624299010499629e-01
2.415818537014074729e-01 2.126696259305183578e-01
2.306470328254716928e-01 2.072039267682390107e-01
2.250000000000000056e-01 2.041061040331629828e-01
2.172512943187480672e-01 1.994153723479186180e-01
2.166666666666666741e-01 1.989694149611286322e-01
2.136979764478766919e-01 1.970313097812100289e-01
1.982385046370123693e-01 1.868563240593086039e-01
1.941229799412871604e-01 1.833333333333333481e-01
1.874809270501041625e-01 1.781488411873697886e-01
1.833333333333333204e-01 1.739522948080593490e-01
1.742553133274643840e-01 1.647695050014672258e-01
1.666666666666666574e-01 1.559584823389546515e-01
1.637750446592939335e-01 1.528916220073727184e-01
1.578173311318832317e-01 1.442466776739170786e-01
1.568512012343027950e-01 1.431487987656971939e-01
1.554392179966205823e-01 1.402196089983102911e-01
1.494941206234027264e-01 1.294196063549652997e-01
1.456647762118767064e-01 1.213390046977032011e-01
1.453687900755646634e-01 1.206784855807437745e-01
1.418255281945456914e-01 1.124205692360605024e-01
1.395851666220952747e-01 1.048617222073650879e-01
1.385770265507728360e-01 1.009355870143481965e-01
1.366991255265524730e-01 9.415043723672375520e-02
1.361200944570314653e-01 9.028002361425785383e-02
1.352847545818816055e-01 7.890284249709653142e-02
1.349611733829713667e-01 7.499999999999999722e-02
1.349537849471521000e-01 7.337954838618121478e-02
1.357262810576697620e-01 5.913098257477881342e-02
1.371344832333196428e-01 5.090153319998176606e-02
1.384145520419401976e-01 4.456302865618162745e-02
1.403991972075223638e-01 3.686626527042784901e-02
1.435849854437812878e-01 2.883663755422922331e-02
1.445754129605635319e-01 2.645437314694844624e-02
1.493048268120492073e-01 1.736183985461743629e-02
1.496480655045404062e-01 1.666666666666666644e-02
1.497697632873985218e-01 1.643642995406521118e-02
1.499999999999999944e-01 1.617192671964590850e-02
1.605730271548085064e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.5.dat <==
5.738212954321333381e-01 0.000000000000000000e+00
5.810449071898464712e-01 1.144213071743460305e-02
5.842121310901694509e-01 1.578786890983049224e-02
5.863918077511984794e-01 1.938830511642695986e-02
5.883104174392418395e-01 2.449083364236342986e-02
5.909796151868080827e-01 3.142176286996464091e-02
5.928448619340085379e-01 3.808909763367092360e-02
5.945105588588682766e-01 4.441138723723251497e-02
5.963298152363154525e-01 5.649824095149105774e-02
5.965604380232812920e-01 6.005311432169267716e-02
5.968293445839985001e-01 6.467464416533620641e-02
5.970153539547451427e-01 7.232565635596076292e-02
5.964303832204012057e-01 7.976371655373462599e-02
5.946474931978764644e-01 8.990413265604946247e-02
5.937136891245328174e-01 9.486985869296946094e-02
5.932895493913344920e-01 9.634209012173308717e-02
5.898452468721397945e-01 1.074226234360698695e-01
5.890478100947484918e-01 1.096427616192924004e-01
5.845709547481867663e-01 1.214521440407600461e-01
5.807689228087545841e-01 1.282045122841757867e-01
5.780610262995886650e-01 1.333333333333333315e-01
5.737595163716892044e-01 1.404261830383559118e-01
5.667011079497740189e-01 1.499655587168926274e-01
5.666768653944598277e-01 1.499999999999999944e-01
5.666706011241956498e-01 1.500078689150581290e-01
5.596208283298034214e-01 1.589770808315683626e-01
5.583333333333333481e-01 1.602132356819353509e-01
5.432266408075011599e-01 1.749999999999999889e-01
5.421865084940756807e-01 1.760396836548180355e-01
5.354815268246929660e-01 1.811851398419736525e-01
5.329631667689448404e-01 1.831482500511390776e-01
5.322608439752892773e-01 1.836908297860146699e-01
5.220980297992522390e-01 1.912940893977569390e-01
5.159124056026286320e-01 1.954562028013143160e-01
5.083333333333333037e-01 2.001462039505173540e-01
5.005441840020388167e-01 2.044387586676861268e-01
4.953056415072681906e-01 2.072779496812031108e-01
4.882104358834388202e-01 2.103686923496835837e-01
4.851591529285493309e-01 2.117197176428498029e-01
4.782349976216216936e-01 2.148033285765767741e-01
4.703360238726193021e-01 2.176612855880947217e-01
4.596812676234857120e-01 2.215073004784095523e-01
4.500000000000000666e-01 2.246408675994613358e-01
4.394166305265538863e-01 2.272500361401127988e-01
4.318923622834800469e-01 2.290104201837734055e-01
4.247345823796979114e-01 2.304670830154548766e-01
4.123226420421498561e-01 2.329786174176329550e-01
3.983578228686389666e-01 2.349755104646943371e-01
3.916666666666667185e-01 2.358293879873045729e-01
3.838821852738009133e-01 2.364770124047561595e-01
3.737829247744213212e-01 2.369224945948302241e-01
3.643714966560845925e-01 2.370763266455025164e-01
3.463751039824735645e-01 2.369582293508597504e-01
3.416666666666666741e-01 2.368339373525482627e-01
3.308665020025051695e-01 2.362665843345859162e-01
3.250000000000000111e-01 2.360131042375775423e-01
3.084576730952137136e-01 2.334576730952137025e-01
3.082808820776926639e-01 2.334382358446147609e-01
3.078210118674984397e-01 2.333333333333333370e-01
2.888924013741902552e-01 2.296272879727620508e-01
2.833333333333333259e-01 2.283489657241717929e-01
2.682543994333604354e-01 2.242061336166531194e-01
2.666666666666666630e-01 2.237150050475647245e-01
2.582611524897201472e-01 2.207972429115267476e-01
2.498205150289665444e-01 2.179230614639008357e-01
2.483234171707265903e-01 2.172255276097578292e-01
2.408783698444132426e-01 2.140765936445068462e-01
2.275762421393179025e-01 2.078180849054697688e-01
2.250000000000000056e-01 2.064652883654486959e-01
2.210398918858884620e-01 2.043732252192217991e-01
2.175003268786128985e-01 2.025009806358386844e-01
2.152272251611003773e-01 2.014394415055662524e-01
2.133872650986692598e-01 2.000000000000000389e-01
1.970335307732157815e-01 1.892662717869018074e-01
1.897858189165624876e-01 1.833333333333333204e-01
1.858157835070465003e-01 1.802302706161918455e-01
1.833333333333333204e-01 1.778005980641873263e-01
1.770090895949195386e-01 1.719863656076206226e-01
1.710267091842450349e-01 1.655766560372720630e-01
1.666666666666666574e-01 1.606494642899550518e-01
1.615541264861742321e-01 1.551125401804924198e-01
1.569321020046733905e-01 1.486728233099662566e-01
1.543661225040691698e-01 1.456338774959308191e-01
1.503586941826902668e-01 1.376793470913451334e-01
1.468277979803130906e-01 1.307527676765101177e-01
1.442782586747818063e-01 1.254985573089878736e-01
1.416786259680018478e-01 1.194484308782228360e-01
1.394055333112225181e-01 1.136305666777220613e-01
1.370182611889700086e-01 1.056118830997566232e-01
1.364980757830409064e-01 1.038326919276802984e-01
1.344544915731429591e-01 9.527275421342851214e-02
1.337467996249762647e-01 8.968669990624406063e-02
1.329006551489873844e-01 7.564901727651890395e-02
1.328668600392161614e-01 7.499999999999999722e-02
1.333333333333333315e-01 6.500840260807061455e-02
1.336457754977980750e-01 5.864577549779808469e-02
1.336826128490432308e-01 5.844975983856996737e-02
1.336979127295844783e-01 5.826041745408310629e-02
1.337656534944874909e-01 5.790101317217916099e-02
1.369972914873170133e-01 4.491734379483741657e-02
1.394627631785281263e-01 3.639804825593072335e-02
1.430423295786870386e-01 2.775132582404075954e-02
1.437906252404544116e-01 2.606197928689387225e-02
1.475402885356494886e-01 1.912637813101718265e-02
1.488320384082050252e-01 1.666666666666666644e-02
1.492458883151878135e-01 1.591255498185448897e-02
1.499999999999999944e-01 1.506398463990511923e-02
1.602465694381362271e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.6.dat <==
5.689272516919705591e-01 0.000000000000000000e+00
5.703761063197843040e-01 2.286135067745327046e-03
5.737436107382437589e-01 6.849801853635388918e-03
5.799033317241142349e-01 1.715000804609535107e-02
5.811679426688197703e-01 1.883205733118026651e-02
5.820428058905448010e-01 2.025810548855767890e-02
5.827306020174899404e-01 2.225890747366267991e-02
5.867898533667444960e-01 3.246920332498054451e-02
5.875484155598077463e-01 3.544087444657052777e-02
5.905606630559490089e-01 4.638633513869218350e-02
5.917438294312322711e-01 5.420524804894949478e-02
5.923077042847377793e-01 6.217948119096448900e-02
5.922180159793319909e-01 7.389730137466946069e-02
5.923180697940444439e-01 7.478286562420735639e-02
5.923159347027047161e-01 7.510821133933966165e-02
5.921920347561600018e-01 7.552536808949331104e-02
5.919947104160782070e-01 7.664021874705750914e-02
5.898113408833740579e-01 9.309606403789727480e-02
5.887866344259798934e-01 9.724267311480401521e-02
5.862397539600707752e-01 1.056198769800353876e-01
5.838185035739320572e-01 1.122574148797005900e-01
5.811254219586903247e-01 1.197293776460117976e-01
5.786906526849535659e-01 1.240479720365736394e-01
5.738686510441095567e-01 1.333333333333333315e-01
5.708610191363580055e-01 1.389258032929218400e-01
5.666666666666666519e-01 1.443144876790284914e-01
5.635492685893223053e-01 1.484413009613278212e-01
5.572281622101155074e-01 1.561229910868976445e-01
5.553417192389541457e-01 1.583333333333333259e-01
5.426002787701382779e-01 1.712655515861135069e-01
5.406928148075555995e-01 1.730522962817779287e-01
5.385820857040380938e-01 1.749999999999999889e-01
5.319484552715711967e-01 1.805635772098092007e-01
5.302734498410578423e-01 1.818033915871955786e-01
5.246878830979007091e-01 1.862151500784774982e-01
5.212944904991269057e-01 1.888834714973808282e-01
5.136460436266194751e-01 1.943230218133097098e-01
5.083333333333333037e-01 1.976903450012435504e-01
4.984359069292460531e-01 2.033846201312897173e-01
4.944876477597718312e-01 2.056419621862103364e-01
4.889792139336526233e-01 2.080623581990420634e-01
4.827963701819026898e-01 2.109321233939675799e-01
4.775532131634487865e-01 2.134397596602308766e-01
4.713006428037388451e-01 2.157320477258556912e-01
4.580746324904859113e-01 2.207039829119096241e-01
4.500000000000000666e-01 2.234497258329108393e-01
4.409075684598768863e-01 2.257590982067897989e-01
4.315830335676948959e-01 2.280824340364179525e-01
4.230435207623535754e-01 2.299033958096733943e-01
4.119868292197668147e-01 2.323069917728670386e-01
3.990500077111176491e-01 2.342833256222157101e-01
3.916666666666666630e-01 2.353327097916884103e-01
3.833294162816356376e-01 2.361084997433126609e-01
3.742566334642061232e-01 2.366066888016403191e-01
3.642818050278023856e-01 2.368969433889380749e-01
3.463554085725318865e-01 2.369779247608014838e-01
3.416666666666666741e-01 2.369025662654831721e-01
3.313010740247319674e-01 2.364838703456993430e-01
3.250000000000000111e-01 2.362782218320779171e-01
3.090481706498254821e-01 2.340481706498255265e-01
3.080274346158177190e-01 2.339451307683645398e-01
3.051103174358408832e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.292033641648038300e-01
2.676789568064177338e-01 2.255061450698755410e-01
2.665354280762571859e-01 2.252624771808189597e-01
2.662370599757303280e-01 2.251432022303121172e-01
2.495691167008395051e-01 2.196828497607901109e-01
2.458309805191613850e-01 2.180563398269462216e-01
2.401306963617930723e-01 2.155719406097471591e-01
2.261901210374611948e-01 2.095234543707945596e-01
2.250000000000000056e-01 2.090613195813322833e-01
2.245401853486783672e-01 2.087931479846549532e-01
2.185249071121960762e-01 2.055747213365882731e-01
2.134908820464339052e-01 2.031757846202327800e-01
2.091068917065349309e-01 2.000000000000000111e-01
1.958142728461393922e-01 1.917047876410545859e-01
1.851407987640857344e-01 1.833333333333333204e-01
1.840517285306813300e-01 1.824353393366482667e-01
1.833333333333333204e-01 1.817620595270349193e-01
1.754475699601740768e-01 1.743286450597388293e-01
1.675467239125277008e-01 1.664466523552013966e-01
1.666666666666666574e-01 1.654720870866480120e-01
1.595028495257674594e-01 1.571638171408991924e-01
1.561664535379392593e-01 1.525010656436370238e-01
1.501594178503566357e-01 1.437101455374107939e-01
1.457307346508837642e-01 1.353653673254418821e-01
1.440793266333841860e-01 1.321270033499745700e-01
1.428807019035372439e-01 1.296912276227215610e-01
1.380595303267540264e-01 1.182420656644735668e-01
1.368865230551088441e-01 1.148900718057788983e-01
1.354751766652325107e-01 1.102411366709691726e-01
1.334459751111369274e-01 1.028153250370456573e-01
1.321135377027064239e-01 9.644323114864677970e-02
1.311525326928924817e-01 8.903813317322312182e-02
1.307569262597396420e-01 7.886461061039054532e-02
1.304758196607489762e-01 7.642875683629217487e-02
1.302767742018050012e-01 7.398114695615722047e-02
1.306129592786964555e-01 7.227962594536312124e-02
1.312088876675604199e-01 5.833333333333333426e-02
1.333333333333333315e-01 5.085268887597622911e-02
1.348774520075808059e-01 4.544730366477146150e-02
1.380683740774686363e-01 3.570085370540098529e-02
1.421968004209893666e-01 2.606026750864542593e-02
1.425039539942958011e-01 2.541864366381456700e-02
1.440450165172106056e-01 2.262165014945605526e-02
1.473354863251780111e-01 1.666666666666666644e-02
1.483033628693249673e-01 1.497002953599165659e-02
1.499999999999999944e-01 1.305968264808275194e-02
1.591300638254734556e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.7000000000000001.dat <==
5.643911077711549762e-01 0.000000000000000000e+00
5.692934066794791415e-01 7.699633269270826988e-03
5.705036084209273994e-01 9.164089223147096550e-03
5.743580681213258377e-01 1.602473478799257278e-02
5.770682740311041670e-01 2.083333333333333218e-02
5.776508170974805623e-01 2.209654130765504459e-02
5.784902232411116563e-01 2.421555046110812279e-02
5.825110569125372395e-01 3.415560975412942901e-02
5.833333333333333703e-01 3.745027053919660481e-02
5.864552453307326774e-01 4.843904400130037702e-02
5.868499950145598110e-01 5.175833084061322309e-02
5.879261314513231085e-01 6.437026760767182443e-02
5.879187678995059230e-01 7.125210123283917674e-02
5.876872399379103884e-01 7.420411465424872621e-02
5.875040126546079433e-01 7.731258556225482914e-02
5.858383981281160002e-01 8.748914686832276466e-02
5.855014921676124917e-01 9.009930365511417683e-02
5.854365249156348039e-01 9.104037931481362422e-02
5.850105799662306261e-01 9.216855134656035120e-02
5.824473597014669934e-01 1.037236798507334551e-01
5.784555746263433385e-01 1.149388793534949632e-01
5.774509600275249399e-01 1.178921466804291607e-01
5.764594582195032846e-01 1.195855831056732155e-01
5.693385986302611501e-01 1.333333333333333315e-01
5.682640151988659349e-01 1.354631313762657552e-01
5.666666666666666519e-01 1.374930983677539187e-01
5.603199429772705020e-01 1.468266381553018918e-01
5.555782098123840385e-01 1.528230862914347066e-01
5.510190386744537872e-01 1.583333333333333259e-01
5.483816203761406882e-01 1.617310493904097757e-01
5.440038096635566589e-01 1.656514280124399274e-01
5.393002244071642970e-01 1.702671154809952681e-01
5.341221919364390613e-01 1.749999999999999889e-01
5.306620341501175897e-01 1.779907349669019034e-01
5.275320696889852501e-01 1.804327015111592825e-01
5.204160502904857655e-01 1.862481508714576295e-01
5.171730895684069074e-01 1.887200812549754692e-01
5.114147556855527244e-01 1.932073778427763622e-01
5.083333333333333037e-01 1.952080542846354461e-01
4.963472172940291416e-01 2.023402753136812615e-01
4.936469353925848624e-01 2.039605374518363157e-01
4.897892349104367993e-01 2.056322952686896466e-01
4.802584973407879598e-01 2.100861657802626792e-01
4.767568997007618492e-01 2.118471327348571687e-01
4.724228926303542520e-01 2.134875480726248220e-01
4.565316770125641410e-01 2.199325051729487668e-01
4.499999999999999556e-01 2.223033272953043038e-01
4.423000760225896943e-01 2.243665906440769908e-01
4.313357313874490728e-01 2.273405274956805111e-01
4.218373765479694892e-01 2.295013477382120692e-01
4.117665544754435247e-01 2.318664422842204864e-01
3.994325212059717245e-01 2.339008121273616347e-01
3.916666666666666630e-01 2.351213152588584876e-01
3.831954659650090855e-01 2.360191995322282743e-01
3.742294177617450091e-01 2.366248326032810989e-01
3.643540934138539411e-01 2.370415201610411859e-01
3.459506349004221049e-01 2.373826984329112655e-01
3.416666666666666741e-01 2.373675781086340975e-01
3.326378767283465487e-01 2.371522716975066059e-01
3.250000000000000111e-01 2.369836603453225055e-01
3.101623981804938479e-01 2.351623981804938368e-01
3.075373944725724451e-01 2.349252110548552264e-01
2.991241637228188033e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.305477782505361006e-01
2.736053066279507395e-01 2.284693199806420438e-01
2.657266851086926840e-01 2.268799631159480190e-01
2.635261394459519346e-01 2.260468424069049242e-01
2.493107164205000392e-01 2.214916517231662885e-01
2.431242802718717178e-01 2.189585732427094256e-01
2.392850716452228077e-01 2.172631900428876883e-01
2.303626339638568110e-01 2.136959672971901203e-01
2.250000000000000056e-01 2.116378757775397024e-01
2.188118464182746137e-01 2.083333333333333148e-01
2.119291546269170268e-01 2.047375120397496584e-01
2.041814831004929442e-01 2.000000000000000111e-01
1.946523349656281709e-01 1.940286634020769729e-01
1.850298035937231744e-01 1.867262738541130285e-01
1.826815254883101536e-01 1.852887568684028208e-01
1.815511655822583392e-01 1.842244172088708110e-01
1.738483874472358526e-01 1.773032251055282338e-01
1.720343107789403803e-01 1.754942815368432663e-01
1.646087223317218295e-01 1.682101249178752644e-01
1.623461768110459613e-01 1.652265033814597495e-01
1.573801755252999257e-01 1.592864911413667262e-01
1.553545152092986603e-01 1.565607572868401021e-01
1.470546813699503130e-01 1.444863296575124023e-01
1.416666666666666630e-01 1.349434537658359690e-01
1.408883929477423302e-01 1.337224701927955117e-01
1.405257751956155710e-01 1.327628875978077994e-01
1.365425834947418537e-01 1.230851669894837686e-01
1.339522749080069297e-01 1.168729805248912013e-01
1.338089845801903877e-01 1.164288410432381404e-01
1.336146785778794532e-01 1.158226309330283449e-01
1.299536091653515357e-01 1.016512030551171841e-01
1.292519281839027423e-01 9.787403590804863440e-02
1.280135260414738130e-01 8.825338151036844769e-02
1.277356336167398965e-01 8.339654957489014975e-02
1.272872772894851623e-01 7.802302802192409570e-02
1.274283598209873802e-01 7.303167549588468477e-02
1.280620908961008220e-01 6.360457577056585765e-02
1.284595761033738848e-01 5.833333333333334120e-02
1.317360232443915147e-01 4.703131590003970658e-02
1.319522267276425631e-01 4.583333333333333703e-02
1.321904911619916911e-01 4.497620170482710678e-02
1.333333333333333315e-01 4.216491464441925185e-02
1.360845247837955962e-01 3.470892905856445831e-02
1.393351017473783426e-01 2.733156491928830784e-02
1.408238583158082646e-01 2.415719164914159611e-02
1.451129624680158603e-01 1.666666666666666644e-02
1.471132134394242397e-01 1.377988010609091513e-02
1.499999999999999944e-01 1.028662673928535873e-02
1.576364600079083744e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.8.dat <==
5.595383332617667183e-01 0.000000000000000000e+00
5.617450712603487828e-01 3.411737927015447234e-03
5.673902451947816505e-01 1.177642147188502283e-02
5.722646801021890051e-01 2.083333333333333218e-02
5.741080505224861463e-01 2.504884678681707638e-02
5.768240169486409386e-01 3.254658192346154139e-02
5.789108964233842247e-01 3.775577024328233278e-02
5.812423136551756464e-01 4.790898032184234823e-02
5.816154850005225141e-01 5.057261611093695486e-02
5.833333333333333703e-01 6.650888245830890999e-02
5.833502488305977174e-01 6.665820891803449222e-02
5.833490523294543317e-01 6.668238566278762713e-02
5.823663479497258599e-01 8.016684373163374122e-02
5.810517022155972100e-01 8.911441009799873914e-02
5.795868151062271156e-01 9.541318489377287326e-02
5.782659282915818544e-01 1.016329641457909827e-01
5.749999999999999556e-01 1.105446853766150206e-01
5.733712333028736508e-01 1.150378999695404331e-01
5.727833703667847276e-01 1.166666666666666685e-01
5.655884983753194373e-01 1.311769967506388745e-01
5.647243403855879418e-01 1.325564028209018363e-01
5.633680031612696704e-01 1.349826650860318500e-01
5.570891964079917047e-01 1.452112648706624931e-01
5.538518188046763768e-01 1.493703042760194388e-01
5.462914133655041304e-01 1.583333333333333259e-01
5.460686138790520339e-01 1.586470407276248940e-01
5.456657550248416033e-01 1.590036465673004551e-01
5.378208660293272159e-01 1.673083987253210503e-01
5.296657237937987261e-01 1.749999999999999889e-01
5.293222479670295355e-01 1.753111626007259061e-01
5.249488571250872093e-01 1.791410952292102621e-01
5.096790860047816230e-01 1.912180824428504899e-01
5.088601377144197357e-01 1.919300688572099234e-01
5.083333333333333037e-01 1.922814462349403675e-01
4.940253139804106630e-01 2.011793236568720500e-01
4.926796113959166501e-01 2.020258894585000298e-01
4.907061599701869059e-01 2.028815200894391602e-01
4.776834190077037245e-01 2.092278063359012397e-01
4.759205471186630509e-01 2.101744275706595444e-01
4.736411659452158807e-01 2.110510014429014536e-01
4.548408243410899665e-01 2.190870788372116240e-01
4.500000000000000666e-01 2.209478908288592114e-01
4.440218406445228805e-01 2.226448260221438047e-01
4.310524965785961227e-01 2.264908230691216606e-01
4.205593782925460267e-01 2.290753483197375540e-01
4.115296051780757969e-01 2.313925436894849197e-01
3.998204507134688890e-01 2.335128826198644425e-01
3.916666666666666630e-01 2.349538406595265694e-01
3.831649211337343486e-01 2.359988363113784682e-01
3.740335463447336251e-01 2.367554135479553734e-01
3.644846657322038386e-01 2.373026647977411197e-01
3.453794394377720511e-01 2.379538938955612637e-01
3.416666666666666741e-01 2.379912802078683609e-01
3.342346526503134907e-01 2.379506596584900491e-01
3.250000000000000111e-01 2.378408992929491039e-01
3.114147708813819193e-01 2.364147708813819360e-01
3.069690183681012541e-01 2.360619632637975807e-01
2.908660747156777138e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.320953930532342335e-01
2.793015587015100776e-01 2.313174460174217129e-01
2.649039957309924365e-01 2.285253418713484863e-01
2.606493969505282449e-01 2.270057565720461357e-01
2.490445681283948165e-01 2.233546897679030141e-01
2.401544383789092074e-01 2.199485205403635679e-01
2.383471033068484124e-01 2.191391267196364512e-01
2.342548377939512594e-01 2.175881711272846242e-01
2.250000000000000056e-01 2.139961075991602124e-01
2.139191527200034193e-01 2.083333333333333148e-01
2.063311898306689485e-01 2.043290463280045821e-01
1.990691280648001493e-01 2.000000000000000111e-01
1.935355826284121949e-01 1.962621680765089527e-01
1.879157547302361952e-01 1.924981761271390701e-01
1.816763454693738900e-01 1.883042969252115839e-01
1.784193814171741443e-01 1.857903092914129084e-01
1.723646458462719244e-01 1.802707083074561734e-01
1.682030253523455476e-01 1.761328291079423680e-01
1.643943759368973745e-01 1.723473934910898231e-01
1.620099272761327813e-01 1.701592212095670853e-01
1.563467447405289534e-01 1.632266926912874228e-01
1.550440344968866679e-01 1.616226321697799839e-01
1.544851909485690511e-01 1.609073785904879816e-01
1.436717502537758762e-01 1.453320624365560254e-01
1.416666666666666630e-01 1.420134183418121365e-01
1.375794185945665715e-01 1.353769573693833772e-01
1.355455966925095956e-01 1.302727983462547978e-01
1.309043387547316750e-01 1.190956612452683250e-01
1.294856717388812861e-01 1.147428358694406320e-01
1.270759273771108755e-01 1.041518547542217427e-01
1.261626485709093359e-01 1.003875495236364601e-01
1.260169835007279859e-01 9.949150824963601258e-02
1.250000000000000000e-01 9.140587515326191459e-02
1.245035305544126419e-01 8.762411736139683049e-02
1.245049513582945494e-01 8.725247567914726221e-02
1.241474884819428748e-01 7.959292242569522557e-02
1.244306079949657473e-01 7.203242488721078862e-02
1.250859829699198233e-01 6.658068369674684239e-02
1.260273664557892137e-01 5.833333333333333426e-02
1.282366093712852817e-01 4.965587630486938131e-02
1.289552631874764654e-01 4.583333333333333703e-02
1.296952827105828654e-01 4.310479536627050134e-02
1.333333333333333315e-01 3.511540087565767632e-02
1.339778791450282336e-01 3.365560623918078392e-02
1.347098664211448804e-01 3.195680024552179782e-02
1.392141738004226970e-01 2.254750713375601803e-02
1.427041059889621599e-01 1.666666666666666644e-02
1.457573844197320723e-01 1.242405108639873211e-02
1.499999999999999944e-01 7.370819465944790372e-03
1.556126295984992525e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau0.9.dat <==
5.543516980260081439e-01 0.000000000000000000e+00
5.557605621230073956e-01 2.143976008604974066e-03
5.583333333333333481e-01 6.016728464261445093e-03
5.643149037618472308e-01 1.485176290481944952e-02
5.677112672729247578e-01 2.083333333333333218e-02
5.706486862098579804e-01 2.793165038067393219e-02
5.750711118606222083e-01 4.131110736355550483e-02
5.751522695138516772e-01 4.151439715281491499e-02
5.752297069057963341e-01 4.189637357246304983e-02
5.769627281261242580e-01 5.212353506906968609e-02
5.779114176361932476e-01 6.365449127936662066e-02
5.780433711805156305e-01 6.842998738427258365e-02
5.774118687855716026e-01 7.732530285263783387e-02
5.772906765257983519e-01 8.298666118937125802e-02
5.766635427208697262e-01 8.711979214584988918e-02
5.744608351273721158e-01 9.622584589160497470e-02
5.735331992102196130e-01 1.000000000000000056e-01
5.727588244525739780e-01 1.022411755474260109e-01
5.677679397962949182e-01 1.166666666666666685e-01
5.632039669509283364e-01 1.264079339018568671e-01
5.605983846871596121e-01 1.309060205415304989e-01
5.561186590658917517e-01 1.386073371337208093e-01
5.534876106072338375e-01 1.434104719702835873e-01
5.478627809099663182e-01 1.502155430268015124e-01
5.433153458042737638e-01 1.558153458042736972e-01
5.413063066054105699e-01 1.583333333333333259e-01
5.362781457818144304e-01 1.642229582302956181e-01
5.304512101398691781e-01 1.698618261071896951e-01
5.252253642272928236e-01 1.749999999999999889e-01
5.223350867124108010e-01 1.778342100228720857e-01
5.107646866076380743e-01 1.868039601180569997e-01
5.057709985402407682e-01 1.903854992701203841e-01
4.916666666666666408e-01 1.995278891760491335e-01
4.912356895259938350e-01 1.997414137155963387e-01
4.829600442615039624e-01 2.043533112025813225e-01
4.751725115603464000e-01 2.086783564540261593e-01
4.747442251152466652e-01 2.088448831028399399e-01
4.531683708511720088e-01 2.182508520922526452e-01
4.499999999999999556e-01 2.195227840453984058e-01
4.459160405766735558e-01 2.207506260899931294e-01
4.307729087743126239e-01 2.256520596562711645e-01
4.194171894044441684e-01 2.286946186903702771e-01
4.113083762104611241e-01 2.309500857542555186e-01
4.001900980820165543e-01 2.331432352513168049e-01
3.916666666666666630e-01 2.348189911654593454e-01
3.831846653828029359e-01 2.360119991440908782e-01
3.737504958450133530e-01 2.369441138811022030e-01
3.646371601571833931e-01 2.376076536477001178e-01
3.447191908151089335e-01 2.386141425182243814e-01
3.416666666666666741e-01 2.386876418921066445e-01
3.358226423671754057e-01 2.387446545169210343e-01
3.249999999999999556e-01 2.387040966331669400e-01
3.124253062685027338e-01 2.374253062685026949e-01
3.064937043322206733e-01 2.370125913355587977e-01
2.841768625638340651e-01 2.341768625638340484e-01
2.829806742774946260e-01 2.340386514450106814e-01
2.820057168803564163e-01 2.337758721509922977e-01
2.641891893010646086e-01 2.299549547312041420e-01
2.578921846502177928e-01 2.279248273388163049e-01
2.487587874525060416e-01 2.253551544991242161e-01
2.382844251252770329e-01 2.216177584586103699e-01
2.373934224344287081e-01 2.213662211611896191e-01
2.367725968055866548e-01 2.210758010648044558e-01
2.249999999999999778e-01 2.164559551979549634e-01
2.083607524600359362e-01 2.083333333333333148e-01
2.083239459553405115e-01 2.083145585773477082e-01
1.940683800691705152e-01 2.000000000000000111e-01
1.922829186220553210e-01 1.987674960892226728e-01
1.904809576513713798e-01 1.976285819694094392e-01
1.807700751366141390e-01 1.910231079234908647e-01
1.757305867861306825e-01 1.871347066069346532e-01
1.710417673284044260e-01 1.829164653431910870e-01
1.645597695617530276e-01 1.767400384063744778e-01
1.631722656015860973e-01 1.754026693293680716e-01
1.595742725356748271e-01 1.719859622649105302e-01
1.535110897387849116e-01 1.651223077115269999e-01
1.505539496866008242e-01 1.612957610066447223e-01
1.416666666666666630e-01 1.486252484394305629e-01
1.402879130221148241e-01 1.468673985667471871e-01
1.395364797158314407e-01 1.453007865956245093e-01
1.345182503791453044e-01 1.369075414770940247e-01
1.307395578931471736e-01 1.278697789465735868e-01
1.282541969916043967e-01 1.217458030083956033e-01
1.253293941815991075e-01 1.126646970907995704e-01
1.225975909781201190e-01 1.024024090218798727e-01
1.219100333781785589e-01 9.845501668908927806e-02
1.209193099356189183e-01 8.852017251609525794e-02
1.208457691275933860e-01 8.542288456379668049e-02
1.208224848126107920e-01 8.125542426036125310e-02
1.211888787440994764e-01 7.095184847025537422e-02
1.212586489115989735e-01 7.040801775506769222e-02
1.229398320852733706e-01 5.833333333333333426e-02
1.244088331143597126e-01 5.252670849756355120e-02
1.258291553786615724e-01 4.583333333333333703e-02
1.271851548604779336e-01 4.122219947869178169e-02
1.306103566480081302e-01 3.333333333333333287e-02
1.310067478620887127e-01 3.193738205058656993e-02
1.333333333333333315e-01 2.852915172229331456e-02
1.400714308522207352e-01 1.666666666666666644e-02
1.442401265306431923e-01 1.090679319730987473e-02
1.499999999999999944e-01 3.963249178190734155e-03
1.530621780184104608e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.0.dat <==
5.499703358139597098e-01 0.000000000000000000e+00
5.514274211954089955e-01 2.542767210034341946e-03
5.613248492820569480e-01 1.784181738460976704e-02
5.630193040619455580e-01 2.083333333333333218e-02
5.668982684989747334e-01 3.105699847307663228e-02
5.671278731175001253e-01 3.182650806354188344e-02
5.702012854481190995e-01 4.166666666666666435e-02
5.711663705048993789e-01 4.703374795980744261e-02
5.724786138473716424e-01 5.361823982865389360e-02
5.730450532886466330e-01 6.095095553072960026e-02
5.730938631486697243e-01 7.007982339488784407e-02
5.721041512100479842e-01 7.972905847033662230e-02
5.715998002267362876e-01 8.447604778100213652e-02
5.714322284176737154e-01 8.562872927366566023e-02
5.711573647245051788e-01 8.717596860882809162e-02
5.686961577926910039e-01 1.000000000000000056e-01
5.662070932661977807e-01 1.078737599328644103e-01
5.656678411767099846e-01 1.093321588232899766e-01
5.630477792387358349e-01 1.166666666666666685e-01
5.607863386416905849e-01 1.215726772833811420e-01
5.568372789061528660e-01 1.294015782291277894e-01
5.498410142106744392e-01 1.410307235093641864e-01
5.495540486268922775e-01 1.414436909801127518e-01
5.492922090213546715e-01 1.418436144113280062e-01
5.407384389747440512e-01 1.532384389747440401e-01
5.365622215575464038e-01 1.583333333333333259e-01
5.345929197159301483e-01 1.608525060985270538e-01
5.333333333333333259e-01 1.620634023735921247e-01
5.193224881408239346e-01 1.763279107370786525e-01
5.138549516104926607e-01 1.806234301123478825e-01
5.065646590206647204e-01 1.863606437286607076e-01
5.029275632569253363e-01 1.889637816284626126e-01
4.916666666666666408e-01 1.963793189964601893e-01
4.885113154124283152e-01 1.981067892474570047e-01
4.745623113856277109e-01 2.061448902614719247e-01
4.730213507298772768e-01 2.070142338199182086e-01
4.595694531323730736e-01 2.134768489558757087e-01
4.514807029570128138e-01 2.174070181451730754e-01
4.500000000000000111e-01 2.180397590310948486e-01
4.480040905011353214e-01 2.186625761655313360e-01
4.304487909668662793e-01 2.246797062339319084e-01
4.180441210572641286e-01 2.282369292413102824e-01
4.110067583995341556e-01 2.303468501324015261e-01
4.007999565926326779e-01 2.325333767407006536e-01
3.916666666666666630e-01 2.345324301549259194e-01
3.830275004961237739e-01 2.359072225529714184e-01
3.736891770375955213e-01 2.369849930860474241e-01
3.647282206824335460e-01 2.377897746982004512e-01
3.441591385638951284e-01 2.391741947694381865e-01
3.416666666666666741e-01 2.392699554092601877e-01
3.371463766163393938e-01 2.394065216415030561e-01
3.250000000000000111e-01 2.395067567639221073e-01
3.136456370862006349e-01 2.386456370862005683e-01
3.058940289087458964e-01 2.382119421825081851e-01
2.857518248900632885e-01 2.357518248900632996e-01
2.823196016079951298e-01 2.353607967840097293e-01
2.793941356465649006e-01 2.346463992289227751e-01
2.634178420026925260e-01 2.314976493279482517e-01
2.547039873664888043e-01 2.289875597667259677e-01
2.484791586230990224e-01 2.273125563049734066e-01
2.417767341401225178e-01 2.251100674734558549e-01
2.369108280117130927e-01 2.237791932747678347e-01
2.333866338815793751e-01 2.222044553728068639e-01
2.250000000000000056e-01 2.188312490649869657e-01
2.138784462445046941e-01 2.138784462445046941e-01
2.063018790582156758e-01 2.103647876084509816e-01
1.927430919683405519e-01 2.021528506033478112e-01
1.902505166261433123e-01 2.007080750202616670e-01
1.870459857456835961e-01 1.984597730263389925e-01
1.798870617792892035e-01 1.936721479954656711e-01
1.730690310268830912e-01 1.884654844865584211e-01
1.697409856970134023e-01 1.855180286059731620e-01
1.632067415727128656e-01 1.795569288378284223e-01
1.608578914975918595e-01 1.773570180837346633e-01
1.572194681811105721e-01 1.737520655308337214e-01
1.525809270018734509e-01 1.688429586591728426e-01
1.451370136484042839e-01 1.594901156605791903e-01
1.416666666666666630e-01 1.546530199383184534e-01
1.374350566703539944e-01 1.490070408305678162e-01
1.349338241461398857e-01 1.441501227032016275e-01
1.316243131245774522e-01 1.383545101043779368e-01
1.258268927110873237e-01 1.254134463555436618e-01
1.254571621747369303e-01 1.245428378252630697e-01
1.210542218850987617e-01 1.105271109425493836e-01
1.197468718807180033e-01 1.052531281192820023e-01
1.182649445387841808e-01 9.663247226939208900e-02
1.175648653363973728e-01 8.935878366590063737e-02
1.176672841824141919e-01 8.383364209120708344e-02
1.176957105753601296e-01 8.281881137898659817e-02
1.177059565583918888e-01 8.021546365815765411e-02
1.178079386396265887e-01 6.982486843543107835e-02
1.187085619095643862e-01 6.445901906202650133e-02
1.196597195900131194e-01 5.833333333333333426e-02
1.204395505815758216e-01 5.550367039715147638e-02
1.228864588407465597e-01 4.583333333333333703e-02
1.248794361692412702e-01 3.949291046026428414e-02
1.273371000483536908e-01 3.333333333333333287e-02
1.283459187909064270e-01 3.034088460787718461e-02
1.333333333333333315e-01 2.285752048674079967e-02
1.370638347559245129e-01 1.666666666666666644e-02
1.499999999999999944e-01 3.032916077696142484e-06
1.500023563366617019e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.1.dat <==
5.455132339644332973e-01 0.000000000000000000e+00
5.516286615404542015e-01 1.016407122617826730e-02
5.518032341181645650e-01 1.046918526951080668e-02
5.574697959286092352e-01 2.055857143183020819e-02
5.576957351319462575e-01 2.102461279374945313e-02
5.578812237761260340e-01 2.142107575770274552e-02
5.583333333333333481e-01 2.253105850449417871e-02
5.634188560312869409e-01 3.530976329422459703e-02
5.654597547908545296e-01 4.166666666666666435e-02
5.673283094147030248e-01 5.240703348608242995e-02
5.679812444702408980e-01 5.511736295436413940e-02
5.681912418415955290e-01 5.825439361570121377e-02
5.680854599902248614e-01 6.442162886608028549e-02
5.681768935878569460e-01 7.171881324849212203e-02
5.673284938396503385e-01 8.142511464736924831e-02
5.666543234038879939e-01 8.631128713277791409e-02
5.653492988839842193e-01 9.298403444934912054e-02
5.640085904404863459e-01 1.000000000000000056e-01
5.626560069318831125e-01 1.043226735985497700e-01
5.583333333333333481e-01 1.160612081516766286e-01
5.581338332979872696e-01 1.165669166489936293e-01
5.579968316598472589e-01 1.168910011156574225e-01
5.531588725988840771e-01 1.279302157062202905e-01
5.484121537552418824e-01 1.353152816876339593e-01
5.457499091519357748e-01 1.395416212426345282e-01
5.333333333333333259e-01 1.564829504734180088e-01
5.323377480029244380e-01 1.577644274302425487e-01
5.313752626375219945e-01 1.588554855188830384e-01
5.167481518829190046e-01 1.740221774049713899e-01
5.161046030101335003e-01 1.746252908956445749e-01
5.150653662058547466e-01 1.755337668202706092e-01
5.056293024805996739e-01 1.835545741084657068e-01
5.002814883808097690e-01 1.876407441904048845e-01
4.916666666666666408e-01 1.933829354737319484e-01
4.862923235769507357e-01 1.967753941461704847e-01
4.776841996133933677e-01 2.020702009020819978e-01
4.741390525392691901e-01 2.040285960296794598e-01
4.633103384514227763e-01 2.100689846457317878e-01
4.615430915187113681e-01 2.109051525311855801e-01
4.500000000000000111e-01 2.162931352202477620e-01
4.495235560425055454e-01 2.165078520141685003e-01
4.481157586136058635e-01 2.170435149439454980e-01
4.301373306836053234e-01 2.237453253841492073e-01
4.167739986219549664e-01 2.278135550962072098e-01
4.107021270848338346e-01 2.297375875030009951e-01
4.014770551587439895e-01 2.318562781745893142e-01
3.916666666666666630e-01 2.341974553127418313e-01
3.828013677706476603e-01 2.357564674026539908e-01
3.737458801232538264e-01 2.369471910289419059e-01
3.647843291555868395e-01 2.379019916445069827e-01
3.436579167432346482e-01 2.396754165900986666e-01
3.416666666666666741e-01 2.397807039227891068e-01
3.382105311604185482e-01 2.399385989135426056e-01
3.250000000000000111e-01 2.401736490971302651e-01
3.144309708511525137e-01 2.394309708511525026e-01
3.054911858776654943e-01 2.390176282446691003e-01
2.874328812558938906e-01 2.374328812558938739e-01
2.815716916278711013e-01 2.368566167442578141e-01
2.764007993075094372e-01 2.356441780086079574e-01
2.627145681492242257e-01 2.329041970348848523e-01
2.514929298097041688e-01 2.300579122856541980e-01
2.482073874400826385e-01 2.292149545860880933e-01
2.449246730935401295e-01 2.282580064268734943e-01
2.364576981454858950e-01 2.260448426059037674e-01
2.299840742232783786e-01 2.233386419255738720e-01
2.250000000000000056e-01 2.213647933154896941e-01
2.183440098351203396e-01 2.183440098351203396e-01
2.046931722476073856e-01 2.119734944190592996e-01
1.949278833977797776e-01 2.065224334622262903e-01
1.873154728471317088e-01 2.021755969097674965e-01
1.790006421655605251e-01 1.963314068366516507e-01
1.777507798165154917e-01 1.953613710499496059e-01
1.704880209246066591e-01 1.897559895376966510e-01
1.647864217747755378e-01 1.850858095450477470e-01
1.569369388547978694e-01 1.780105101908669996e-01
1.549326772968265542e-01 1.754671586940467487e-01
1.516946044014311212e-01 1.723882490609421059e-01
1.431139173294037892e-01 1.619514599901761276e-01
1.408737531416578981e-01 1.594434122683456301e-01
1.401341420614698186e-01 1.583333333333333537e-01
1.347803145540202585e-01 1.509980974178181112e-01
1.302813761082372013e-01 1.429870106937259633e-01
1.285634444476940752e-01 1.398849444428196254e-01
1.250000000000000000e-01 1.325188779593605148e-01
1.225485401906737382e-01 1.274514598093262618e-01
1.214439925522316915e-01 1.250000000000000000e-01
1.166786908399477102e-01 1.083573816798954204e-01
1.166724117848390585e-01 1.083362058924195320e-01
1.166706937307865899e-01 1.083293062692134157e-01
1.140929595968000476e-01 9.454647979840002936e-02
1.133424814395868341e-01 8.665751856041317702e-02
1.128300280961851559e-01 8.333333333333332871e-02
1.130725769765859451e-01 8.153628848829297393e-02
1.136610584074028707e-01 7.732211681480571919e-02
1.142339204851067075e-01 6.863352905059111331e-02
1.157753805159401350e-01 5.922461948405988164e-02
1.159262820626936197e-01 5.796314103134680984e-02
1.166666666666666685e-01 5.560066427896898089e-02
1.193690663836008692e-01 4.583333333333333703e-02
1.223245718737216159e-01 3.757676223862455034e-02
1.240044766423212541e-01 3.333333333333333287e-02
1.260814759203569002e-01 2.898221888554747272e-02
1.333333333333333315e-01 1.738651992651336908e-02
1.338025457718473310e-01 1.666666666666666644e-02
1.353432108776414788e-01 1.465678912235852081e-02
1.466260256402451834e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.2.dat <==
5.401104288398596021e-01 0.000000000000000000e+00
5.440521818219461458e-01 5.954915827007122367e-03
5.472600133773990461e-01 1.132103915840434322e-02
5.487621986370863070e-01 1.421224917666333992e-02
5.532000350860011295e-01 2.237332280753299291e-02
5.545935699318471634e-01 2.569502575526544375e-02
5.583333333333333481e-01 3.575084400543170060e-02
5.599374277421893531e-01 3.966154865559667897e-02
5.606223034982423803e-01 4.166666666666666435e-02
5.617209395396660643e-01 4.957108114810990229e-02
5.626317329299954650e-01 5.607258178151473815e-02
5.627914227532477831e-01 5.727394890290599810e-02
5.628958160680332945e-01 6.131255179590008181e-02
5.633002206318090677e-01 7.334437090050810459e-02
5.629160603358511761e-01 7.827337643036991199e-02
5.617420856900723347e-01 8.701303537760869677e-02
5.593656957722846768e-01 9.896763756104870469e-02
5.592074340009590694e-01 1.000000000000000056e-01
5.590443819340222831e-01 1.007110486006889405e-01
5.583333333333333481e-01 1.024700794079887595e-01
5.540447727140265233e-01 1.145223863570132977e-01
5.509042572670368454e-01 1.216193840441976565e-01
5.490580155528291817e-01 1.262898728877983323e-01
5.469509768113289816e-01 1.294705739119823840e-01
5.422435853839725484e-01 1.377884593586529149e-01
5.373918479650050539e-01 1.448187046754153828e-01
5.354007179453924570e-01 1.479007179453924459e-01
5.333333333333332149e-01 1.503178507198763281e-01
5.290426539244410531e-01 1.558815165282520232e-01
5.233934815304331911e-01 1.623826174144886725e-01
5.193042882529650406e-01 1.666666666666666574e-01
5.132559022988026909e-01 1.727261570880907204e-01
5.073047718547556428e-01 1.781206316039702919e-01
5.046358761433284990e-01 1.805742950966521820e-01
4.976931246658763963e-01 1.863465623329381704e-01
4.916666666666666408e-01 1.906122076421410960e-01
4.841572373056179934e-01 1.954943423833708505e-01
4.791859338095267873e-01 1.985661544444374815e-01
4.736926663750514743e-01 2.017966652085909085e-01
4.704861676948456917e-01 2.038195010281790287e-01
4.545357222241737105e-01 2.121309444424930024e-01
4.500000000000000111e-01 2.143080985376336067e-01
4.486942354011734801e-01 2.149256472015646235e-01
4.470777665030779557e-01 2.156925888343593500e-01
4.393635729554022928e-01 2.187939520755862177e-01
4.297659980541076452e-01 2.226313274956562560e-01
4.152095023419611897e-01 2.272920563362093027e-01
4.102968218047090554e-01 2.289269769427514090e-01
4.025124971204784297e-01 2.308208362128549296e-01
3.916666666666666630e-01 2.336403851227842887e-01
3.823244035846263822e-01 2.354384912786398054e-01
3.742065038008434152e-01 2.366401085772154578e-01
3.647434977660465316e-01 2.378203288654263670e-01
3.433828603582981809e-01 2.399504729750351895e-01
3.416666666666666741e-01 2.400652512310464670e-01
3.388302818790215332e-01 2.402484742728440981e-01
3.250000000000000111e-01 2.406776932547108061e-01
3.152483715505300932e-01 2.402483715505300821e-01
3.050317218364950178e-01 2.399365563270099977e-01
2.885900201531620413e-01 2.385900201531620524e-01
2.810338099794021938e-01 2.379323800411956569e-01
2.739854780940193524e-01 2.364492850797713097e-01
2.620219984615489994e-01 2.342893364102352771e-01
2.483818640493304364e-01 2.310949342057787292e-01
2.479539531475233038e-01 2.309889946340032973e-01
2.475484170610947610e-01 2.308817503944280980e-01
2.361045199308817177e-01 2.278107336789245707e-01
2.270166593994034365e-01 2.243277802001988341e-01
2.250000000000000056e-01 2.235224757005273288e-01
2.224277754043666178e-01 2.224277754043666178e-01
2.114573274581996454e-01 2.177053157079322510e-01
2.030492757967763962e-01 2.136173908698902890e-01
1.967805567719646542e-01 2.102277802105959881e-01
1.847221037554638567e-01 2.034722814556014225e-01
1.781107074728871531e-01 1.990012109146717945e-01
1.693599430992047128e-01 1.925644254775126518e-01
1.675793572944820065e-01 1.912103213527589773e-01
1.666666666666666574e-01 1.904180673982412975e-01
1.524582399373137220e-01 1.773229867136813798e-01
1.508365508974800484e-01 1.758204630767464249e-01
1.468060914692103369e-01 1.711818953396924692e-01
1.387780816324097055e-01 1.623773523812930830e-01
1.359355671665507803e-01 1.583333333333333259e-01
1.321676822733172108e-01 1.529575716283453901e-01
1.252529686754589588e-01 1.417299088355314096e-01
1.251730009916105502e-01 1.415801661708613879e-01
1.250000000000000000e-01 1.412469890544368611e-01
1.190475553892024752e-01 1.293651260479181941e-01
1.174571047115015310e-01 1.250000000000000000e-01
1.139407328412986864e-01 1.137852009840692735e-01
1.121574961336401083e-01 1.087432579272448463e-01
1.104131567954733106e-01 9.582631359094662127e-02
1.098706905252936905e-01 9.243534526264683693e-02
1.096416945749108390e-01 9.035830542508915819e-02
1.092472524220891167e-01 7.962362621104454585e-02
1.102633820731558079e-01 7.052676414631159352e-02
1.105233384455424211e-01 6.739666837073636507e-02
1.110444686127997210e-01 6.395553138720028175e-02
1.122110739257573264e-01 5.610553696287866321e-02
1.153157010077031364e-01 4.617107474807422007e-02
1.155518131744809746e-01 4.527590658724049005e-02
1.166666666666666685e-01 4.269072828918020479e-02
1.194995416893032680e-01 3.545798960031078945e-02
1.204026608124253994e-01 3.333333333333333287e-02
1.258216881613740123e-01 2.417831183862596822e-02
1.295146291415080753e-01 1.743040750503171976e-02
1.312638567559248626e-01 1.459719008925818885e-02
1.333333333333333315e-01 1.250067694730301431e-02
1.429638006628229097e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.3.dat <==
5.349997078090233948e-01 0.000000000000000000e+00
5.356683145273061220e-01 1.297211774429317052e-03
5.429250073772544649e-01 1.213385278343146433e-02
5.458637835631190427e-01 1.752472354691155670e-02
5.490331331988383967e-01 2.362339337368182107e-02
5.513962197799848752e-01 2.985158095268627965e-02
5.545304235717152253e-01 3.900462983353402552e-02
5.552181326365255298e-01 4.149359996128845762e-02
5.557403618971332726e-01 4.361139524381670712e-02
5.563288506134902445e-01 4.687832173825889209e-02
5.577853548739553080e-01 5.563200195823835015e-02
5.581018129616575063e-01 5.995372592667190526e-02
5.579028825792879953e-01 7.446193655744329232e-02
5.578643554473186050e-01 7.531265192400976582e-02
5.568190403744754935e-01 8.699523568038071419e-02
5.550772923684428317e-01 9.565861204681268271e-02
5.544190823643081467e-01 9.869524967699158657e-02
5.533340562195224743e-01 1.024996385569054563e-01
5.502203937346857865e-01 1.126101968673428877e-01
5.453613125829213093e-01 1.231119169983518197e-01
5.445504914399215135e-01 1.247594671449852727e-01
5.437477870689074733e-01 1.263903641762839647e-01
5.388989050641614931e-01 1.361161191987473873e-01
5.333333333333333259e-01 1.441284879218037718e-01
5.318651977441771761e-01 1.462528006445207862e-01
5.220819479670627539e-01 1.588851945788341546e-01
5.148819213278907903e-01 1.666666666666666574e-01
5.107012213242798637e-01 1.710230364384088264e-01
5.041666666666666519e-01 1.769436801537223880e-01
4.997699190736710206e-01 1.806322491976651845e-01
4.948546970296643366e-01 1.849273485148321683e-01
4.916666666666666408e-01 1.871655423298769771e-01
4.816792573838940550e-01 1.940075544303364874e-01
4.809285966261617196e-01 1.944999412056225840e-01
4.732423648448695896e-01 1.995451575576813741e-01
4.689331436836275957e-01 2.022664770169609327e-01
4.594915234876156829e-01 2.071751431790510023e-01
4.500000000000000111e-01 2.121998853394279072e-01
4.317122944771432103e-01 2.203242077712380398e-01
4.293539211663706112e-01 2.213950968324450985e-01
4.135575448851190883e-01 2.267414038505952689e-01
4.076872829154403188e-01 2.288763025073580482e-01
4.036186955972452250e-01 2.297146377360881342e-01
3.916666666666666630e-01 2.332675472120176730e-01
3.819852450463913640e-01 2.352123855864831636e-01
3.745998677574304825e-01 2.363778659394907833e-01
3.647079332873853219e-01 2.377491999081040308e-01
3.430721709300901812e-01 2.402611624032431614e-01
3.416666666666666741e-01 2.403768940265031406e-01
3.394503664329598935e-01 2.405585165498133060e-01
3.250000000000000111e-01 2.411799065122110786e-01
3.159190134051925725e-01 2.409190134051925891e-01
3.046499572213875462e-01 2.407000855572248854e-01
2.896594617672269556e-01 2.396594617672269667e-01
2.805293641013383854e-01 2.389412717973232458e-01
2.717302657679965816e-01 2.372010225217788815e-01
2.614677773316106402e-01 2.353977786701120234e-01
2.495939414281578839e-01 2.329272747614912487e-01
2.465156536455090919e-01 2.322507235865411135e-01
2.357675394053899143e-01 2.294956363063836713e-01
2.254110542971903275e-01 2.258221085943806217e-01
2.243407071742516412e-01 2.254395285504989244e-01
2.164216690424768663e-01 2.221405563474922740e-01
2.123778573644700129e-01 2.204669054267432426e-01
2.013247041540155990e-01 2.153419625126510861e-01
1.986514113381577518e-01 2.139694893429821831e-01
1.819152194794484978e-01 2.048757235936090604e-01
1.771811478804227735e-01 2.017898896920649054e-01
1.687642142091156927e-01 1.958617617515647225e-01
1.650966348390203453e-01 1.932366984943129640e-01
1.503247694458577088e-01 1.799785902813109684e-01
1.496526641466609520e-01 1.793982239022260117e-01
1.492311384540517261e-01 1.789103794846839124e-01
1.367770031700087374e-01 1.651788622286544106e-01
1.317006929021343753e-01 1.583333333333333259e-01
1.294517980324301765e-01 1.549944848090107075e-01
1.250000000000000000e-01 1.483206862116336067e-01
1.216085151733471148e-01 1.431201601638036336e-01
1.201553449574220139e-01 1.400517816524740056e-01
1.160593749812689340e-01 1.315564583470694715e-01
1.135541168072052853e-01 1.250000000000000000e-01
1.114470980728137911e-01 1.187724705210390919e-01
1.085300392885511223e-01 1.090730267313438362e-01
1.070188421664785561e-01 9.911544994551040044e-02
1.061661512680365377e-01 9.445304360776254904e-02
1.058121971590083865e-01 9.250704539144163907e-02
1.057152112629576590e-01 9.035760563147882118e-02
1.058093576532748575e-01 8.661871530654968732e-02
1.057209646909159362e-01 7.786048234545797642e-02
1.062099944570102650e-01 6.879000554298972392e-02
1.062251239515696055e-01 6.624502479031391111e-02
1.069421361799628295e-01 6.388427235992566455e-02
1.110939360874969306e-01 4.722651597812577151e-02
1.121230702780176280e-01 4.356153513900881680e-02
1.163722092468451458e-01 3.340694768828871702e-02
1.164397256110195483e-01 3.321986280550977277e-02
1.165666890435135411e-01 3.303340046387394369e-02
1.249550349878558869e-01 1.834232633576215327e-02
1.291037506978131300e-01 1.243708403114646491e-02
1.333333333333333315e-01 7.515665536191163017e-03
1.392693731607949070e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.4000000000000001.dat <==
5.291106958646265568e-01 0.000000000000000000e+00
5.310378867311682516e-01 3.060595469553434485e-03
5.345406608868960019e-01 7.847629098157444041e-03
5.383566812718044714e-01 1.299041392820333291e-02
5.428579196212347524e-01 2.095999662335090719e-02
5.449255578770120234e-01 2.485566597022975319e-02
5.484118488350151477e-01 3.373126318114718497e-02
5.487850725418539355e-01 3.498288411263106301e-02
5.516677465072830078e-01 4.666585678620442657e-02
5.529530838276942584e-01 5.519270459039643528e-02
5.529842513110635460e-01 5.563057940014300151e-02
5.535747520224388873e-01 6.254061789193968157e-02
5.535505616465161705e-01 6.902153539147853900e-02
5.532691595964434050e-01 7.837611582459333426e-02
5.525836421687319033e-01 8.558343627846616564e-02
5.515335120146600545e-01 9.093357157510220667e-02
5.501921178026647485e-01 9.728626148977710664e-02
5.478881974998331961e-01 1.052225679167500816e-01
5.463831898267177412e-01 1.106915949133588650e-01
5.436529949879200796e-01 1.162786466183468592e-01
5.401751002822080538e-01 1.239390813029140059e-01
5.364383673421440069e-01 1.312633106607928590e-01
5.351226346302568881e-01 1.342279839817951126e-01
5.333333333333333259e-01 1.367228862945113477e-01
5.258787737804151430e-01 1.479632074913099504e-01
5.206421715796636374e-01 1.550457908791031958e-01
5.102456884037573914e-01 1.666666666666666574e-01
5.079314533005819809e-01 1.691765244226102194e-01
5.041666666666666519e-01 1.726192138150146604e-01
4.918736948703086309e-01 1.832643239321193329e-01
4.917541041265391932e-01 1.833770520632695966e-01
4.916666666666666408e-01 1.834409393398499510e-01
4.912664674073911608e-01 1.837335325926088003e-01
4.793366289318035656e-01 1.926019773590821882e-01
4.727910303792853264e-01 1.972884852297601688e-01
4.673933923341057617e-01 2.007267256674390987e-01
4.642160734901519814e-01 2.024505931765147315e-01
4.500000000000000111e-01 2.104050549410313165e-01
4.315563427820489073e-01 2.189215924410275460e-01
4.289283107421752450e-01 2.201182655598589444e-01
4.238207769475744735e-01 2.219025112771517705e-01
4.118292078383094523e-01 2.261652915016587051e-01
4.078894097570919253e-01 2.276635414574483818e-01
4.050436546371997681e-01 2.282896786961336466e-01
3.916666666666666630e-01 2.325822547068025492e-01
3.813530967257735549e-01 2.347909533727379483e-01
3.754779108404169286e-01 2.357925038841664489e-01
3.645724759042620056e-01 2.374782851418573704e-01
3.430307579718810396e-01 2.403025753614523308e-01
3.416666666666666741e-01 2.404353992126563588e-01
3.396092299586200847e-01 2.406379483126433738e-01
3.250000000000000111e-01 2.414674934905002290e-01
3.163518929788149414e-01 2.413518929788148748e-01
3.043562217429407468e-01 2.412875565141184842e-01
2.905728592008353650e-01 2.405728592008353761e-01
2.800665904583566346e-01 2.398668190832867753e-01
2.693688541179730667e-01 2.379881597384533864e-01
2.608731010483681390e-01 2.365871312365970258e-01
2.515191227830314014e-01 2.348524561163647661e-01
2.448427139039793254e-01 2.334456805447766570e-01
2.354559605186060112e-01 2.310535307403031036e-01
2.265366769269138159e-01 2.280733538538275984e-01
2.225086394615829744e-01 2.266609070256113689e-01
2.008742701904924211e-01 2.178323602539898873e-01
1.998211196103108211e-01 2.175014418185496345e-01
1.991524311059528207e-01 2.170904511136902693e-01
1.955626175659307964e-01 2.151875391886436117e-01
1.879261560548505239e-01 2.112215318354485061e-01
1.792585917582378841e-01 2.062040374542143950e-01
1.763167748589743733e-01 2.043830087564101616e-01
1.713408703942703726e-01 2.010150741218741377e-01
1.630951933313963265e-01 1.952381400019370106e-01
1.530613002528679600e-01 1.868199172988365964e-01
1.466478257321960077e-01 1.814014495118693726e-01
1.423621025320101208e-01 1.766207008440033865e-01
1.347514839716144330e-01 1.680145891064064589e-01
1.272916225755202080e-01 1.583333333333333259e-01
1.265481021001761686e-01 1.571722567582012065e-01
1.250000000000000000e-01 1.550152607286196249e-01
1.182686665056365827e-01 1.445515238785367029e-01
1.152486400978632031e-01 1.384162133659544158e-01
1.130992116406986658e-01 1.337272447968209932e-01
1.095898390410797868e-01 1.250000000000000000e-01
1.090761998735648441e-01 1.235142669195369997e-01
1.058057826089668640e-01 1.123622463781676073e-01
1.049309705846699775e-01 1.094002147953330312e-01
1.048688638468605050e-01 1.090355305135271707e-01
1.021196644097734918e-01 9.373788964118662248e-02
1.017055478261305185e-01 8.835277391306525785e-02
1.019209426694738935e-01 7.884188533894778694e-02
1.019621610314552507e-01 7.598108051572761978e-02
1.021803840061221158e-01 7.281961599387788697e-02
1.026642228958338510e-01 6.553284457916677685e-02
1.044503270190399458e-01 5.890065403807989014e-02
1.069837924820865316e-01 4.825405187947837127e-02
1.088569795595262513e-01 4.192848977976312841e-02
1.119663440579439784e-01 3.450841398551400541e-02
1.131542596319349142e-01 3.157712981596745572e-02
1.150934987336877380e-01 2.861382953439655166e-02
1.208645926824711975e-01 1.916041479683909532e-02
1.270896358772829748e-01 1.042296921061630979e-02
1.333333333333333315e-01 3.030032916306451933e-03
1.357448829279978564e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.5.dat <==
5.244450181370010622e-01 0.000000000000000000e+00
5.284812537112686393e-01 6.469439496086137886e-03
5.336378535324191041e-01 1.392284090971972199e-02
5.361574633116619193e-01 1.835684485913571112e-02
5.398532407379629250e-01 2.439391534709014694e-02
5.407812173540412770e-01 2.609896812712098405e-02
5.419388244529957932e-01 3.019051045043039116e-02
5.437626694204782396e-01 3.607436250980439879e-02
5.454158577710954692e-01 4.229422816930884788e-02
5.475113435124189243e-01 4.978315903235252388e-02
5.481498515451362907e-01 5.475604711016389403e-02
5.485899175325321675e-01 6.282073024899850755e-02
5.486461517430613055e-01 6.469615402141155880e-02
5.482742180709603286e-01 7.234935201401240801e-02
5.479740329620088612e-01 8.190620024754974304e-02
5.480598931096305471e-01 8.350460716227926794e-02
5.474767293252952305e-01 8.552452798928236732e-02
5.458333333333333925e-01 9.496326657545182959e-02
5.456977670480809284e-01 9.578814457158252305e-02
5.447502556847748645e-01 9.908256627900871583e-02
5.421872469890055557e-01 1.080730431721639295e-01
5.420654779258601286e-01 1.085327389629300587e-01
5.418310234148129290e-01 1.089907603259186036e-01
5.360404185616207684e-01 1.231638284803039107e-01
5.322499035165265679e-01 1.303539013371148303e-01
5.309104853527272239e-01 1.327276213381818060e-01
5.227385041898863216e-01 1.454417094972728086e-01
5.201133025064383908e-01 1.496104849981604590e-01
5.191306443454342112e-01 1.510150515878245225e-01
5.055280535416096788e-01 1.666666666666666574e-01
5.050317337936128803e-01 1.672433780846308005e-01
5.043801551468346522e-01 1.679475975476743266e-01
5.008627116707863314e-01 1.710719399945070940e-01
4.905470631309515883e-01 1.805343244940457725e-01
4.889301627966240460e-01 1.819650813983120508e-01
4.858047527284776734e-01 1.845057161209711083e-01
4.771100188391073638e-01 1.912660113034644338e-01
4.723166253651328583e-01 1.949164601589978563e-01
4.673149184660151945e-01 1.980552446019543666e-01
4.652686783941782922e-01 1.993010058637558202e-01
4.624910754899279608e-01 2.010438977941846894e-01
4.499999999999999556e-01 2.083148234243856756e-01
4.367569901892569550e-01 2.147610745152610523e-01
4.284808858258209452e-01 2.187759908107961559e-01
4.151442207607948798e-01 2.236378225145077003e-01
4.100443303466030365e-01 2.255703323377565572e-01
4.081101643887476427e-01 2.263390136675139108e-01
4.066559613134607676e-01 2.266773720198725917e-01
3.916666666666666630e-01 2.318418719844359543e-01
3.806956005079245586e-01 2.343526225608386360e-01
3.764745493759180106e-01 2.351280781938324127e-01
3.644293121338006980e-01 2.371919576009347552e-01
3.430283297178418067e-01 2.403050036154915081e-01
3.416666666666666741e-01 2.404558921210990241e-01
3.396878614279307262e-01 2.406772640472986946e-01
3.250000000000000111e-01 2.416861631448020686e-01
3.166832121899735286e-01 2.416832121899735175e-01
3.041148105662015988e-01 2.417703788675967802e-01
2.913141551489837888e-01 2.413141551489837999e-01
2.796636360983676406e-01 2.406727278032647355e-01
2.670987662548959252e-01 2.387448556928124521e-01
2.603134692887855151e-01 2.377063947557622459e-01
2.531896300469886896e-01 2.365229633803220266e-01
2.433838281278037918e-01 2.344877418134734826e-01
2.351831424131167747e-01 2.324176212677495634e-01
2.276425128317279278e-01 2.302850256634558224e-01
2.204670601716749445e-01 2.280219598855500740e-01
2.036015038414527578e-01 2.214686717886036882e-01
1.992725432787192941e-01 2.200614646993100942e-01
1.964683788925817298e-01 2.184324772203758147e-01
1.871096094356435036e-01 2.136711716930694560e-01
1.814160649825108940e-01 2.104720216608369499e-01
1.763916741007493794e-01 2.076374962829586057e-01
1.754242007827742644e-01 2.070607309850104882e-01
1.738645775881099698e-01 2.060624885095532766e-01
1.610574363608822390e-01 1.972758969724510703e-01
1.554276749958791726e-01 1.927358541563646277e-01
1.439763591228822581e-01 1.831824272514118168e-01
1.356061400733888089e-01 1.743687133577963011e-01
1.326345053821011977e-01 1.709783591317249885e-01
1.278775528786770810e-01 1.650476233835798112e-01
1.237315287182370604e-01 1.602813428017549613e-01
1.229131200189834683e-01 1.590637413266891287e-01
1.209320802186961696e-01 1.554276763466877209e-01
1.149319772045519494e-01 1.459815335790015378e-01
1.100262081367854305e-01 1.366754027122618065e-01
1.097941801058732736e-01 1.361509345890262734e-01
1.092234307545750932e-01 1.347910716336592762e-01
1.060591856097339025e-01 1.272741477235994345e-01
1.052158470046375693e-01 1.256730936391502185e-01
1.042876917104210155e-01 1.209543583770876785e-01
1.009323882364095842e-01 1.097637222815385227e-01
9.998202863811017638e-02 1.041486953047768282e-01
9.843090965595531483e-02 9.496747455912599167e-02
9.782539186137256815e-02 8.641269593068628962e-02
9.791323156880149536e-02 7.708676843119849353e-02
9.812683652822490332e-02 7.312683652822489500e-02
9.902985486380745661e-02 6.480597097276148688e-02
1.018120481396796173e-01 5.362409627935921935e-02
1.029277051639018448e-01 4.926807370902454297e-02
1.058052651087944551e-01 4.040263255439723034e-02
1.077970717191382433e-01 3.555073207021543918e-02
1.102079749503579731e-01 3.010398747517898516e-02
1.137285355236828110e-01 2.451893990438178822e-02
1.167450555264365891e-01 1.998432222804601491e-02
1.250503491588586813e-01 8.383682492192017985e-03
1.253837436739217437e-01 7.949589659411601672e-03
1.315095286212735748e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.6.dat <==
5.196977810313538892e-01 0.000000000000000000e+00
5.260918026973526729e-01 9.655374181307411346e-03
5.293768527458184714e-01 1.483591250684842058e-02
5.342262062931880662e-01 2.503721226657588603e-02
5.353006548401408882e-01 2.755462158187459501e-02
5.359090385906335463e-01 2.920461521248874856e-02
5.370533954570337887e-01 3.221928557744555000e-02
5.392781985761114782e-01 3.790891876431808777e-02
5.424414041555171151e-01 5.171333128530731377e-02
5.429055909015324533e-01 5.323747349051734246e-02
5.431309213811192915e-01 5.429978073161690483e-02
5.431070393741084246e-01 5.596713255096883582e-02
5.438671693510814809e-01 6.509440255407653031e-02
5.432577711187149827e-01 7.786026362726924943e-02
5.430329378967375664e-01 8.263323447418438605e-02
5.427124818521874561e-01 8.541390098743061043e-02
5.412631895399728776e-01 9.430995206887982096e-02
5.388177233963749035e-01 1.026354467927499264e-01
5.368986111772899861e-01 1.089293402695054036e-01
5.336832486793832153e-01 1.169820361528903230e-01
5.317455005208523433e-01 1.223585313476598241e-01
5.303086377994450373e-01 1.250154206151406489e-01
5.269141772368712839e-01 1.317285443092178210e-01
5.182895588965868994e-01 1.453955889658691825e-01
5.163041028183835701e-01 1.482529305845596279e-01
5.149739113789066902e-01 1.499999999999999944e-01
5.044232360648428504e-01 1.625615562958475369e-01
5.025364062544673827e-01 1.644929861170676133e-01
5.012019140012604623e-01 1.660737161335854029e-01
4.894101202937396478e-01 1.776919674010158101e-01
4.861959270743081984e-01 1.805979635371540992e-01
4.800106568164577703e-01 1.856645353033751222e-01
4.748561333087879532e-01 1.899136799852728097e-01
4.718095101545799475e-01 1.923808841062330521e-01
4.685288414854153483e-01 1.944134755437539330e-01
4.628800417572547787e-01 1.981066875452940357e-01
4.555040391815937673e-01 2.027906568712682100e-01
4.500000000000000666e-01 2.061220077974419973e-01
4.434529325165055269e-01 2.094043206534622614e-01
4.279770062130870967e-01 2.172643519725944716e-01
4.087491648071789885e-01 2.245841685261543430e-01
4.083333333333333259e-01 2.247298396875855586e-01
4.076373341928135607e-01 2.250000000000000056e-01
3.916666666666666630e-01 2.309306902821249285e-01
3.798746660050646984e-01 2.338053328922653773e-01
3.778675562164777180e-01 2.341994069667925893e-01
3.642317424811331583e-01 2.367968182955996759e-01
3.431117399542312763e-01 2.402215933791020386e-01
3.416666666666666741e-01 2.404062958440883746e-01
3.396564696974714859e-01 2.406615681820690744e-01
3.250000000000000111e-01 2.418718891857351561e-01
3.169714690950991565e-01 2.419714690950991454e-01
3.038869522219307395e-01 2.422260955561385543e-01
2.919703306824161793e-01 2.419703306824161904e-01
2.792951059562173710e-01 2.414097880875652469e-01
2.649258056862027200e-01 2.394691758823768724e-01
2.597992127689676689e-01 2.387349077953979382e-01
2.546534035004717755e-01 2.379867368338051403e-01
2.419648447762783317e-01 2.355013013502773589e-01
2.349117432806875350e-01 2.337746169298956511e-01
2.286088822850589342e-01 2.322177645701178350e-01
2.185971641853945990e-01 2.292685572097369340e-01
2.060353160726997590e-01 2.247137547635996713e-01
1.987749581018762035e-01 2.223835288579110170e-01
1.938855110690268224e-01 2.197239111321532823e-01
1.863281964466937668e-01 2.160154106599186385e-01
1.763416502062093716e-01 2.110166337457521080e-01
1.739597858025657973e-01 2.098936546294846439e-01
1.637530696475907321e-01 2.027098681571287142e-01
1.589709003140404309e-01 1.993624330192929062e-01
1.576944308309475851e-01 1.984027437440356034e-01
1.412568097292555835e-01 1.849954601804962573e-01
1.327613344548229657e-01 1.764431137279202089e-01
1.305353578670241654e-01 1.743459509326183432e-01
1.296522302072603827e-01 1.735158303389439938e-01
1.287397704719565328e-01 1.722891092846557948e-01
1.214350445928039784e-01 1.638080862800986304e-01
1.187959818427688358e-01 1.605047396883642341e-01
1.121548810854604283e-01 1.491582483943764970e-01
1.112046469389821185e-01 1.475789608356743166e-01
1.102282601841996224e-01 1.458441953595290552e-01
1.054642321959331774e-01 1.367591616259538623e-01
1.028479643622886575e-01 1.304853689710446796e-01
1.013420299454246831e-01 1.265094859587529985e-01
9.839105890230810669e-02 1.150577255689747697e-01
9.703520284244940286e-02 1.101180118628076188e-01
9.510260177387837299e-02 9.926926844054503873e-02
9.464082003144910771e-02 9.623083776729474126e-02
9.389360010107752896e-02 8.444680005053875615e-02
9.389017130325344462e-02 8.110982869674654427e-02
9.473604409065120024e-02 6.973604409065119192e-02
9.559788144613029504e-02 6.411957628922605734e-02
9.856141774979902681e-02 5.143858225020098152e-02
9.894639963959289686e-02 4.947319981979644843e-02
1.000000000000000056e-01 4.684979083645175041e-02
1.028736125245557631e-01 3.893680626227788433e-02
1.038398279580576983e-01 3.654004301048557890e-02
1.075859907369144386e-01 2.879299536845722485e-02
1.123750772067902415e-01 2.087497426440325377e-02
1.124245793417866235e-01 2.078305289452441612e-02
1.125375384616120328e-01 2.064564102527317174e-02
1.231131560701407557e-01 6.446489403474094104e-03
1.284155098228066394e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.7.dat <==
5.151695041447929002e-01 0.000000000000000000e+00
5.236726555571139530e-01 1.288090370162574966e-02
5.253519622067317485e-01 1.569838905093843065e-02
5.275864614413157128e-01 2.088737173415564086e-02
5.309545264507858908e-01 2.848593480816494217e-02
5.327296792253748414e-01 3.344376103283373813e-02
5.349222470475989422e-01 3.969089893507314615e-02
5.375054754830204118e-01 5.156592217688772684e-02
5.379784820952873137e-01 5.439717820237788271e-02
5.381475315710171348e-01 5.680601798840389377e-02
5.386103677867117856e-01 6.257148858654282275e-02
5.388638988168693578e-01 6.551134176526088315e-02
5.386955367013613882e-01 6.816551549039277791e-02
5.382234418101191631e-01 8.143086045252978522e-02
5.371845266656511964e-01 8.909920444512144100e-02
5.367209324688279048e-01 9.279586637849816799e-02
5.356725526506733726e-01 9.634510530134683670e-02
5.319728759937474294e-01 1.095450571674482232e-01
5.281564824049993501e-01 1.190969932804151338e-01
5.260866955452906391e-01 1.236716498208026149e-01
5.229392474681956449e-01 1.307348118670489112e-01
5.176751430166631751e-01 1.392514301666314402e-01
5.133071840784788620e-01 1.461122743417706260e-01
5.103578152051491124e-01 1.499999999999999667e-01
5.047691154463378460e-01 1.570274861919274123e-01
5.005503374894928470e-01 1.618448944304349268e-01
4.976124808398149080e-01 1.653558295012963197e-01
4.882886817902581944e-01 1.748883711423123155e-01
4.835164753289251105e-01 1.792582376644625552e-01
4.741042006701742806e-01 1.868458265326318202e-01
4.724464813297483134e-01 1.884678887978489814e-01
4.712038139548347937e-01 1.893524031075073943e-01
4.699591469800427079e-01 1.901225590598718540e-01
4.605051239909086491e-01 1.969192286621209709e-01
4.500000000000000111e-01 2.036318838275242848e-01
4.494784562105095249e-01 2.039058947719214199e-01
4.486539155891979824e-01 2.043910140684669918e-01
4.274549554985382915e-01 2.156981998289482505e-01
4.112238656463699238e-01 2.221094676869633799e-01
4.083333333333333259e-01 2.231977722275995113e-01
4.039050771474355095e-01 2.249999999999999778e-01
3.916666666666666075e-01 2.299160084494064615e-01
3.795061844813301111e-01 2.331069881235577346e-01
3.791338108561794762e-01 2.332019100913846898e-01
3.789532097931010424e-01 2.332479505839070988e-01
3.640304758383136052e-01 2.363942850099606252e-01
3.433108515120382731e-01 2.400224818212950695e-01
3.416666666666666741e-01 2.402568353054202466e-01
3.394640604032828080e-01 2.405653635349747077e-01
3.250000000000000111e-01 2.419447294054961894e-01
3.171362528089761712e-01 2.421362528089761601e-01
3.037137485891892585e-01 2.425725028216214885e-01
2.925118913063351478e-01 2.425118913063351311e-01
2.789552931169563266e-01 2.420894137660873358e-01
2.626092748879415573e-01 2.402413528151305933e-01
2.592455394364691079e-01 2.398422544603950879e-01
2.560658895983856098e-01 2.393992229317189746e-01
2.404023300809394748e-01 2.366173832755193995e-01
2.346200203593253875e-01 2.352332315367064441e-01
2.295697501875769708e-01 2.341395003751539083e-01
2.168557152426735524e-01 2.304295231715510206e-01
2.081122520153162458e-01 2.274830026870882926e-01
1.983282458266539261e-01 2.244681861422817559e-01
1.913931413827602845e-01 2.209700959752865235e-01
1.855880455169199306e-01 2.182358634492402860e-01
1.782468531067174511e-01 2.148270395467682670e-01
1.724501528279660523e-01 2.121581040913841920e-01
1.597187448250184660e-01 2.034635287292128336e-01
1.573235782266011185e-01 2.020195102134644261e-01
1.479751948543833739e-01 1.943938100648839318e-01
1.476233800554792308e-01 1.942108789604373720e-01
1.473500055750943116e-01 1.939166650269330550e-01
1.451527663951306391e-01 1.920916598370783768e-01
1.385294942019966169e-01 1.868136705320022906e-01
1.363004142319366729e-01 1.847009665411855905e-01
1.288387519201493192e-01 1.777391628263680357e-01
1.259333170254562928e-01 1.749104227821205448e-01
1.226551457080796576e-01 1.707679530936865864e-01
1.193891514713585345e-01 1.669499935737469853e-01
1.152907634618290933e-01 1.617315661216931211e-01
1.089197923037882459e-01 1.521578106948222042e-01
1.069733882496585464e-01 1.494470126297813839e-01
1.044837286175692298e-01 1.436788537744542182e-01
9.990660471506840334e-02 1.334267286182649337e-01
9.798145781471315208e-02 1.272350640324293458e-01
9.527322265540646984e-02 1.187309236607602680e-01
9.265451941324175100e-02 1.111165570415399984e-01
9.244186824520758683e-02 1.096899268028930924e-01
9.058512180326765140e-02 9.724968438765864420e-02
9.038087308052060453e-02 9.606431159733488934e-02
8.939192225769049260e-02 8.389532901084509331e-02
8.980298860813509809e-02 8.125039903262157304e-02
9.036866316348786399e-02 7.684331581743930606e-02
9.204964906729144747e-02 6.340992981345829060e-02
9.357793199024465325e-02 5.642206800975534120e-02
9.555317116075813522e-02 4.777658558037906761e-02
9.954111454206519827e-02 3.761472136448371084e-02
9.969173309104165104e-02 3.719173309104165104e-02
1.081165815696528837e-01 2.083333333333333218e-02
1.096426925364069188e-01 1.892846169093793940e-02
1.138546563595344285e-01 1.406005153566117563e-02
1.249559778357706707e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.8.dat <==
5.098396476167328384e-01 0.000000000000000000e+00
5.117404964423177827e-01 3.038014230728624480e-03
5.208028226304936004e-01 1.667605457523270787e-02
5.208112579629242678e-01 1.669610049387862741e-02
5.208505606548747835e-01 1.677864425668605663e-02
5.266331930813294981e-01 2.941193481590558337e-02
5.295329140337456941e-01 3.770611462167249017e-02
5.307417468008124306e-01 4.140110358148584024e-02
5.321099524921142354e-01 4.819372030757135272e-02
5.332686073398553717e-01 5.469154537459237908e-02
5.336362405140466780e-01 6.018948628113171551e-02
5.339680495506908819e-01 6.591932920410908947e-02
5.338280638128014566e-01 7.159189630419771078e-02
5.336760252799325199e-01 8.029400631998309668e-02
5.323335587571096372e-01 8.866734293799569122e-02
5.317815021767962058e-01 9.166666666666666019e-02
5.296901412127775766e-01 9.986384893791697137e-02
5.270682375628045202e-01 1.101581369713161007e-01
5.259317507389476010e-01 1.129789811987729070e-01
5.195633073066144858e-01 1.274769596266970839e-01
5.182677947795554241e-01 1.307677947795555240e-01
5.169993730146739130e-01 1.324937301467394302e-01
5.104110447980296783e-01 1.440436034271640464e-01
5.058031275247292236e-01 1.499999999999999944e-01
5.051571588850076733e-01 1.508187911732113973e-01
4.984792727730372741e-01 1.590834748084941630e-01
4.939025229691577090e-01 1.646138379271648577e-01
4.871055690047735864e-01 1.719305891786006568e-01
4.807317933354414707e-01 1.778658966677207354e-01
4.716063783126165365e-01 1.851808650621504237e-01
4.696599742314263026e-01 1.866199806735697186e-01
4.677807320305745198e-01 1.881105202605517501e-01
4.580782124865894200e-01 1.957057729099613841e-01
4.500000000000000111e-01 2.009349333026609064e-01
4.469728843979171584e-01 2.026531088656252366e-01
4.423226432537694652e-01 2.054462261243717724e-01
4.269287059342606327e-01 2.141194511361152464e-01
4.138178613563006092e-01 2.195154719770327501e-01
4.083333333333333259e-01 2.217339080143909957e-01
4.003706759821566430e-01 2.250000000000000056e-01
3.916666666666666075e-01 2.285429523773272464e-01
3.824857101431576867e-01 2.311206376823392861e-01
3.788660360210437394e-01 2.321308107508418261e-01
3.772515931930355837e-01 2.325673039438809209e-01
3.637268736515303913e-01 2.357870806363941973e-01
3.437226618854480331e-01 2.396106714478852817e-01
3.416666666666666741e-01 2.399413728617409425e-01
3.390223945575955300e-01 2.403445306121310687e-01
3.250000000000000111e-01 2.418838988346239671e-01
3.171248526239450749e-01 2.421248526239450638e-01
3.036095688488782418e-01 2.427808623022436052e-01
2.931233267565597211e-01 2.431233267565597322e-01
2.785430835342781464e-01 2.429138329314436406e-01
2.603739056856827494e-01 2.409864758825501774e-01
2.587901234147483298e-01 2.407530865038366441e-01
2.572753708839106146e-01 2.406087042172440071e-01
2.388879518257966406e-01 2.376990820291929041e-01
2.343244842226479274e-01 2.367109122200936611e-01
2.304628535961768532e-01 2.359257071923536730e-01
2.150805367607337704e-01 2.316129754928441808e-01
2.099953941085941911e-01 2.299938588114588955e-01
1.979335242250638838e-01 2.263102202830352960e-01
1.890227037293206180e-01 2.221553148020063706e-01
1.849038700245204669e-01 2.202883899264385659e-01
1.798126480352320034e-01 2.179586294037973715e-01
1.711940638261096881e-01 2.140422375941687383e-01
1.616491732839434037e-01 2.082895998765252332e-01
1.558859540792895682e-01 2.048947585080874711e-01
1.517625915611638399e-01 2.019325711094616116e-01
1.381539112616204101e-01 1.912054971491823074e-01
1.348087329139625867e-01 1.885765068344149864e-01
1.278145175543427825e-01 1.816887105326056573e-01
1.271689807348921619e-01 1.810787051968823225e-01
1.224161409044583620e-01 1.762293638274947671e-01
1.173151738302040253e-01 1.701350306655200206e-01
1.166222190384715307e-01 1.692179477995590930e-01
1.118677587440928961e-01 1.629296177729008255e-01
1.074558861411781946e-01 1.563055448222173682e-01
1.037593307449130309e-01 1.508754826318904896e-01
9.812508109595011185e-02 1.391369626875834098e-01
9.736134192154043132e-02 1.374272376862758771e-01
9.687560933393357665e-02 1.364577239993997604e-01
9.612506948068855195e-02 1.346920395817060856e-01
9.390956368934462450e-02 1.298215954126021587e-01
9.280440040644301336e-02 1.265289977134004540e-01
8.866600721351608483e-02 1.136647731691424884e-01
8.762172587043103034e-02 1.070120699280172338e-01
8.629786239189461694e-02 9.800625957790093379e-02
8.595527759206836316e-02 9.452281204517735957e-02
8.573565330346580304e-02 8.867856759893411045e-02
8.534474250644295823e-02 8.489522047880036781e-02
8.626395869298669750e-02 7.729501265686750111e-02
8.773206612931218340e-02 6.366033064656091700e-02
8.782049922214062165e-02 6.282049922214064108e-02
8.787542428242330061e-02 6.257508485648466401e-02
8.799394654720558984e-02 6.200605345279440461e-02
9.231207064518512362e-02 4.615603532259256181e-02
9.525733304882599839e-02 3.868566673779350040e-02
9.689320750168706198e-02 3.439320750168706198e-02
9.917662562310816665e-02 3.091300498486532211e-02
1.046767790296811718e-01 2.083333333333333218e-02
1.070971383423175716e-01 1.723142556154503777e-02
1.151786746931141026e-01 7.439959867762857559e-03
1.211608116998281748e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau1.9000000000000001.dat <==
5.050913445575900829e-01 0.000000000000000000e+00
5.103784175152433766e-01 8.486329939026569097e-03
5.166030791429923053e-01 1.796828334061775084e-02
5.177918870771665016e-01 2.072192834155568014e-02
5.221435795095072940e-01 3.037399486701034684e-02
5.237483048249184092e-01 3.561398136196911035e-02
5.259523639480908619e-01 4.248018140254553737e-02
5.263233437958330097e-01 4.320863208352286600e-02
5.264521160454437299e-01 4.465757252840232144e-02
5.286548058060378530e-01 5.497990797045596012e-02
5.292672189091315316e-01 6.346625248481803372e-02
5.293592632029330280e-01 6.630339473308891063e-02
5.288585158612366666e-01 7.824221425037661271e-02
5.288029410042616174e-01 7.912387541226607868e-02
5.287703737564055650e-01 7.946388634936249473e-02
5.270206924044187335e-01 9.166666666666667407e-02
5.229595022360833401e-01 1.073559200207917647e-01
5.217981392913708660e-01 1.112171318438239104e-01
5.156870592639135609e-01 1.254931389063428659e-01
5.145581773813935333e-01 1.275852997027118463e-01
5.116711010734329435e-01 1.333296379943613996e-01
5.073191687386002791e-01 1.418351205275716342e-01
5.047261739148218851e-01 1.451784058148859469e-01
5.012301186167108513e-01 1.499999999999999944e-01
4.964964439658098305e-01 1.564397030655242937e-01
4.901145002564378239e-01 1.638562333846208807e-01
4.857875775664679541e-01 1.686356105828366869e-01
4.778536698633231716e-01 1.764268349316615581e-01
4.732416689459683079e-01 1.802749931620950818e-01
4.674827908800534004e-01 1.849870931600400836e-01
4.621260528500056308e-01 1.892414560966655390e-01
4.557108915273795358e-01 1.945221124303563864e-01
4.500000000000000111e-01 1.982391177195679255e-01
4.446407691057288059e-01 2.014870512195310603e-01
4.365262927621912370e-01 2.064122845396347827e-01
4.263533836179323466e-01 2.123934841871303880e-01
4.170976997047317614e-01 2.162356336286015424e-01
4.083333333333333259e-01 2.199541555806939497e-01
3.961773083630713566e-01 2.250000000000000333e-01
3.916666666666667185e-01 2.269219472397236703e-01
3.865546247870867980e-01 2.284080279197199248e-01
3.785405269029789022e-01 2.308287742785823382e-01
3.752354907265908479e-01 2.317608629573030266e-01
3.632640507309320421e-01 2.348614347951973880e-01
3.444421321557057381e-01 2.388912011776276323e-01
3.416666666666666741e-01 2.394032764648331146e-01
3.382782143981775680e-01 2.399724405324221155e-01
3.250000000000000111e-01 2.416616408904720681e-01
3.170385348866249231e-01 2.420385348866249120e-01
3.035521485681680343e-01 2.428957028636638538e-01
2.933207929406493886e-01 2.433207929406494552e-01
2.783393138733672445e-01 2.433213722532654999e-01
2.589118157182401792e-01 2.419559078591200785e-01
2.583948478021166340e-01 2.419434817761917100e-01
2.580366841503164976e-01 2.418891535539292592e-01
2.567162131461819818e-01 2.416666666666666685e-01
2.340702751407049975e-01 2.379819576298084494e-01
2.312332223057516345e-01 2.374664446115032357e-01
2.131731379170224705e-01 2.328845747219850382e-01
2.118822868885195110e-01 2.325097158513593221e-01
1.975367297288703194e-01 2.281619279319385130e-01
1.865974775492278970e-01 2.233679278920527311e-01
1.842328524301678205e-01 2.223014427094964773e-01
1.813553022443261664e-01 2.210439378219856976e-01
1.699483173321765239e-01 2.159108573350684845e-01
1.631128852083564840e-01 2.119488796875579062e-01
1.547784620589355287e-01 2.071097425487955224e-01
1.486546875015321567e-01 2.028466605387650445e-01
1.441834322714040106e-01 1.996165111925556346e-01
1.389006396855685388e-01 1.954369582182215459e-01
1.317152188193692064e-01 1.898139124722523496e-01
1.252778575772252323e-01 1.837776660585513089e-01
1.229165353496199653e-01 1.811197875630089493e-01
1.193256105124314015e-01 1.773883127245048930e-01
1.154277368311856372e-01 1.730335946282982595e-01
1.111021251304686319e-01 1.676256130184043958e-01
1.084814670781859280e-01 1.641148198559682636e-01
1.059473234789045093e-01 1.605798056986594002e-01
1.004563623625672197e-01 1.523434685795997390e-01
9.485118142896353799e-02 1.419196835696641124e-01
9.281100087467469839e-02 1.385578163605305224e-01
9.236712930037115077e-02 1.370211165480775817e-01
9.050039645368490593e-02 1.325205194741660986e-01
8.814699791833122133e-02 1.254478149929459385e-01
8.523698525190548381e-02 1.158555372001714989e-01
8.330310403924964802e-02 1.046128355773609242e-01
8.233912662892603485e-02 9.870486000666012227e-02
8.149734735993653667e-02 8.686949638933405549e-02
8.144964445018329502e-02 8.585753882211157040e-02
8.207083734621546667e-02 7.766933984806453917e-02
8.232459195513483485e-02 7.400194264013811030e-02
8.231965729665587095e-02 7.354702060074312653e-02
8.243497252276227316e-02 7.301555752544020006e-02
8.360708986015757960e-02 6.279945462614172635e-02
8.448198978091386868e-02 5.912692975513903632e-02
8.593796584162259611e-02 5.468982920811300136e-02
8.915842710837379448e-02 4.457921355418689724e-02
9.097786187407153058e-02 3.975553453148211736e-02
9.455244178413887979e-02 3.205244178413886591e-02
9.766274195914562140e-02 2.676823654967508404e-02
1.048171145289908124e-01 1.571140968599387192e-02
1.164318017089610996e-01 1.174324788527825961e-03
1.173714608030693995e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.0.dat <==
5.007304555380863720e-01 0.000000000000000000e+00
5.091245046014770681e-01 1.350198159409173385e-02
5.127854377145875109e-01 1.914294224166535746e-02
5.150755239671084285e-01 2.434374582163313649e-02
5.180479548344888441e-01 3.125162872594287183e-02
5.210037987936473325e-01 4.125237424602955227e-02
5.219044325788533278e-01 4.457548464563911017e-02
5.237562125181730588e-01 5.462789917514743188e-02
5.238897319790523088e-01 5.576346734380719511e-02
5.245707290149226321e-01 6.654401781378740943e-02
5.245703814762853190e-01 6.699714245413949942e-02
5.241410658209953999e-01 7.857541950835239541e-02
5.236184645380843605e-01 8.332781826310338424e-02
5.227296418673357259e-01 9.166666666666667407e-02
5.198058406675553078e-01 1.026254276679997024e-01
5.168848841537058147e-01 1.124454456282401871e-01
5.140754571211957336e-01 1.194496308711509303e-01
5.113969949793195635e-01 1.252144129011563134e-01
5.040703946072710995e-01 1.390538370066581320e-01
5.038933245581018738e-01 1.393520438568554842e-01
5.037478484141255652e-01 1.395833333333333370e-01
5.032307960977925321e-01 1.403632254740617702e-01
4.966387451952848919e-01 1.499999999999999944e-01
4.942644336655948045e-01 1.534636893319041850e-01
4.861355058661434025e-01 1.630604345065619909e-01
4.843879482811034864e-01 1.651365373694254624e-01
4.757741416406504054e-01 1.738387875390243753e-01
4.748190171974130958e-01 1.748190171974130791e-01
4.746286721934787622e-01 1.749999999999999889e-01
4.652039735884840876e-01 1.832779801913630990e-01
4.568277748619645751e-01 1.903011116942737169e-01
4.534325929970119962e-01 1.933829631651726444e-01
4.499999999999999556e-01 1.956704007202592910e-01
4.424119659566365104e-01 2.003726496449849126e-01
4.303861668221860559e-01 2.074356388629690073e-01
4.276611793544594642e-01 2.092203931181531584e-01
4.257238073824927693e-01 2.105047554808116561e-01
4.210228613344071391e-01 2.123104719989261924e-01
4.083333333333333259e-01 2.183346484806012455e-01
3.923624471438696970e-01 2.250000000000000056e-01
3.916666666666666630e-01 2.253018999976296732e-01
3.908480097241526230e-01 2.255457712950093285e-01
3.782329625782706040e-01 2.295985169797491732e-01
3.733725903753356001e-01 2.310157028168008941e-01
3.628076012497417624e-01 2.339485358328168285e-01
3.453990488347180587e-01 2.379342844986153116e-01
3.416666666666666741e-01 2.386932347363893703e-01
3.373304926766972356e-01 2.394985796716819215e-01
3.250000000000000666e-01 2.413523317705910110e-01
3.169397842925316677e-01 2.419397842925316566e-01
3.034781793641563308e-01 2.430436412716873162e-01
2.935748685068465536e-01 2.435748685068465647e-01
2.781173153021830324e-01 2.437653693956339518e-01
2.608496882733782885e-01 2.429248441366891609e-01
2.586082543807420309e-01 2.429038113800057741e-01
2.569828229142531728e-01 2.426795494809767806e-01
2.505602042014777320e-01 2.416666666666666408e-01
2.338554434455500097e-01 2.390561161055832495e-01
2.196850653647376972e-01 2.362073594792284126e-01
2.135037016109325725e-01 2.349916229513957788e-01
2.121157829428400310e-01 2.347165147391092332e-01
2.102568842806807059e-01 2.340130653694906804e-01
1.972005046111295901e-01 2.297309784813952316e-01
1.841722583817229919e-01 2.245805374758051698e-01
1.828509589509531019e-01 2.240352512352395131e-01
1.686842758933501940e-01 2.178069194933080210e-01
1.645443736254846023e-01 2.155276007303781882e-01
1.536764931192103056e-01 2.093136804282460239e-01
1.453648133120341301e-01 2.038142705944997746e-01
1.427035408995210031e-01 2.019420547769431584e-01
1.396436115243219200e-01 1.996471319711575487e-01
1.286290192486441719e-01 1.910483923005423246e-01
1.234477332840279995e-01 1.863398400690274292e-01
1.182732586009276055e-01 1.809746851646123200e-01
1.160517114130309724e-01 1.786160248867800227e-01
1.135237050296265537e-01 1.759576434664068545e-01
1.050800264776776960e-01 1.658884691762531893e-01
1.047400189542132681e-01 1.654243266993586925e-01
1.043933485852306803e-01 1.649827345640685894e-01
9.710185549189559451e-02 1.538343605221204891e-01
9.359016458029026375e-02 1.475942593886937770e-01
8.914648728575333414e-02 1.398403961166529985e-01
8.793181933382487880e-02 1.364083434605942169e-01
8.736894693497881947e-02 1.349995836764751045e-01
8.378034266687989229e-02 1.244341271667161603e-01
8.182487373512217776e-02 1.180354973358941628e-01
7.858315675617530416e-02 1.019906426423196205e-01
7.818499350264028480e-02 9.943794232306348013e-02
7.785611356213228973e-02 9.289292671748478059e-02
7.710142124083174675e-02 8.680856594406025084e-02
7.741413855878596928e-02 8.443768246447050374e-02
7.777708906519913146e-02 7.455648020773350537e-02
7.880445906055849603e-02 6.895792483238891157e-02
7.955997785566781833e-02 6.311077093417939710e-02
8.143927072214766916e-02 5.572624374828269445e-02
8.439215099681945942e-02 4.696075498409727628e-02
8.585047111811941467e-02 4.292523555905970734e-02
8.664045753468477273e-02 4.083988561632879988e-02
9.207418531444028220e-02 2.957418531444027179e-02
9.254510747911381952e-02 2.881529034168780687e-02
1.024173737346930346e-01 1.411158248979535110e-02
1.082481171186616964e-01 6.313912161003736034e-03
1.129556891789539330e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.1.dat <==
4.962387153446087829e-01 0.000000000000000000e+00
5.019220281825343966e-01 8.462377453972479494e-03
5.078074296585716185e-01 1.877028136571341072e-02
5.088143835984223484e-01 2.036480504663927549e-02
5.123216727505897072e-01 2.801554744365802874e-02
5.140052084674067157e-01 3.211793151888903131e-02
5.155346948160852705e-01 3.783418426005331903e-02
5.177428844068837632e-01 4.568523082483097464e-02
5.188818513197934745e-01 5.235319728257029070e-02
5.195507124511478114e-01 5.793297710775944381e-02
5.199556422552852331e-01 6.522542159674815654e-02
5.199146832620553660e-01 7.057844877277798246e-02
5.198216658779277743e-01 7.806725480916798521e-02
5.187305021832112617e-01 8.699379002925825000e-02
5.183711573291636121e-01 9.166666666666667407e-02
5.166956303809068229e-01 9.796011223802691958e-02
5.124999999999999556e-01 1.120745542494166191e-01
5.121570578813110508e-01 1.132105501382773549e-01
5.120154717578143666e-01 1.136627987272130630e-01
5.082542394245731510e-01 1.228573462350965595e-01
5.054417380350211264e-01 1.283648860501205580e-01
5.029529976170297179e-01 1.329081535603304498e-01
5.007348153169617344e-01 1.366794591143521975e-01
4.926868907274828402e-01 1.491498132826531153e-01
4.921885293781447235e-01 1.499999999999999944e-01
4.919288548455591492e-01 1.503495842385233761e-01
4.896538672690027294e-01 1.530191990964958060e-01
4.824422861997197942e-01 1.616089528663864627e-01
4.817006913889464448e-01 1.624999999999999778e-01
4.725619745716779785e-01 1.725619745716779618e-01
4.700736784411804203e-01 1.749999999999999889e-01
4.630763259384855779e-01 1.816822444538641612e-01
4.516598165180816804e-01 1.913347033630503347e-01
4.508742244783077724e-01 1.921037789058205048e-01
4.500000000000000111e-01 1.926886333205714841e-01
4.401511178393367474e-01 1.992422255863350311e-01
4.250915699210179866e-01 2.080128386097702398e-01
4.247838458778164794e-01 2.081712177416956966e-01
4.245063209251552228e-01 2.083333333333333426e-01
4.083333333333333259e-01 2.165690349873378162e-01
3.939189094528914858e-01 2.227477572137751827e-01
3.914115826800328435e-01 2.237245800668307694e-01
3.901991748785473280e-01 2.242662541059403380e-01
3.779504651178438035e-01 2.284685271380420268e-01
3.716837131536360750e-01 2.303401519281210730e-01
3.623706328981527447e-01 2.330745991296388209e-01
3.464620429502155430e-01 2.368712903831177996e-01
3.416666666666666741e-01 2.379255659878001805e-01
3.363416490654239088e-01 2.390041578660452859e-01
3.250000000000000111e-01 2.409477297695717113e-01
3.167508454347947033e-01 2.417508454347946645e-01
3.034662022379549517e-01 2.430675955240901298e-01
2.936662228202761016e-01 2.436662228202761127e-01
2.779843900667167689e-01 2.440312198665665067e-01
2.618760533231563881e-01 2.434380266615781829e-01
2.587262480202607295e-01 2.434347827578401957e-01
2.563560496506991915e-01 2.431496294286422388e-01
2.446759922155447020e-01 2.416666666666666408e-01
2.349686863038653040e-01 2.404985574020009620e-01
2.336194231897128493e-01 2.402362173847692184e-01
2.261695042382644016e-01 2.388011350286390888e-01
2.144111423463486155e-01 2.364908728620832012e-01
2.117497758519758244e-01 2.360341402662204380e-01
2.079684197400991086e-01 2.347065394726972065e-01
1.968659403036096545e-01 2.312922785831549866e-01
1.851419965737566842e-01 2.270445758370003286e-01
1.834174265904900403e-01 2.265136786288212689e-01
1.816750895702113899e-01 2.257896398872009658e-01
1.755295122061965585e-01 2.230490447182157943e-01
1.675013000901724725e-01 2.195813831980745756e-01
1.658110777485714837e-01 2.186943610380954195e-01
1.526748134838006310e-01 2.113170396990653732e-01
1.422050111867226296e-01 2.047436241607678287e-01
1.413101123011820115e-01 2.041317282886187523e-01
1.403105931614190005e-01 2.034266945813742455e-01
1.313173464294187520e-01 1.965921376037959856e-01
1.257437533659056528e-01 1.922024986536377267e-01
1.217670313363573287e-01 1.886928227957663795e-01
1.136488210188374010e-01 1.808301714901719981e-01
1.127521852304125688e-01 1.798533472052619708e-01
1.116759249021174460e-01 1.787953058050815447e-01
1.078777111283357459e-01 1.745933574490336482e-01
1.011807456919196074e-01 1.673045805482951953e-01
9.655285338561163389e-02 1.599146400392087441e-01
9.367397453193916645e-02 1.553578631709900126e-01
9.236188637607894991e-02 1.531215113076447032e-01
8.573605555731235450e-02 1.410340472216073393e-01
8.389525736249696386e-02 1.377495879213565533e-01
8.148572768971215630e-02 1.305415984674360708e-01
7.835733981833914452e-02 1.202508662271722095e-01
7.499999999999999722e-02 1.045252991990262281e-01
7.412920337304738927e-02 1.005877877231930173e-01
7.392758547734200325e-02 9.957103419093681074e-02
7.393068468490915368e-02 9.843715453948261029e-02
7.306235410818041898e-02 8.766413188841498672e-02
7.324397718229309906e-02 8.230334790169857584e-02
7.373512451181007954e-02 7.545469455293109251e-02
7.535728404198291375e-02 6.510519981162797565e-02
7.562471417824850883e-02 6.341348352475011108e-02
7.809743841754927807e-02 5.388375480349614360e-02
7.844424057319075716e-02 5.249022293267303213e-02
8.198723784984757179e-02 4.200319053753810705e-02
8.248904700383224986e-02 4.082238033716559245e-02
8.333333333333332871e-02 3.932957192745432234e-02
8.959826550830507497e-02 2.709826550830508191e-02
9.961199003638150640e-02 1.269400498180924854e-02
9.981834895804103658e-02 1.236376171853077570e-02
1.000000000000000194e-01 1.218166319807579938e-02
1.096857563741377162e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.2.dat <==
4.912380588080645372e-01 0.000000000000000000e+00
4.917395395173234651e-01 7.495493210415129972e-04
4.990042266793628944e-01 1.107745273595890124e-02
5.042846661805090447e-01 2.037944646749820926e-02
5.079809992523347528e-01 2.910532436135153389e-02
5.093326607850527932e-01 3.200089673104064558e-02
5.097352660593628126e-01 3.303291917775557501e-02
5.100657672211973415e-01 3.441610451324836339e-02
5.136041296158700975e-01 4.678889876910128504e-02
5.141337074014447062e-01 5.013739678734085992e-02
5.152525561451942737e-01 6.008205526073619185e-02
5.154412649670627733e-01 6.393559951439890809e-02
5.155513872019930055e-01 7.393483035744133347e-02
5.156327705495132863e-01 7.757444359406039103e-02
5.138015619416953506e-01 9.069049521039516948e-02
5.137622917907354037e-01 9.166666666666668795e-02
5.133986293716124027e-01 9.301461072408531705e-02
5.124999999999999556e-01 9.602278403119500483e-02
5.088198411946813771e-01 1.099884098891176776e-01
5.072284877462026609e-01 1.148595447301159755e-01
5.051452576499885216e-01 1.205256099041580875e-01
5.017943021250669267e-01 1.265353283545349594e-01
4.978546412343772820e-01 1.342423887367808211e-01
4.913831358605208477e-01 1.440458530709378959e-01
4.887520464656922026e-01 1.479090768123444422e-01
4.870863165986556442e-01 1.502410710562110951e-01
4.800664898383245061e-01 1.592331565049911468e-01
4.772555708192954826e-01 1.624999999999999778e-01
4.704122488754887144e-01 1.704122488754886422e-01
4.657415463877342954e-01 1.749999999999999889e-01
4.608203598278076685e-01 1.799902698708557569e-01
4.507955335966512544e-01 1.884845322800615397e-01
4.485070197608667653e-01 1.901736864275333783e-01
4.460371635781333333e-01 1.920629503088533141e-01
4.378150317271063408e-01 1.980741825302198000e-01
4.258648392126074267e-01 2.053063960892075046e-01
4.230521101627264802e-01 2.068724159553781972e-01
4.204965997401983735e-01 2.083333333333333426e-01
4.083333333333333259e-01 2.146106793201782992e-01
3.970816059507898954e-01 2.195850607158767454e-01
3.910822706442843022e-01 2.220780198880881739e-01
3.883314085229769841e-01 2.233323709281551661e-01
3.776572984657340926e-01 2.272958605296031831e-01
3.700053753500137654e-01 2.296688168066721714e-01
3.619360149479643463e-01 2.322053632292620517e-01
3.475015347035143032e-01 2.358317986298190394e-01
3.416666666666666741e-01 2.372302960383679271e-01
3.354796835549505585e-01 2.385731751108085830e-01
3.250000000000000666e-01 2.405564214859440275e-01
3.165175681503983318e-01 2.415175681503983207e-01
3.035105058347766782e-01 2.429789883304465936e-01
2.937134017196939562e-01 2.437134017196939673e-01
2.778425342639801454e-01 2.443149314720397536e-01
2.633085144084035822e-01 2.441542572042018078e-01
2.589043325330039336e-01 2.442361630651844751e-01
2.554140879740197101e-01 2.438561006861518499e-01
2.373466408785903370e-01 2.416666666666666963e-01
2.334316849005782235e-01 2.411749088304422084e-01
2.311945417643390954e-01 2.408111500390689441e-01
2.153707186147263974e-01 2.380762597402726055e-01
2.113399497806912053e-01 2.375095141228450446e-01
2.052632841228468341e-01 2.355262775385312535e-01
1.965241873124133620e-01 2.328871258754043327e-01
1.877571105723353229e-01 2.300007916614805192e-01
1.835393855690415910e-01 2.287089402427491536e-01
1.792121555164125635e-01 2.269624656271051200e-01
1.664251392210516767e-01 2.215096101810553331e-01
1.640296013549977505e-01 2.201740670054161131e-01
1.516789965145122210e-01 2.133086736376421932e-01
1.436224372976118713e-01 2.088718678081922797e-01
1.396999744925001841e-01 2.066619448451187668e-01
1.352671911019315276e-01 2.031117994166978247e-01
1.298816543153738234e-01 1.987034495362149933e-01
1.230577467163932875e-01 1.932769013134426894e-01
1.201743332623022575e-01 1.909226000994435068e-01
1.115309569292689817e-01 1.834220348012889079e-01
1.097445729104180867e-01 1.819473365998672265e-01
1.090431024092619605e-01 1.811412359438880626e-01
1.082426343749241238e-01 1.801856585937310351e-01
9.844813481904225727e-02 1.688416741642887187e-01
9.120815026742151721e-02 1.583133237966031504e-01
9.003265903172869011e-02 1.565914344311810646e-01
8.898377268101628768e-02 1.544055103848653299e-01
8.250430214082127289e-02 1.421651609173792130e-01
7.499999999999999722e-02 1.232998928009997192e-01
7.474100057380625439e-02 1.226664297487596311e-01
7.460522665320225288e-02 1.223015591012622250e-01
7.450407278318700588e-02 1.216643406885341699e-01
7.054835423217389878e-02 1.030048608932826182e-01
6.967829212562526298e-02 9.787131685025009242e-02
6.958833811598905128e-02 9.209064801567631853e-02
6.938638048271000835e-02 8.844278640021413507e-02
6.969596779102489592e-02 8.048743758333294640e-02
7.002934407360753011e-02 7.627820131697610195e-02
7.124633423162689272e-02 6.739556012698633136e-02
7.181058150669064610e-02 6.277461244286570985e-02
7.260117122142849266e-02 6.024570153775494347e-02
7.513969825857348683e-02 5.062243814615022958e-02
7.773699672505744729e-02 4.306575081873563471e-02
7.988692976809590174e-02 3.822026310142923738e-02
8.333333333333332871e-02 3.214655109139741285e-02
8.729670089665339527e-02 2.479670089665338834e-02
9.363169340079720293e-02 1.568415329960139853e-02
9.715316415494698599e-02 1.036487311621023429e-02
1.000000000000000056e-01 7.449141247112850417e-03
1.060979293475192431e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.3000000000000003.dat <==
4.867332742084532482e-01 0.000000000000000000e+00
4.925131809500681301e-01 8.707004057843820838e-03
4.966209574458388953e-01 1.439330558260098342e-02
4.996014678282244548e-01 1.967254860300244115e-02
5.028658181407155148e-01 2.796173945988422033e-02
5.054088008795448728e-01 3.426918371854564133e-02
5.090164213096007861e-01 4.765105282192658165e-02
5.091132594048596305e-01 4.812605914277891944e-02
5.098211475335736598e-01 5.416273213669840769e-02
5.108104089154529293e-01 6.230312887560688490e-02
5.108255023532400907e-01 6.261681019616384403e-02
5.108411614474581697e-01 6.844292693108183778e-02
5.108863309052362744e-01 7.646593388713329720e-02
5.108621198742290259e-01 7.723238669810941759e-02
5.091755628532815825e-01 8.971111540389112293e-02
5.085607105134728467e-01 9.356839262567975823e-02
5.055560621305982272e-01 1.068371749306925300e-01
5.027183573873310607e-01 1.159870773198338895e-01
5.020312793327214029e-01 1.181901261662077346e-01
5.006977051386105604e-01 1.205040449290245563e-01
4.950349605891459781e-01 1.318565051138927968e-01
4.910936779088405091e-01 1.379672360856512570e-01
4.862018309400485960e-01 1.460795743700348814e-01
4.830663062999733803e-01 1.504526505456154073e-01
4.780283225364819755e-01 1.571949892031486162e-01
4.735373878099249367e-01 1.624999999999999778e-01
4.685539626811758840e-01 1.685539626811758951e-01
4.620331776328370221e-01 1.749999999999999889e-01
4.588140802766523807e-01 1.784855602074892911e-01
4.519244719666105636e-01 1.839687788002243862e-01
4.466142179993270456e-01 1.882808846659936863e-01
4.408006614425342695e-01 1.925866005224132205e-01
4.354681504355474297e-01 1.969007418844403723e-01
4.267015034127708550e-01 2.023780713886353944e-01
4.213123793979279275e-01 2.055676178817792965e-01
4.163789621176766653e-01 2.083333333333333426e-01
4.083333333333333259e-01 2.125562423732759720e-01
4.005235438045070540e-01 2.161431228621595868e-01
3.907602628134921874e-01 2.204679807341278497e-01
3.865363929936343479e-01 2.224348631634838203e-01
3.773640947559963599e-01 2.261230456906522246e-01
3.683637770194168604e-01 2.290121774744334204e-01
3.614822121109960706e-01 2.312977575553254450e-01
3.486564949744445085e-01 2.346768383588888063e-01
3.416666666666666741e-01 2.364954743148573457e-01
3.345974811071350530e-01 2.381320738869008580e-01
3.250000000000000111e-01 2.401256102874417264e-01
3.162546016177831820e-01 2.412546016177831709e-01
3.035711528324253061e-01 2.428576943351493100e-01
2.937469612177853184e-01 2.437469612177853018e-01
2.777254739058665489e-01 2.445490521882669466e-01
2.639663076332665059e-01 2.444831538166332696e-01
2.589854355471573610e-01 2.446011266288748986e-01
2.549110294996753678e-01 2.442333945419101204e-01
2.338364432863203335e-01 2.424213315961471493e-01
2.328527451917097868e-01 2.422886042617088953e-01
2.160237943890857548e-01 2.391552544979097528e-01
2.110699043866002822e-01 2.384816775415724288e-01
2.031449080026106191e-01 2.361682096961786048e-01
1.962336937062869879e-01 2.342427627039940785e-01
1.898842765543236610e-01 2.324054140759020948e-01
1.836425130619708801e-01 2.305652351154764412e-01
1.772168241463378258e-01 2.279126234223788350e-01
1.689194472367137601e-01 2.245197015388649686e-01
1.657721255188367437e-01 2.233380485472570287e-01
1.559823386843178783e-01 2.181622513377461381e-01
1.506758388874422372e-01 2.153149888917821886e-01
1.474000046393494634e-01 2.134888945592049447e-01
1.385862646652980534e-01 2.084120602878649364e-01
1.288772983138213313e-01 2.013181015994585377e-01
1.283025421026527391e-01 2.009835302094680753e-01
1.269582310954117665e-01 1.998604672402335691e-01
1.201009975053703993e-01 1.944596009978518669e-01
1.185695966960240572e-01 1.931692312922329569e-01
1.139426093842986348e-01 1.892501949009439133e-01
1.083371676297485708e-01 1.844982586710807171e-01
1.061306890002143566e-01 1.820149599666023854e-01
1.035152921052653052e-01 1.790038230263162888e-01
9.578695822105987023e-02 1.703385860006538244e-01
9.025700944120880476e-02 1.625934575145603356e-01
8.664172894683942749e-02 1.572999869862325428e-01
8.291091281140239300e-02 1.502304192245058068e-01
7.935776407856770520e-02 1.432664492391679534e-01
7.791004647242157077e-02 1.406448504434659186e-01
7.499999999999999722e-02 1.332973338347887560e-01
7.190252109519608414e-02 1.256320053234269429e-01
7.031843000422224876e-02 1.212778464686699864e-01
6.895392262975026665e-02 1.134778692122149768e-01
6.731191465563038379e-02 1.051894576074494936e-01
6.601181208391460054e-02 9.640472483356585243e-02
6.516245497053910207e-02 8.933750953826018193e-02
6.562762464274374263e-02 8.291331496460130346e-02
6.620595021444120043e-02 7.712784439679083726e-02
6.654754697257597718e-02 7.407278412669025813e-02
6.833924344668700079e-02 6.153484885000726212e-02
7.036194417117627720e-02 5.480757870142813348e-02
7.200062120422887069e-02 4.884817720239022915e-02
7.362663739903926863e-02 4.409334065024017590e-02
7.735550931520938922e-02 3.568884264854272487e-02
8.333333333333332871e-02 2.516011702139828859e-02
8.488386941243664108e-02 2.238386941243664455e-02
8.733028226433456331e-02 1.883485886783270793e-02
9.459540071279527729e-02 8.446550534596457965e-03
1.000000000000000056e-01 2.579179033839668067e-03
1.021431910114642821e-01 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.4.dat <==
4.823894648002529095e-01 0.000000000000000000e+00
4.932813818934030925e-01 1.660849947500421184e-02
4.941667117513460217e-01 1.780790828798229156e-02
4.948110998586332521e-01 1.894947419249810860e-02
4.954516790127488357e-01 2.067767294819773324e-02
5.015566936209516768e-01 3.550185804129543654e-02
5.036155023876309755e-01 4.365037213898596835e-02
5.051984512552176732e-01 5.125790566249240066e-02
5.064857034286801563e-01 6.170048205329088653e-02
5.066069843579896759e-01 6.554774584694159079e-02
5.065767143886883428e-01 7.181428431371661425e-02
5.062360799240142040e-01 7.838889668566310920e-02
5.052478710431189679e-01 8.740070845673664213e-02
5.038100696317162619e-01 9.586180546514846967e-02
5.023049344628642832e-01 1.036981551135700841e-01
4.993783642347612295e-01 1.124395434630431900e-01
4.983199527269605578e-01 1.153226288482351314e-01
4.977441276397804870e-01 1.170963566400418238e-01
4.953533377193248266e-01 1.223459205652696336e-01
4.921496745552881302e-01 1.294151092390899982e-01
4.907874540745558178e-01 1.315365355656726021e-01
4.836280686278221497e-01 1.442331796677854550e-01
4.791917765629986614e-01 1.506565731633509320e-01
4.759675765633588629e-01 1.551342432300255036e-01
4.698953388056887892e-01 1.624999999999999778e-01
4.666264472642075445e-01 1.666264472642075001e-01
4.581506094217556169e-01 1.749999999999999889e-01
4.565669452609839585e-01 1.768002089457379467e-01
4.530201449714255646e-01 1.795860867809643546e-01
4.448374602557719770e-01 1.865041269224386178e-01
4.360814247237656538e-01 1.930585241942900654e-01
4.330320570292587323e-01 1.956826951812959958e-01
4.276533754452693792e-01 1.990465192748906709e-01
4.195169611650067520e-01 2.042210542070884149e-01
4.122304010743747527e-01 2.083333333333333703e-01
4.083333333333333259e-01 2.104910137191977615e-01
4.042306464170872249e-01 2.124360202495794714e-01
3.904620928379478051e-01 2.189771308564058272e-01
3.849251082918000444e-01 2.216292208125666963e-01
3.770842878623160144e-01 2.250038181159307316e-01
3.668747988405777760e-01 2.284165862028977867e-01
3.610639739052929342e-01 2.304612811439192277e-01
3.497725548115792060e-01 2.335607785217541088e-01
3.416666666666666741e-01 2.358231644949522754e-01
3.338104734110096117e-01 2.377385700388381373e-01
3.250000000000000111e-01 2.397056924435329861e-01
3.159893613029656767e-01 2.409893613029656656e-01
3.036544370055458408e-01 2.426911259889083516e-01
2.937255694328065325e-01 2.437255694328065436e-01
2.776327282442084821e-01 2.447345435115829693e-01
2.647720625450515897e-01 2.448860312725258115e-01
2.590958471770092864e-01 2.450979789632086459e-01
2.542343386389971926e-01 2.447409126874187935e-01
2.344946295036653694e-01 2.434086109221646754e-01
2.322067717360303540e-01 2.431245699102352609e-01
2.167329447135651899e-01 2.403268941644409740e-01
2.107757793675584246e-01 2.395405276101230940e-01
2.008636137788252785e-01 2.368595109761135187e-01
1.959623397709304993e-01 2.355090810689910441e-01
1.916326016261070964e-01 2.343817815483529299e-01
1.837271362803027941e-01 2.320884530454506711e-01
1.753079351955000864e-01 2.288216181608729860e-01
1.703845830589645893e-01 2.269171965207300024e-01
1.651765575723344592e-01 2.250056387974634364e-01
1.506848926375883302e-01 2.177874000736294002e-01
1.497879736437152109e-01 2.174299615492918392e-01
1.485974223786150072e-01 2.166666666666666741e-01
1.373682072740447235e-01 2.103261504741201771e-01
1.300237280817267693e-01 2.052669152444661915e-01
1.265985635944185395e-01 2.032801968944793758e-01
1.172113027046543521e-01 1.960464517829806630e-01
1.168433311732121754e-01 1.957626675307151121e-01
1.167636114656855489e-01 1.956976106147068906e-01
1.165364214998978049e-01 1.955185741803085742e-01
1.068182633552451910e-01 1.872512726686180740e-01
1.028622641769538493e-01 1.829954874135805154e-01
9.833262388079441751e-02 1.779413125479524793e-01
9.299621227850088379e-02 1.719083805933432352e-01
8.928321707604375268e-02 1.669755231578030907e-01
8.315041909266052134e-02 1.580295144184490352e-01
7.622916482905810198e-02 1.456367174866441128e-01
7.569469421140476162e-02 1.445485236926749850e-01
7.546824990374595421e-02 1.441244105538286580e-01
7.499999999999999722e-02 1.430317650032091603e-01
6.920971635654933618e-02 1.284453834085803048e-01
6.636921116927563258e-02 1.203347494334588569e-01
6.389703109589264796e-02 1.081242498596277496e-01
6.359269220802106493e-02 1.070312499999999944e-01
6.352063944873477530e-02 1.054637765202171423e-01
6.216821418114429343e-02 9.486728567245772403e-02
6.161455438324855288e-02 9.008903527842518355e-02
6.213564005098412557e-02 8.034233606789975557e-02
6.231079238871464754e-02 7.661407106028798875e-02
6.296632195252321873e-02 7.309765691592878811e-02
6.502593616771300267e-02 6.035152482180226180e-02
6.820416873303054850e-02 4.956726692307418525e-02
6.893135593856551668e-02 4.711337509571094512e-02
6.966427946016019723e-02 4.508393013495994722e-02
7.449668097964956548e-02 3.408831186385898049e-02
7.479434940557574962e-02 3.336760843240404312e-02
7.486593927781699798e-02 3.322161606484750479e-02
8.131778805383617359e-02 2.103488786128305046e-02
8.215391691566953369e-02 1.977185855743590973e-02
8.333333333333332871e-02 1.837100613159082380e-02
9.250938984546155930e-02 6.882042384096172943e-03
9.842026572686887742e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.5.dat <==
4.780819642937379488e-01 0.000000000000000000e+00
4.808311385897308110e-01 4.283206007311412232e-03
4.901931421105422126e-01 1.907557444175714614e-02
4.912884219993687851e-01 2.112963387455623135e-02
4.944687842281652035e-01 2.882178063255625908e-02
4.977916676354597891e-01 3.670666635665284505e-02
4.985486722312911234e-01 3.989716461577122453e-02
5.016151789555163276e-01 5.412452350225351039e-02
5.024400750095452395e-01 6.087764237482277963e-02
5.024661112295309984e-01 6.737744280859433998e-02
5.024124225875725713e-01 6.952576012168319719e-02
5.021249576171622486e-01 7.941667726237611191e-02
5.015666166097179079e-01 8.523526467238315418e-02
4.992852003656477189e-01 9.804622511083671554e-02
4.988784048976634411e-01 1.003897817402727710e-01
4.979517659724902456e-01 1.027386752796004971e-01
4.949114972468031670e-01 1.125958644641092132e-01
4.927008831648131415e-01 1.180569746352736898e-01
4.888011044591936138e-01 1.270610609345295683e-01
4.847201469335665758e-01 1.352951787235262548e-01
4.811401536982010119e-01 1.424483711313181133e-01
4.748963938645078264e-01 1.508826459369557171e-01
4.735795642283697759e-01 1.527462308950364167e-01
4.658838526005200653e-01 1.624999999999999778e-01
4.644217984614376071e-01 1.644217984614375627e-01
4.547095991158721651e-01 1.741856013261917635e-01
4.540684610879488492e-01 1.748324728363049030e-01
4.538891299551914282e-01 1.749999999999999889e-01
4.530960730495905975e-01 1.757137290780507177e-01
4.430509450104347380e-01 1.847176116771014343e-01
4.320677900316416409e-01 1.934598876635024722e-01
4.308624860273720381e-01 1.945979096803526487e-01
4.285088240786651959e-01 1.960524490580053125e-01
4.177956595722823741e-01 2.029300780125451453e-01
4.083333333333333259e-01 2.082852312120126448e-01
4.082671907741717288e-01 2.083201048215010120e-01
3.901657199664083642e-01 2.174952664987084561e-01
3.833320718910271374e-01 2.208327026121802428e-01
3.767831869270172329e-01 2.237994143747356335e-01
3.652724918620836037e-01 2.277756634115001011e-01
3.605897800057684677e-01 2.295128933448702391e-01
3.511306011239067604e-01 2.322027322094265545e-01
3.416666666666666741e-01 2.350265566842191234e-01
3.328912796080425451e-01 2.372789731373546318e-01
3.250000000000000111e-01 2.391710891007292616e-01
3.156464030921038999e-01 2.406464030921038610e-01
3.037854016476266850e-01 2.424291967047465801e-01
2.936344421942882477e-01 2.436344421942882588e-01
2.775716749563891250e-01 2.448566500872217389e-01
2.653453990557824160e-01 2.451726995278912247e-01
2.591792158772275312e-01 2.454731381141905533e-01
2.536966878060318287e-01 2.451441508121427748e-01
2.349895694167497273e-01 2.441510207917912956e-01
2.317016433125192454e-01 2.437782655171319701e-01
2.173431484573492001e-01 2.413350568715624256e-01
2.105120745029533669e-01 2.404898651227011519e-01
1.985824542806741144e-01 2.375507714300987561e-01
1.956915760221043799e-01 2.367726452301794904e-01
1.932471425784012542e-01 2.362069147987724549e-01
1.838069825514878075e-01 2.335256859267805241e-01
1.733653717257684357e-01 2.297466483845546914e-01
1.717530502264003889e-01 2.291565064310794597e-01
1.646133649514061326e-01 2.265825781360628066e-01
1.526173076065716894e-01 2.209495336592385284e-01
1.491846358274363238e-01 2.196019776878958552e-01
1.443181824590212825e-01 2.166666666666666741e-01
1.362054039262111660e-01 2.121534128778586326e-01
1.310542845703652759e-01 2.088166098164432882e-01
1.250584327257093231e-01 2.053560254566527132e-01
1.166666666666666685e-01 1.995608518943170762e-01
1.145000790193358986e-01 1.981589365878076436e-01
1.121612421085939199e-01 1.958333333333333592e-01
1.054482624304439314e-01 1.897343993448203647e-01
9.982266729833508268e-02 1.839073664771661565e-01
9.696219411341316929e-02 1.808344420568684940e-01
9.027375721486896598e-02 1.734397615666362080e-01
8.837090303933339830e-02 1.710809363229996716e-01
7.958954607000780224e-02 1.587735774381078269e-01
7.469993108052275232e-02 1.505929991098934329e-01
7.140874944898226162e-02 1.447916666666666519e-01
6.676847818821618485e-02 1.322600961472345515e-01
6.642061685432795737e-02 1.313593679631399336e-01
6.225457686289538606e-02 1.193521501961143094e-01
6.081188133942504181e-02 1.130376365088169022e-01
5.930044772437094436e-02 1.070312499999999944e-01
5.870502665211754789e-02 9.836074764520671976e-02
5.821938414592870564e-02 9.328775365837148337e-02
5.797858096375474446e-02 9.085921684018988254e-02
5.813146838888905155e-02 8.603247474561380448e-02
5.881758296554440157e-02 7.463964834284393668e-02
6.077055830220812194e-02 6.407062857574452597e-02
6.166869715370490446e-02 5.915251088822794101e-02
6.452051596639439557e-02 4.951244881951438748e-02
6.545298920234846052e-02 4.613675269941289181e-02
6.586331795898060781e-02 4.511031949641589045e-02
7.083972648329697752e-02 3.402671225278383615e-02
7.232253828881972380e-02 3.110211524068310501e-02
7.776520258108840511e-02 2.139014640855782523e-02
8.010449226931445899e-02 1.792737637571634526e-02
8.333333333333332871e-02 1.403317403797361279e-02
9.045036444598122949e-02 5.337773334485926453e-03
9.496972920718381450e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.6.dat <==
4.736428361060639469e-01 0.000000000000000000e+00
4.761539649305959743e-01 4.130526234388148463e-03
4.818105306226035944e-01 1.246471352064863064e-02
4.861530602900457909e-01 1.947459486847284704e-02
4.885549837017187924e-01 2.408470230444821267e-02
4.931561798649624628e-01 3.593176717451815327e-02
4.938604981677032213e-01 3.796464058633497451e-02
4.952289549588022588e-01 4.451778346061033287e-02
4.980365433990655566e-01 5.698743194741417994e-02
4.984141378082397322e-01 6.005880768981149143e-02
4.983496178720349112e-01 6.293424362907476532e-02
4.980529963407637761e-01 7.623256973215826460e-02
4.980318478874316557e-01 8.043995469480876015e-02
4.978025657888890398e-01 8.302111713071909371e-02
4.962264439537131810e-01 9.100648555191674649e-02
4.950743924768151727e-01 9.715661804170734606e-02
4.947427119792497385e-01 9.910994026785241440e-02
4.935776471697898016e-01 1.035401567295856362e-01
4.917671914297681024e-01 1.100804198104811532e-01
4.885692682218371052e-01 1.188439489101262708e-01
4.857139400646742211e-01 1.252602150377266077e-01
4.793605331612221243e-01 1.371011866227581089e-01
4.777019260012308477e-01 1.400163482008616178e-01
4.715153746289875714e-01 1.493993774723764711e-01
4.707567669988973469e-01 1.505624239519083585e-01
4.622147092063941809e-01 1.615300113017401340e-01
4.615084111244420195e-01 1.623497592612790641e-01
4.523875931168526154e-01 1.719651098267878375e-01
4.492070165176939023e-01 1.749999999999999889e-01
4.410202914800548379e-01 1.826869581467215342e-01
4.295376803012311839e-01 1.920804386444597278e-01
4.282632409728253653e-01 1.929060102070692673e-01
4.269511440370305499e-01 1.939715522629636146e-01
4.160410448212044088e-01 2.016141169492366436e-01
4.083333333333333259e-01 2.059649354591277515e-01
4.051869300898269799e-01 2.077040526846320734e-01
3.898548437004609735e-01 2.159408851689716968e-01
3.817018837534692510e-01 2.200176085434012996e-01
3.764637058145217097e-01 2.225214899247536793e-01
3.636594047997229184e-01 2.271304285865558548e-01
3.600972329531502703e-01 2.285277992396338997e-01
3.525830173370214649e-01 2.307503159963119055e-01
3.416666666666666741e-01 2.342381241903213895e-01
3.320253891300420923e-01 2.368460278983543776e-01
3.250000000000000111e-01 2.386465176916551800e-01
3.153236978958377512e-01 2.403236978958377679e-01
3.039119713742766127e-01 2.421760572514468079e-01
2.935552757754846809e-01 2.435552757754846920e-01
2.775066732669942970e-01 2.449866534660114503e-01
2.658971776951086774e-01 2.454485888475543276e-01
2.592620697666321861e-01 2.458459806165114725e-01
2.531403808154496504e-01 2.455613810550794085e-01
2.354670781854484307e-01 2.448672839448393090e-01
2.311989556674162172e-01 2.444288024696182615e-01
2.179293625217368358e-01 2.423035844562028140e-01
2.102554459976368473e-01 2.414137277418408056e-01
1.961835428981996421e-01 2.382777142732728226e-01
1.954124900050530911e-01 2.380750466430855139e-01
1.947871052703991357e-01 2.379477421897265299e-01
1.838840993342837071e-01 2.349137880171071058e-01
1.734631470899941075e-01 2.314148619278194874e-01
1.713670558197815108e-01 2.306982273874056133e-01
1.640665683367258931e-01 2.281136086571673993e-01
1.543831240373276237e-01 2.238390514550209764e-01
1.486251231365609826e-01 2.216162233750470500e-01
1.398772055267272774e-01 2.166666666666666741e-01
1.350200063692846564e-01 2.140161804673145762e-01
1.320246922582281324e-01 2.121591251857487259e-01
1.236262717765684999e-01 2.072863293446250976e-01
1.166666666666666685e-01 2.025858437757133146e-01
1.127441974586418649e-01 2.000436901896535669e-01
1.080638185089953240e-01 1.958333333333333315e-01
1.040050142561691066e-01 1.923502866606934814e-01
9.638494487601578786e-02 1.849386832038619477e-01
9.549116265442252061e-02 1.839399529147376366e-01
8.861379527667578859e-02 1.765911361095368337e-01
8.728511439774482017e-02 1.751758154927542388e-01
8.710629650302685600e-02 1.749088265585956870e-01
8.558669879483189746e-02 1.728240888254950758e-01
7.588222547529629991e-02 1.595482414429729157e-01
7.435905761177080686e-02 1.571832195057643600e-01
6.730532606657893546e-02 1.447916666666666519e-01
6.416180782343013089e-02 1.367702179352063285e-01
6.267987628990487337e-02 1.339722211527720475e-01
6.161659684780036728e-02 1.302774558838281915e-01
5.831454555553011732e-02 1.193899300497125032e-01
5.797202510592982388e-02 1.183294512690777622e-01
5.783496397757663388e-02 1.177786530480569582e-01
5.550021057964221044e-02 1.070312499999999944e-01
5.393308571839968563e-02 9.199874560516671518e-02
5.389760155993214563e-02 9.174315899127449825e-02
5.389161598683119003e-02 9.152387439883717668e-02
5.402872896499639338e-02 9.028728964996389494e-02
5.544584619653623869e-02 7.273388408210018641e-02
5.754681908975492477e-02 6.146735775089630371e-02
5.832959655977582730e-02 5.740408583091185374e-02
6.142225891605148508e-02 4.714443527098713393e-02
6.322344510112319627e-02 4.273443392434421451e-02
6.713348999284954322e-02 3.464441833452507752e-02
7.001860575406365639e-02 2.918217146171971782e-02
7.451040915720902325e-02 2.171562575094576619e-02
7.821786351921712621e-02 1.622941050062874993e-02
8.333333333333332871e-02 9.867361029633760564e-03
8.825718131260468224e-02 3.692885984453510382e-03
9.117860123490501012e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.7.dat <==
4.695510248642530970e-01 0.000000000000000000e+00
4.750716092898302767e-01 8.940995748902441989e-03
4.792102315273518709e-01 1.477609049420571148e-02
4.823393669976536735e-01 1.985125593438812064e-02
4.857814081656046667e-01 2.708316234349046961e-02
4.875379816311357084e-01 3.184580482264415258e-02
4.901162618820593675e-01 3.916279619774099691e-02
4.934781337654678413e-01 5.719074345683984595e-02
4.938044612530302357e-01 5.908708721223775162e-02
4.938685979473395604e-01 6.032178830879498382e-02
4.935950880589189405e-01 8.036364547574245676e-02
4.934913316572214215e-01 8.161500631844076370e-02
4.915056729745321817e-01 9.438686559217426830e-02
4.907032732221859317e-01 9.934076533968462519e-02
4.885426980478901338e-01 1.075008251049787700e-01
4.874161099131436026e-01 1.106975770644493956e-01
4.844572401861328981e-01 1.196271923454985120e-01
4.827182707688482122e-01 1.235127412818281256e-01
4.788754913973843896e-01 1.307148033988948244e-01
4.749420937981618795e-01 1.380844656587133512e-01
4.705181299915540682e-01 1.448452936280966719e-01
4.677324300731923179e-01 1.492662795551776278e-01
4.611318853873781487e-01 1.578484103170855468e-01
4.577996039857997745e-01 1.617878187857272332e-01
4.508671277287540358e-01 1.693713747529724811e-01
4.451412566777940283e-01 1.749999999999999889e-01
4.391259628411220972e-01 1.807926295077887935e-01
4.305127449292052710e-01 1.876926478185763358e-01
4.262035458354905826e-01 1.909818213287696742e-01
4.215362405479310404e-01 1.945130426118735489e-01
4.142937724276015699e-01 2.003036626540345422e-01
4.083333333333333259e-01 2.036923857873217392e-01
4.023068392935413851e-01 2.071280345253749544e-01
3.895362044680006353e-01 2.143476890066698393e-01
3.800141206348465195e-01 2.191737269840899338e-01
3.761138874798414244e-01 2.211222165860324274e-01
3.619073748254238443e-01 2.264296165968361918e-01
3.595359066066364240e-01 2.274051465466061517e-01
3.543362617343699394e-01 2.289970715989633754e-01
3.416666666666666741e-01 2.333170699200294296e-01
3.310303298411476081e-01 2.363484982539071355e-01
3.250000000000000111e-01 2.379983442824451234e-01
3.149181230137489962e-01 2.399181230137489851e-01
3.040978760491332977e-01 2.418042479017334379e-01
2.933949033416271557e-01 2.433949033416271668e-01
2.774873022666904943e-01 2.450253954666189726e-01
2.662645652792600126e-01 2.456322826396299952e-01
2.593261418596737311e-01 2.461343050351984807e-01
2.526655686417731972e-01 2.459174901853367623e-01
2.358838159606814200e-01 2.454923906076887929e-01
2.307423227976361790e-01 2.450197391246276002e-01
2.184492459788076046e-01 2.431625223417980264e-01
2.100234840145359660e-01 2.422487908810038726e-01
1.959763274758998808e-01 2.392920803350752079e-01
1.944975194572606814e-01 2.389297526393996673e-01
1.757733970400743861e-01 2.340264488279102384e-01
1.689430968659320353e-01 2.318524935559053701e-01
1.635278624987078766e-01 2.296219850036178844e-01
1.560831070110734742e-01 2.266208417756959692e-01
1.480926892654270965e-01 2.235329853111290566e-01
1.350917425165813202e-01 2.166666666666666741e-01
1.337780385556035512e-01 2.159678441745277733e-01
1.329972142199808693e-01 2.155089230540082335e-01
1.221992873426304971e-01 2.092096561903676322e-01
1.166666666666666685e-01 2.057087027344378094e-01
1.109187803390987853e-01 2.020030828776034348e-01
1.034816589550882904e-01 1.958333333333333037e-01
1.025350722956518412e-01 1.950145564641310170e-01
9.971502110649302364e-02 1.924500301521328838e-01
9.412655179352671930e-02 1.874652204759376661e-01
9.211309963978725479e-02 1.852678573873955958e-01
8.464465310878294124e-02 1.773361929109957824e-01
8.208891604520932028e-02 1.737469068736273992e-01
7.449672432686317569e-02 1.636286314369245209e-01
7.224835581754747438e-02 1.606196516044383349e-01
6.812040962177717818e-02 1.529604658443740328e-01
6.354644282955737578e-02 1.447916666666666519e-01
6.219627241613403384e-02 1.416600865094551631e-01
5.971468392278882209e-02 1.360020843839521709e-01
5.721890033536490561e-02 1.291137577297683525e-01
5.443076277681926922e-02 1.201575217748795388e-01
5.330282100389674427e-02 1.148765376727992615e-01
5.182694335267806762e-02 1.070312499999999944e-01
5.049127560204744875e-02 9.689192143323374640e-02
4.999593296475757231e-02 9.285236153454107244e-02
4.996124226670436985e-02 8.948342506328198220e-02
5.191346529397372622e-02 7.099901743083678052e-02
5.193313722335000937e-02 7.074498268040196880e-02
5.203781482677957704e-02 7.037814826779574540e-02
5.537376646848314599e-02 5.477668130531836155e-02
5.755053675195509477e-02 4.811236581201122631e-02
6.078388991331819258e-02 4.053883425531970564e-02
6.345558600232925617e-02 3.525740233294512305e-02
6.765900514219316819e-02 2.721583761849431793e-02
7.079364832024910570e-02 2.208730183464175517e-02
7.615994472266257587e-02 1.437728358372965774e-02
8.333333333333332871e-02 5.333852219152654395e-03
8.611024758033003490e-02 2.082685685247529211e-03
8.762515160905669231e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.8000000000000003.dat <==
4.654306873712513171e-01 0.000000000000000000e+00
4.740014247919206447e-01 1.369737129516728977e-02
4.765341299542529274e-01 1.715484744807148701e-02
4.784275346322652833e-01 2.023760974825363629e-02
4.815329844568825846e-01 2.747853415046007386e-02
4.825190394373634062e-01 2.981794824193658572e-02
4.834694128331908369e-01 3.224469733447354880e-02
4.863926162991875080e-01 4.035436278425998807e-02
4.879444864507248569e-01 4.951139616291071882e-02
4.894778118833890135e-01 5.808862966539747597e-02
4.897665795361262342e-01 6.360340303776562676e-02
4.896297860865041485e-01 7.742638475543517362e-02
4.891966376004192041e-01 8.282053447473612662e-02
4.880432790058837345e-01 9.169963445232764965e-02
4.867079000628465324e-01 9.956907237736115079e-02
4.852837782929059207e-01 1.048936893009914106e-01
4.807209651071057688e-01 1.180013713983088380e-01
4.799967024869078447e-01 1.204768185739223257e-01
4.794772553021276473e-01 1.216221489262411248e-01
4.783455685906772281e-01 1.237374864439167721e-01
4.720866637000654675e-01 1.360856645900458406e-01
4.694769143670130540e-01 1.400904089426929233e-01
4.646410582204348882e-01 1.479414059039958762e-01
4.600357776787400432e-01 1.541216441077161714e-01
4.544930295850782009e-01 1.612868226644057768e-01
4.495073301512794717e-01 1.670517200619865694e-01
4.414898797288118182e-01 1.749999999999999889e-01
4.374021704689878276e-01 1.790688371356544684e-01
4.313263986784723336e-01 1.840312059468745542e-01
4.245612861493272550e-01 1.894476050430118352e-01
4.174123720620252498e-01 1.949254294604641502e-01
4.125993667545782007e-01 1.990328583992670153e-01
4.083333333333333259e-01 2.014612668085665192e-01
3.996549889989665649e-01 2.065976644664599959e-01
3.892303898953047847e-01 2.128186161431904755e-01
3.781837123353956054e-01 2.182585228343644768e-01
3.737774516952813153e-01 2.203343115808226171e-01
3.589920198367405613e-01 2.263173730068144263e-01
3.561180220663366924e-01 2.272153112669966502e-01
3.416666666666666741e-01 2.323423827041589673e-01
3.299230882869383930e-01 2.357948774768025557e-01
3.250000000000000111e-01 2.372139576016508988e-01
3.143830368031422795e-01 2.393830368031422406e-01
3.043803852986926017e-01 2.412392294026148298e-01
2.931395972570000619e-01 2.431395972570000730e-01
2.775237211185778152e-01 2.449525577628444140e-01
2.663978382948619106e-01 2.456989191474309719e-01
2.593622745555008158e-01 2.462969021664204727e-01
2.523592351485077767e-01 2.461472403052857860e-01
2.361040166650661409e-01 2.458226916642658466e-01
2.304643654943632769e-01 2.453794485759220323e-01
2.189895001227704086e-01 2.440551161448670237e-01
2.097575056146313566e-01 2.432063131206604056e-01
1.973158153172741569e-01 2.408062839818461143e-01
1.927373432420742549e-01 2.397679317894884365e-01
1.775653763081369019e-01 2.360521645222417586e-01
1.668929780878659064e-01 2.328287405930797305e-01
1.629672504003552569e-01 2.311916988790052585e-01
1.576339753975896096e-01 2.291586264081769686e-01
1.476053226632986770e-01 2.252875050787913613e-01
1.346767037556999003e-01 2.188649091759937715e-01
1.328556746687895584e-01 2.181731286086893429e-01
1.305562036473488230e-01 2.166666666666666741e-01
1.208780109366474065e-01 2.109905069984317760e-01
1.166666666666666685e-01 2.084773763178006112e-01
1.092766670853050209e-01 2.037657182050701676e-01
1.021465997234577011e-01 1.983007225481838165e-01
1.004102925411302361e-01 1.970013052071354631e-01
9.309924994304186185e-02 1.906293101754310548e-01
8.785310496311427020e-02 1.850311910164693097e-01
8.234819678644259011e-02 1.792151117201833399e-01
7.715429616224560305e-02 1.726041527954673971e-01
7.495379289540472778e-02 1.697664093573396926e-01
6.910340937897892222e-02 1.617749380512594204e-01
6.101360473739501911e-02 1.476836466876773613e-01
6.003122570737576963e-02 1.461162214020405303e-01
5.935644388338119637e-02 1.447916666666666519e-01
5.675792539794170810e-02 1.384287321978615315e-01
5.662753800347553740e-02 1.381154325971733487e-01
5.302985277699419353e-02 1.280052712989379338e-01
5.110562094233105090e-02 1.222117978820502771e-01
4.860215737210441672e-02 1.111677571926695252e-01
4.793165803300895866e-02 1.070312499999999944e-01
4.710204572059187300e-02 1.017103446381946996e-01
4.627714771913266079e-02 9.390957230262396427e-02
4.623770066979859816e-02 8.755035240446282230e-02
4.748636812961712361e-02 7.531707279311565528e-02
4.754929335507443455e-02 7.246093742809293914e-02
4.812698068483246827e-02 6.850606706950929103e-02
5.090403288324062137e-02 5.904032883240623031e-02
5.253309934344343318e-02 5.225164386083860912e-02
5.365263328324039460e-02 4.908684167918991176e-02
5.836891612133898039e-02 3.836535784253841674e-02
5.968417776873821690e-02 3.588597037187696986e-02
6.535331171941091699e-02 2.529442643284243036e-02
6.710326088028256697e-02 2.245634057863841321e-02
7.406761849298221234e-02 1.249418997701733092e-02
8.333333333333332871e-02 1.223158538511889826e-03
8.399721752774925998e-02 4.979131458119470449e-04
8.434361536681804494e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau2.9.dat <==
4.608193782492943646e-01 0.000000000000000000e+00
4.617989236682280563e-01 1.567761245852238505e-03
4.670779668895843617e-01 9.637825030703846621e-03
4.737949007803379242e-01 1.958971782488481972e-02
4.743868076000303247e-01 2.063669389958548706e-02
4.752203799384302485e-01 2.288754904613107127e-02
4.789814774533453501e-01 3.154358823414048218e-02
4.823247001533907397e-01 4.140239877287410497e-02
4.824073856579850772e-01 4.162963658944478229e-02
4.824453279042849041e-01 4.187991083315729252e-02
4.852487780306431464e-01 5.711269877630228281e-02
4.857478586136482201e-01 6.681837977574808796e-02
4.856811580640550408e-01 7.450147510917656812e-02
4.849606874945326385e-01 8.400957310094990527e-02
4.844355930965676404e-01 8.889963941823161853e-02
4.825959736498554031e-01 9.980403960096065341e-02
4.819382875944020483e-01 1.022172967421882961e-01
4.785747807061164760e-01 1.118377192110046880e-01
4.760310450997878307e-01 1.189738060215699694e-01
4.750695671000941811e-01 1.214153205523630097e-01
4.706333958787268790e-01 1.299577229682171986e-01
4.692058902299420797e-01 1.329258349484612467e-01
4.688605303081206932e-01 1.338352110425690689e-01
4.682689071561535465e-01 1.345738426797678244e-01
4.618073223326521481e-01 1.467269476663747296e-01
4.589546009921284808e-01 1.504456433732367371e-01
4.511866913285925151e-01 1.607858623225140171e-01
4.480596816860565879e-01 1.645822020919004147e-01
4.377763312904550119e-01 1.749999999999999889e-01
4.357826698124835363e-01 1.774493364791501770e-01
4.322121824464473794e-01 1.800451789909868483e-01
4.229391797584638457e-01 1.879322161778630984e-01
4.133628409245949653e-01 1.953303825742071786e-01
4.107259770756365724e-01 1.976278161400607525e-01
4.083333333333333259e-01 1.990327739213344771e-01
3.970235088729571205e-01 2.060713684412581181e-01
3.888984693971074824e-01 2.111590136522044359e-01
3.763953839011094926e-01 2.173643586172214204e-01
3.744544586650270790e-01 2.183032906715853538e-01
3.584161234361810111e-01 2.251655802056953259e-01
3.580498030787424013e-01 2.252835302545909135e-01
3.416666666666666741e-01 2.314213669316622091e-01
3.289449651322485790e-01 2.353058158994575932e-01
3.250000000000000666e-01 2.364976783707262165e-01
3.139275519041858642e-01 2.389275519041858531e-01
3.046329903382785087e-01 2.407340193234430159e-01
2.928811298534105823e-01 2.428811298534105934e-01
2.775854907934361959e-01 2.448290184131275971e-01
2.664337504402368162e-01 2.457168752201184247e-01
2.593856353971964457e-01 2.464020259540506963e-01
2.520969671838014792e-01 2.463439412788155647e-01
2.363940211386064694e-01 2.462576983745763670e-01
2.301010183694922051e-01 2.458496625022258131e-01
2.194208798148313821e-01 2.447678304187069220e-01
2.095399846137050992e-01 2.439893887239950598e-01
1.984720639725768010e-01 2.421133476791447747e-01
1.910693449243694442e-01 2.405622167026811864e-01
1.791230627406827369e-01 2.378130274459892557e-01
1.649481186454823944e-01 2.337548641370718605e-01
1.624267095037088549e-01 2.327052133896150843e-01
1.590667766046390541e-01 2.315032102015305848e-01
1.471418445393656571e-01 2.269560263249502663e-01
1.366544110832638714e-01 2.221011575301893859e-01
1.321504265469075623e-01 2.203973726853941661e-01
1.260289139057884922e-01 2.166666666666666741e-01
1.195049112622461884e-01 2.128412065595812197e-01
1.166666666666666685e-01 2.112429637884722100e-01
1.076133282789946966e-01 2.055511369237702501e-01
1.022349909628987585e-01 2.017479808863848478e-01
9.805618570549272384e-02 1.986447382810711537e-01
9.213819438538373152e-02 1.935893612930180696e-01
8.357913392172147682e-02 1.847937481808363813e-01
8.005980907496998422e-02 1.810874289386609215e-01
7.538355001399012212e-02 1.755374335212006864e-01
7.332834199051521673e-02 1.731816616399158848e-01
7.106070773357589521e-02 1.698875020496578014e-01
6.594191291381013009e-02 1.629363040996888168e-01
6.120749288207102956e-02 1.550513961853659528e-01
5.770947068044644107e-02 1.495095556721680319e-01
5.524293454226673200e-02 1.447916666666666519e-01
5.309197888589864411e-02 1.405357482347092124e-01
4.959643892027778417e-02 1.306961132595391428e-01
4.759568836374573897e-02 1.243802379044223611e-01
4.342528829953485464e-02 1.070832549886238244e-01
4.341772681051704608e-02 1.070312499999999944e-01
4.340604585645110175e-02 1.069648986619128883e-01
4.238620216379382355e-02 9.501572640065045205e-02
4.242968491723480423e-02 8.557342507759990724e-02
4.301725149066330800e-02 7.967611266756319255e-02
4.339614439221682607e-02 7.395181141475977438e-02
4.472719167073082452e-02 6.650619117886126530e-02
4.957364172872184144e-02 5.028423884751878625e-02
4.971210304110139366e-02 4.983877770301678445e-02
5.577625888607054550e-02 3.661197910001316030e-02
5.593290573870674659e-02 3.624033102869422124e-02
5.609567300125442579e-02 3.600821292032541782e-02
5.809834108668779362e-02 3.245359431217644669e-02
6.315063048397863421e-02 2.345885873664886254e-02
6.356138748284789752e-02 2.281052791838187807e-02
6.734645834290738098e-02 1.758556248946854805e-02
7.143156765040444001e-02 1.189711258813807779e-02
7.215935885332401545e-02 1.086330576570696503e-02
8.097112558136902727e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.0.dat <==
4.565966844824460580e-01 0.000000000000000000e+00
4.600596385323130755e-01 5.457186274197510338e-03
4.647351474800586191e-01 1.207372764764894774e-02
4.694507272097567796e-01 2.045331963996861388e-02
4.702672287691957997e-01 2.212635387086102010e-02
4.713481778590561388e-01 2.454502701362952510e-02
4.755334060789627726e-01 3.322557427042469036e-02
4.776315836763431744e-01 4.015528839953472207e-02
4.785187730173214860e-01 4.394073955120349206e-02
4.809511013584615302e-01 5.615411737573626494e-02
4.809918598856788297e-01 5.665849979687761356e-02
4.812378667029271195e-01 6.133759932313787022e-02
4.817175635995691874e-01 7.004261578701130586e-02
4.817113828011833632e-01 7.156090084038278787e-02
4.807393541718647523e-01 8.519450877047071713e-02
4.806799488567009560e-01 8.598481105296197635e-02
4.796062749145898474e-01 9.179397937209912706e-02
4.783730642195738736e-01 9.918722841167311455e-02
4.780751544162165634e-01 1.003358499232154116e-01
4.775469125397500680e-01 1.022254489865588450e-01
4.732806176205268667e-01 1.165313011633267726e-01
4.709399440725706154e-01 1.222019154147484521e-01
4.661396055991207654e-01 1.319227239193845325e-01
4.613102098662027473e-01 1.404300770964384271e-01
4.586209418702209550e-01 1.453613560396185000e-01
4.577950093044260149e-01 1.465030316350485196e-01
4.478374424315850200e-01 1.602784003684219749e-01
4.465176125872691859e-01 1.619516136292631081e-01
4.337006204098062256e-01 1.749999999999999889e-01
4.335410438740454064e-01 1.752077105407120750e-01
4.332382352376717982e-01 1.754279414304769358e-01
4.212298539629351635e-01 1.863353460267770934e-01
4.092490600339745432e-01 1.957417606632692042e-01
4.087833700948876325e-01 1.961708609044990337e-01
4.083333333333333259e-01 1.964357056528252543e-01
3.944483063019586511e-01 2.055563279270584132e-01
3.885507145548726116e-01 2.094202394410298873e-01
3.758866285027459009e-01 2.157800381639207732e-01
3.748250499302557270e-01 2.163167665271780449e-01
3.744606575858305808e-01 2.164868858619435343e-01
3.578118465686416227e-01 2.239570264706165492e-01
3.553451348974329682e-01 2.250000000000000056e-01
3.416666666666666741e-01 2.303621097104664173e-01
3.278244177670195936e-01 2.347455422168431560e-01
3.250000000000000111e-01 2.356383204931257747e-01
3.133867694938978210e-01 2.383867694938978099e-01
3.049495328883620182e-01 2.401009342232759969e-01
2.925472850750381326e-01 2.425472850750380882e-01
2.776926950971683739e-01 2.446146098056632412e-01
2.663460015795154900e-01 2.456730007897577339e-01
2.593953559958478428e-01 2.464457686479820941e-01
2.519002454876836938e-01 2.464914825509038621e-01
2.366435664176535503e-01 2.466320162931469606e-01
2.297722222708262485e-01 2.462751633357934955e-01
2.197887499817379464e-01 2.453756159118568592e-01
2.093501954640963891e-01 2.446726296625863495e-01
1.995196182487199710e-01 2.432975394695675031e-01
1.894776659395919216e-01 2.413201590763847937e-01
1.803452931121449221e-01 2.391946791702507791e-01
1.633004566305029659e-01 2.345394650965858807e-01
1.619587946880456653e-01 2.340153748734721262e-01
1.602526925914734834e-01 2.334437999981687217e-01
1.467371120776487514e-01 2.284130631871311157e-01
1.382826751430735746e-01 2.247655896280598142e-01
1.315649442439162653e-01 2.222438937948281734e-01
1.217569464051111716e-01 2.166666666666666741e-01
1.182053536098327112e-01 2.145927842650081074e-01
1.166666666666666685e-01 2.137704566562716457e-01
1.060791974887480005e-01 2.071978644692644145e-01
1.023115746390648728e-01 2.047347442568634157e-01
9.603437596961267309e-02 2.000561903608364389e-01
9.131190811415554331e-02 1.961343230084010014e-01
7.902026056157560041e-02 1.845404774386060764e-01
7.761210048477951151e-02 1.830900996033621997e-01
7.579677903873204003e-02 1.810865089963064611e-01
7.041318292343844154e-02 1.748743346466056225e-01
6.372222126982568513e-02 1.658338619077767417e-01
6.250366158424210117e-02 1.641993352003464635e-01
6.140244846929550360e-02 1.624597084998957996e-01
5.533056067440808579e-02 1.529864241425318017e-01
5.088731884091101526e-02 1.447916666666666519e-01
4.983468406687921459e-02 1.427655742181990206e-01
4.572168890743334713e-02 1.324042512279877404e-01
4.354579150045371355e-02 1.277807006334472084e-01
4.292969497261579087e-02 1.263975677838631573e-01
4.248576474347765669e-02 1.241450361369135086e-01
3.855317678838782874e-02 1.087922997263922470e-01
3.822302870196807312e-02 9.887131603791406154e-02
3.770419198208043582e-02 9.673758890808573097e-02
3.753019892199764562e-02 9.477201278728597522e-02
3.823316859671279516e-02 8.392520590656774027e-02
3.837839864818434754e-02 8.333830841355216457e-02
3.921391189895218760e-02 7.545312564311118519e-02
4.161382769177975061e-02 6.467480060300768996e-02
4.490854670116413427e-02 5.339430219922391280e-02
4.667529934044369749e-02 4.813816763064847348e-02
5.192352011311673898e-02 3.786151599934952511e-02
5.347868588064104423e-02 3.455305487627405303e-02
5.490189978063946680e-02 3.252637436019843731e-02
6.095565571489561241e-02 2.233753755975251970e-02
6.799121351601906948e-02 1.291358085511557993e-02
7.043114055359521453e-02 9.505419958777194117e-03
7.221596958263296062e-02 7.604499371148037458e-03
7.811693759310839313e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.1.dat <==
4.526608911821321524e-01 0.000000000000000000e+00
4.584717445313620798e-01 9.008067347190213889e-03
4.618172703102526588e-01 1.385607626368804204e-02
4.650591998924392678e-01 1.988667095386313297e-02
4.696932180703201620e-01 3.040831312229437186e-02
4.720117293309427087e-01 3.494346536701982420e-02
4.729956326635323949e-01 3.865173671970420499e-02
4.749390888782722975e-01 4.609835738843862107e-02
4.766412079042425809e-01 5.541527849787016013e-02
4.770111520449188403e-01 5.979435377468467899e-02
4.775076418265288281e-01 7.060091871560796040e-02
4.774067860098480942e-01 7.422762699138173159e-02
4.767711501578484889e-01 8.559073606441014448e-02
4.752961121023072666e-01 9.603595377949665501e-02
4.739470410970120784e-01 1.016060386368167895e-01
4.711767297864506987e-01 1.109777136154574129e-01
4.703085646123482677e-01 1.138919827424016012e-01
4.667890129465123716e-01 1.229925689625690766e-01
4.634217622286218585e-01 1.300202335600352810e-01
4.570808089322064838e-01 1.407853697119236247e-01
4.553650940877297382e-01 1.436678326622868040e-01
4.452723656236122762e-01 1.581700551486627804e-01
4.444770338393385645e-01 1.592056656353955935e-01
4.437045472740364649e-01 1.600793496770574198e-01
4.314703691627962412e-01 1.730762869978149654e-01
4.294575683368029306e-01 1.750421278803970526e-01
4.199763315955599707e-01 1.840283437671986766e-01
4.193780115178109558e-01 1.846053353214637260e-01
4.185040041508780173e-01 1.852994242723049190e-01
4.084573935593250882e-01 1.933831438699967209e-01
4.060853488519751142e-01 1.950465387648579463e-01
4.001455796118281727e-01 1.991084348219353817e-01
3.916428496747614840e-01 2.049952366016189742e-01
3.881424091719667402e-01 2.073787125265005304e-01
3.804321445612627306e-01 2.112345221054038880e-01
3.739966177330292796e-01 2.146599021327252055e-01
3.720912923719240650e-01 2.156970974573080291e-01
3.593782463566621566e-01 2.218652609300135470e-01
3.572079631876317607e-01 2.227492597085968529e-01
3.519599053301409874e-01 2.249999999999999778e-01
3.416666666666666741e-01 2.291730212221087248e-01
3.266023301547102409e-01 2.341344984106884797e-01
3.250000000000000111e-01 2.346639615126161482e-01
3.127840279458860007e-01 2.377840279458859618e-01
3.053198546473806507e-01 2.393602907052387596e-01
2.921476357206191921e-01 2.421476357206191754e-01
2.778574468456967983e-01 2.442851063086064756e-01
2.660469937008300700e-01 2.455234968504150239e-01
2.593747307054576900e-01 2.463529548412262404e-01
2.519070442037996127e-01 2.464863835138169090e-01
2.367690858452403124e-01 2.468202954345271594e-01
2.295795528681493503e-01 2.465245002098459537e-01
2.200218878949668777e-01 2.457608002902351152e-01
2.092214662741597175e-01 2.451360547463583561e-01
2.001730172770215532e-01 2.440361644580823219e-01
1.883656730502111798e-01 2.418496794998994393e-01
1.812676761894664312e-01 2.402373730837446542e-01
1.619409381927756908e-01 2.351868548288369720e-01
1.611571201473211423e-01 2.349237723622830953e-01
1.463887089400469632e-01 2.296673144824975255e-01
1.394552248475960932e-01 2.266843073263694053e-01
1.311541311424904988e-01 2.235395351147094756e-01
1.174176576954802653e-01 2.166666666666666741e-01
1.170723270549146600e-01 2.164726551766350260e-01
1.166666666666666685e-01 2.162678482364402965e-01
1.045681172956515886e-01 2.088198496306614693e-01
1.023827961657983732e-01 2.075123837994699016e-01
9.405824391786657412e-02 2.014357542460177009e-01
9.051173565777279051e-02 1.985988541740598412e-01
7.801888802215713181e-02 1.877825516977602027e-01
7.608918267217075482e-02 1.862281242146593685e-01
7.499408618780133151e-02 1.852321113008898179e-01
7.340135692784596766e-02 1.833188761044717285e-01
6.585185391895512219e-02 1.742946777518757095e-01
6.199218833001274298e-02 1.695659799690079350e-01
5.922349849850266912e-02 1.661878301378271749e-01
5.798122833773769469e-02 1.645833333333333592e-01
5.182092257881311392e-02 1.562792549167578149e-01
4.635552819971866523e-02 1.462016615531445685e-01
4.540635846606193293e-02 1.447466163128648953e-01
4.494932772645271468e-02 1.436362633025383140e-01
3.953244690532752709e-02 1.325547445309175898e-01
3.735235592572973273e-02 1.276369764609489588e-01
3.530034101961034010e-02 1.193216029105112069e-01
3.311403190723374856e-02 1.107852688431509858e-01
3.283442798747206876e-02 1.053850092092828428e-01
3.174034492991540529e-02 9.379344591538475717e-02
3.213884622183391798e-02 8.983492459530686980e-02
3.206585667637620873e-02 8.588280772397795249e-02
3.361398750690999110e-02 7.957923173328065869e-02
3.401862675480742115e-02 7.731809979741956218e-02
3.816206945467205680e-02 6.264435458117963151e-02
4.049801265407962370e-02 5.633465823061357958e-02
4.450802473058978331e-02 4.692449384913027766e-02
4.877251237134093420e-02 3.888346445614168645e-02
5.167945959458138810e-02 3.331608680460803468e-02
5.404771767719415004e-02 3.003500989181625419e-02
5.929446989792890033e-02 2.171459287839000440e-02
6.536008913264353126e-02 1.369095851384016793e-02
6.918769098712358734e-02 8.528423870835213222e-03
7.591699327596432290e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.2.dat <==
4.488297844730781416e-01 0.000000000000000000e+00
4.528847502307616901e-01 5.897906985882665938e-03
4.569274870378599029e-01 1.246136756888023035e-02
4.590554775532356135e-01 1.554308267684126332e-02
4.610041611909593273e-01 1.936344015367217480e-02
4.680886328065073099e-01 3.609312948551688521e-02
4.684163898151703642e-01 3.669728952105510283e-02
4.685327665653776785e-01 3.720432068787025287e-02
4.716414243432232589e-01 4.808599080682433163e-02
4.727276610949929792e-01 5.474438475914164548e-02
4.733897726289948982e-01 6.264714214822325600e-02
4.736576885808382875e-01 7.032316657764231538e-02
4.733686163803823010e-01 7.835320288988359416e-02
4.729741892436619688e-01 8.579878871724225253e-02
4.720041212109749029e-01 9.266444619996787313e-02
4.696006883006504928e-01 1.029433779587741876e-01
4.671092145757428371e-01 1.110508142089455808e-01
4.645800798324707381e-01 1.176181422292425921e-01
4.623582962138903518e-01 1.238365150068780340e-01
4.604819456282513435e-01 1.279623619397759204e-01
4.567336194963589335e-01 1.341887704308192264e-01
4.523747143889674249e-01 1.419234445046754500e-01
4.451408559115528352e-01 1.525151375301044276e-01
4.418642311668978806e-01 1.570472634277272073e-01
4.389628884287292143e-01 1.606205172626631317e-01
4.333333333333333481e-01 1.670409405653041357e-01
4.295743963655056508e-01 1.711184890006126336e-01
4.196210755120372005e-01 1.808276654569431485e-01
4.175188055758780603e-01 1.828684455599211001e-01
4.086310581400310893e-01 1.899532684010525330e-01
4.056831106311269419e-01 1.921020987394375101e-01
3.914852385576351179e-01 2.025725712436125814e-01
3.890193461519899643e-01 2.044705358970646536e-01
3.877426833918762861e-01 2.053800836260483431e-01
3.847460347905896638e-01 2.069206318760770102e-01
3.732919010126683479e-01 2.132504686920033143e-01
3.700370370750145632e-01 2.150123456916715470e-01
3.600791537186773250e-01 2.197625388439680694e-01
3.564782456955453149e-01 2.212898247244239336e-01
3.480272520126411750e-01 2.249999999999999778e-01
3.416666666666666741e-01 2.277496156470957822e-01
3.251355650197912395e-01 2.334011158432289235e-01
3.250000000000000111e-01 2.334476686117909205e-01
3.120078800742056013e-01 2.370078800742055902e-01
3.058265207781687978e-01 2.383469584436624378e-01
2.915644326782250717e-01 2.415644326782251106e-01
2.781628196625110516e-01 2.436743606749778857e-01
2.652849204856803644e-01 2.451424602428401989e-01
2.592885519557378560e-01 2.459651504674872369e-01
2.523596957639890892e-01 2.461468948436748294e-01
2.366658897836373954e-01 2.466655013421227560e-01
2.296474485057867776e-01 2.464366352670210314e-01
2.200242755711026288e-01 2.457647451464594068e-01
2.091914567058594243e-01 2.452440891922393895e-01
2.003968479894615018e-01 2.442891904808405790e-01
1.878170831275616515e-01 2.421109127963992080e-01
1.817689336641678532e-01 2.408040119681897906e-01
1.660486142224325834e-01 2.370858597172482152e-01
1.619208939951665704e-01 2.361735841133029146e-01
1.612573945100910233e-01 2.360503968015077447e-01
1.596384123928228926e-01 2.354166666666666630e-01
1.461081957365838735e-01 2.306771620149646596e-01
1.405236168194358426e-01 2.284325850984707806e-01
1.308150100216193823e-01 2.246090709574568578e-01
1.175600750479013357e-01 2.185945479103836020e-01
1.152485359316987729e-01 2.175358435687437808e-01
1.080548685654280916e-01 2.132693518193890525e-01
1.031372981906902853e-01 2.103556829818584717e-01
1.024459085314613216e-01 2.099737660603248623e-01
9.219671003385920827e-02 2.027353156367398268e-01
8.977673987230466723e-02 2.008626411933016609e-01
8.202244723479699962e-02 1.946823026812459223e-01
7.618974933679181771e-02 1.901502241348812516e-01
7.270700777640021206e-02 1.871033572738543815e-01
6.657727654724870936e-02 1.805892439522328308e-01
6.394301023244505777e-02 1.775796645612185976e-01
6.271569878545509014e-02 1.763187442198031474e-01
5.598317245161171102e-02 1.685142180689283564e-01
5.271226452892542602e-02 1.645833333333333592e-01
4.794477762830774703e-02 1.589094961331721789e-01
4.395649582318330445e-02 1.527133208608834336e-01
3.790237560963342911e-02 1.445164327896615586e-01
3.442198393959561287e-02 1.382532801866641348e-01
3.370906330198418510e-02 1.368921046478571713e-01
2.980837572649154901e-02 1.293134165052240991e-01
2.857275386856592686e-02 1.260706605047315354e-01
2.560534897244770569e-02 1.175249956526670109e-01
2.401154015093736466e-02 1.149173522731399832e-01
2.321564971632738422e-02 1.106176155086112944e-01
2.189223166847792043e-02 9.987557288968873515e-02
2.201469590931919712e-02 9.214967424993188161e-02
2.251904050171539204e-02 8.891311735245176207e-02
2.413958148124004111e-02 8.427325554075532077e-02
2.605452543910417862e-02 7.777855709731944234e-02
2.841474830583478467e-02 7.309087245875217631e-02
3.427482292301161498e-02 6.040050907360401677e-02
3.440592828837826106e-02 6.020635430569446639e-02
4.268136967746382487e-02 4.590156701937973815e-02
4.637357455903663717e-02 3.966149834121334566e-02
5.359023632805874626e-02 2.870068929017130857e-02
5.855255651463917022e-02 2.143637535965635735e-02
6.440210155627017208e-02 1.397400029776866073e-02
6.874106465790552623e-02 8.177503183592445962e-03
7.171895896676351578e-02 4.870940983866029264e-03
7.546544540803604151e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.3000000000000003.dat <==
0.000000000000000000e+00 7.559612681316892069e-02
4.025537116686896295e-03 7.406682012857720987e-02
1.592276910608592805e-02 7.000345853449820022e-02
2.311714753856460025e-02 6.514447130784691009e-02
2.825930135658663231e-02 5.943026365966451452e-02
3.549778356931392737e-02 5.278173839533194245e-02
4.202046892118942167e-02 4.553146259586607347e-02
4.640459310257295800e-02 3.965143827303940771e-02
5.408227966447558266e-02 3.013581568805378044e-02
6.746527542774438668e-02 1.306897165392400736e-02
7.023482247638702936e-02 9.351170040970772576e-03
7.739933958750522258e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.4.dat <==
0.000000000000000000e+00 5.810254435472976542e-02
1.627959740431097081e-04 5.808415582204286276e-02
1.750574120298440534e-02 5.529773529291404782e-02
1.878320737483057251e-02 5.488399911399077791e-02
2.479593781750183065e-02 5.252260101738278480e-02
2.820516093285642054e-02 5.116190806595129204e-02
3.633646915200097749e-02 4.707867643306004601e-02
4.025483133937475533e-02 4.454270555004986171e-02
4.547482907463248902e-02 3.995298336318225951e-02
5.207178606418737254e-02 3.449713087366618192e-02
5.472639231450719677e-02 3.201447758397932275e-02
6.347807286557974327e-02 2.352412386385871121e-02
6.423883179751141426e-02 2.263774411268269088e-02
7.535278327352515348e-02 1.019736952086599396e-02
8.333333333333332871e-02 1.217897961859939040e-03
8.402294472825047600e-02 5.172085461878639379e-04
8.437118489040504321e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.5.dat <==
0.000000000000000000e+00 4.994075960334771330e-02
5.746867611020394992e-03 4.953710739809803754e-02
7.389981854817843573e-03 4.935555360833773081e-02
1.551607812581125984e-02 4.838128745321692431e-02
2.019957517278760106e-02 4.739748361050363790e-02
2.545787429104483246e-02 4.587027317107655183e-02
3.476391576006233886e-02 4.209722963495972359e-02
3.633765643555079972e-02 4.139615331514178570e-02
3.811441657585587506e-02 4.057406350405761558e-02
5.036858151483292190e-02 3.369766751376511438e-02
5.432683799510394651e-02 3.084911081905318889e-02
6.401847249981275356e-02 2.373642372016454213e-02
6.442243368493488775e-02 2.334155134780600827e-02
6.670991924627819869e-02 2.124102911123711829e-02
8.333333333333332871e-02 5.543335591369347518e-03
8.666017057353682385e-02 2.495127930152621354e-03
8.870520751099113255e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.6.dat <==
0.000000000000000000e+00 4.470559874821828511e-02
9.282510721001037413e-03 4.412540876037256143e-02
1.417368402032177788e-02 4.371486984842015699e-02
2.115329720137466146e-02 4.235638145940059940e-02
2.380457468742764454e-02 4.191842236966504542e-02
2.785504790853196577e-02 4.019133505522720640e-02
4.081170527583283941e-02 3.550316074810092037e-02
4.743107736085491744e-02 3.231883903332646163e-02
5.356258985556124064e-02 2.862005374538696342e-02
6.223137856926739403e-02 2.303435110459314469e-02
6.396021087169821706e-02 2.156969723039876830e-02
7.018753852577137853e-02 1.679740447632915509e-02
7.499016136250469255e-02 1.295367091643962430e-02
8.333333333333332871e-02 5.819971509387159361e-03
8.702807882845350895e-02 2.771059121340134750e-03
8.966865060417127109e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.7.dat <==
0.000000000000000000e+00 4.025202716168079647e-02
1.035535955374994668e-02 3.973465649956634677e-02
1.218930028874644182e-02 3.967624105463980061e-02
1.299436952615145094e-02 3.961534803535186888e-02
1.730782741135267200e-02 3.867215731205658757e-02
2.203886933486470801e-02 3.767550018238177700e-02
3.061901222565068317e-02 3.527583077515858423e-02
3.276892654371375835e-02 3.467060218951414224e-02
4.331031772490055026e-02 3.080576934385362287e-02
4.377800140781335642e-02 3.060412991251103623e-02
5.273109020155839627e-02 2.619484642121198970e-02
5.952205431844849459e-02 2.196997372034286550e-02
6.338709308235329631e-02 1.937274570457656053e-02
6.944410875336579081e-02 1.521150433667980278e-02
8.333333333333331483e-02 4.631680367412337532e-03
8.641132951101751503e-02 2.308497133263136269e-03
8.876128025981880332e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.8000000000000003.dat <==
0.000000000000000000e+00 3.642553652336149445e-02
8.459345995895442560e-03 3.555433609213873997e-02
1.532091152619278161e-02 3.488295854834438936e-02
2.061821465837491985e-02 3.417284143149377368e-02
2.281370158891243491e-02 3.357995826812950474e-02
3.123513373631898321e-02 3.142670873604825471e-02
4.010893112782483449e-02 2.836196674149470826e-02
4.213110110069491487e-02 2.769003634233052277e-02
4.584956304251969900e-02 2.603198814672963435e-02
5.180707150905085323e-02 2.349979190139832308e-02
5.639653925667610646e-02 2.074209280321799576e-02
6.273512730098287915e-02 1.687354354265660494e-02
6.685221095700688565e-02 1.416240284767739284e-02
8.018544846394219661e-02 4.721827304086699886e-03
8.333333333333332871e-02 2.571467296969616456e-03
8.515692387544956943e-02 1.367692906587174469e-03
8.666848099442381326e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau3.9.dat <==
0.000000000000000000e+00 3.261579746087363285e-02
1.643722977046404785e-02 3.111457847576573274e-02
1.963788100504757980e-02 3.076501492230824739e-02
2.350596693615780372e-02 2.992084143268969321e-02
2.980705877149340127e-02 2.838880381087383747e-02
3.650590683597827735e-02 2.611660377701061769e-02
4.069145011409334989e-02 2.474529568791821593e-02
4.839898423953443996e-02 2.123907629634192926e-02
5.072870730677488116e-02 2.035456297809338025e-02
5.483025965824741416e-02 1.783600599680932111e-02
6.719053514276324135e-02 1.033340211100156579e-02
8.253947094091088066e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau4.0.dat <==
3.653260679200501793e-01 0.000000000000000000e+00
3.704980608017443555e-01 8.019842862608721548e-03
3.742424261367357508e-01 1.341948824860906414e-02
3.783575376366852816e-01 2.112496066055538288e-02
3.800555961956377793e-01 2.523488996530445783e-02
3.833085813267277930e-01 3.457727307424862673e-02
3.858341827278491398e-01 4.217155827326819068e-02
3.870195999058371750e-01 4.773895329566948953e-02
3.884430727773979797e-01 6.050383346486703368e-02
3.887628963101419921e-01 6.262296455896186609e-02
3.887811444982506304e-01 6.360055765582572906e-02
3.885823698560749717e-01 7.363109856518801344e-02
3.874345624241231634e-01 8.411437533492696628e-02
3.866121904136980980e-01 8.836704134027140167e-02
3.830424603372156178e-01 1.029094016930213046e-01
3.804811569378129255e-01 1.106160013329313963e-01
3.786472769630687685e-01 1.163396603126924944e-01
3.780205142515869476e-01 1.178726390440455046e-01
3.726699323205986403e-01 1.296293097267088301e-01
3.711895127723837673e-01 1.324606615661100828e-01
3.640431408135080815e-01 1.440618394550365333e-01
3.615800186655507842e-01 1.481096566967614880e-01
3.609124585948837449e-01 1.491145976480995616e-01
3.555209132764151625e-01 1.568359874644261465e-01
3.461787003991817491e-01 1.678776465155749076e-01
3.445679515453540231e-01 1.699733523969054749e-01
3.371065696166456460e-01 1.772422519045576128e-01
3.318554270196904521e-01 1.823650498864638758e-01
3.279705893834664598e-01 1.860147053082667479e-01
3.201648521249472190e-01 1.934157593958069354e-01
3.166666666666666519e-01 1.960431012584305521e-01
3.115198662976088606e-01 2.000000000000000111e-01
3.032477501815393217e-01 2.064955003630787322e-01
2.904476074103596872e-01 2.148780940743693357e-01
2.869578777488578925e-01 2.170228834634727599e-01
2.700970803693182321e-01 2.267152068513257901e-01
2.604635201392870303e-01 2.320302327310302393e-01
2.497774137431229835e-01 2.380727392803398679e-01
2.318163940002565537e-01 2.462769211553160753e-01
2.227916279124557419e-01 2.503368924930427508e-01
2.149812303633780453e-01 2.534265217874059894e-01
1.962202140037505038e-01 2.606717342910721547e-01
1.876898237888700860e-01 2.637578759601760248e-01
1.717830841397842145e-01 2.687996550659242923e-01
1.605760011711762081e-01 2.720974401905882356e-01
1.481573413576362797e-01 2.755830529975889509e-01
1.432778929159580217e-01 2.770342504177126242e-01
1.287075452639084849e-01 2.806356519340366673e-01
1.174734202781240744e-01 2.834350814305158228e-01
1.135730980734380863e-01 2.845446104952357169e-01
1.043803068961041691e-01 2.861375194004642242e-01
9.151923849179890991e-02 2.886609255445526934e-01
8.509658179067831896e-02 2.896135585146713542e-01
6.456130729762474263e-02 2.927393360791617494e-01
4.292157679947980475e-02 2.948255921434711491e-01
3.342323071368514392e-02 2.954532587926528842e-01
2.035946571218476969e-02 2.964114612202504162e-01
1.384214459738854208e-02 2.967891266058805821e-01
0.000000000000000000e+00 2.972532382557217523e-01


==> data/forward_135/isolines/isoline_phi0_tau4.1.dat <==
0.000000000000000000e+00 2.397696341125019059e-02
2.615691175730368474e-03 2.393528431520593192e-02
8.257427683067463178e-03 2.382704591888381435e-02
2.349234093383065214e-02 2.144835782749335285e-02
2.513525966241365872e-02 2.130886559390873791e-02
2.643974805703639547e-02 2.115043163181686350e-02
2.767860337091037834e-02 2.061553060312772828e-02
3.319649213151096984e-02 1.894420955468748002e-02
3.724747606776839665e-02 1.763085687513104433e-02
3.822510433308072553e-02 1.729532556600816770e-02
4.812648575071369617e-02 1.276475010624827239e-02
5.372225813851110726e-02 1.008672698867362112e-02
6.295752276957490567e-02 5.394887675615166363e-03
7.088147181283865894e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau4.2.dat <==
0.000000000000000000e+00 1.910074757850633090e-02
5.098844075431915000e-03 1.896897851580283539e-02
7.752259382408418359e-03 1.899186361257581071e-02
1.771176252883965851e-02 1.726278655503496115e-02
2.373399334729608956e-02 1.612259145317247386e-02
2.621535853140861613e-02 1.559977157207826856e-02
3.515282113508347295e-02 1.306070065836392388e-02
4.011929319048977705e-02 1.136569088194507374e-02
4.672426021148268216e-02 8.674925616824504665e-03
5.653620834030295694e-02 3.931210922253956450e-03
6.024959324836476338e-02 2.235636567536675688e-03
6.352732758990566053e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau4.3.dat <==
0.000000000000000000e+00 1.306862957695510176e-02
6.351248391317744144e-03 1.270249678263548829e-02
8.288461487305616437e-03 1.258974369205543252e-02
2.068723503874293768e-02 1.075449348095977933e-02
2.739309789068861134e-02 9.374577815884009915e-03
3.286467014835103145e-02 8.068371232765884221e-03
4.220927516928902473e-02 4.823138600486531410e-03
4.505408337503762073e-02 3.803576510526385842e-03
5.271969124405915391e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau4.4.dat <==
0.000000000000000000e+00 5.404084155063690158e-03
2.645208686205268844e-03 5.290417372410537687e-03
1.225693923811306194e-02 4.652788190440541524e-03
1.696590502780737780e-02 4.197864414073318104e-03
2.881620422085708760e-02 1.852444356422051127e-03
2.991804595199206232e-02 1.639372986164496252e-03
3.452898466530268662e-02 0.000000000000000000e+00


==> data/forward_135/isolines/isoline_phi0_tau4.5.dat <==
3.653260679200501793e-01 0.000000000000000000e+00
3.704980608017443555e-01 8.019842862608721548e-03
3.742424261367357508e-01 1.341948824860906414e-02
3.783575376366852816e-01 2.112496066055538288e-02
3.800555961956377793e-01 2.523488996530445783e-02
3.833085813267277930e-01 3.457727307424862673e-02
3.858341827278491398e-01 4.217155827326819068e-02
3.870195999058371750e-01 4.773895329566948953e-02
3.884430727773979797e-01 6.050383346486703368e-02
3.887628963101419921e-01 6.262296455896186609e-02
3.887811444982506304e-01 6.360055765582572906e-02
3.885823698560749717e-01 7.363109856518801344e-02
3.874345624241231634e-01 8.411437533492696628e-02
3.866121904136980980e-01 8.836704134027140167e-02
3.830424603372156178e-01 1.029094016930213046e-01
3.804811569378129255e-01 1.106160013329313963e-01
3.786472769630687685e-01 1.163396603126924944e-01
3.780205142515869476e-01 1.178726390440455046e-01
3.726699323205986403e-01 1.296293097267088301e-01
3.711895127723837673e-01 1.324606615661100828e-01
3.640431408135080815e-01 1.440618394550365333e-01
3.615800186655507842e-01 1.481096566967614880e-01
3.609124585948837449e-01 1.491145976480995616e-01
3.555209132764151625e-01 1.568359874644261465e-01
3.461787003991817491e-01 1.678776465155749076e-01
3.445679515453540231e-01 1.699733523969054749e-01
3.371065696166456460e-01 1.772422519045576128e-01
3.318554270196904521e-01 1.823650498864638758e-01
3.279705893834664598e-01 1.860147053082667479e-01
3.201648521249472190e-01 1.934157593958069354e-01
3.166666666666666519e-01 1.960431012584305521e-01
3.115198662976088606e-01 2.000000000000000111e-01
3.032477501815393217e-01 2.064955003630787322e-01
2.904476074103596872e-01 2.148780940743693357e-01
2.869578777488578925e-01 2.170228834634727599e-01
2.700970803693182321e-01 2.267152068513257901e-01
2.604635201392870303e-01 2.320302327310302393e-01
2.497774137431229835e-01 2.380727392803398679e-01
2.318163940002565537e-01 2.462769211553160753e-01
2.227916279124557419e-01 2.503368924930427508e-01
2.149812303633780453e-01 2.534265217874059894e-01
1.962202140037505038e-01 2.606717342910721547e-01
1.876898237888700860e-01 2.637578759601760248e-01
1.717830841397842145e-01 2.687996550659242923e-01
1.605760011711762081e-01 2.720974401905882356e-01
1.481573413576362797e-01 2.755830529975889509e-01
1.432778929159580217e-01 2.770342504177126242e-01
1.287075452639084849e-01 2.806356519340366673e-01
1.174734202781240744e-01 2.834350814305158228e-01
1.135730980734380863e-01 2.845446104952357169e-01
1.043803068961041691e-01 2.861375194004642242e-01
9.151923849179890991e-02 2.886609255445526934e-01
8.509658179067831896e-02 2.896135585146713542e-01
6.456130729762474263e-02 2.927393360791617494e-01
4.292157679947980475e-02 2.948255921434711491e-01
3.342323071368514392e-02 2.954532587926528842e-01
2.035946571218476969e-02 2.964114612202504162e-01
1.384214459738854208e-02 2.967891266058805821e-01
0.000000000000000000e+00 2.972532382557217523e-01


==> data/forward_135/isolines/isoline_phi0_tau4.6000000000000005.dat <==
3.588412672212424881e-01 0.000000000000000000e+00
3.593594608480895070e-01 7.220069815485715596e-04
3.604989251310246612e-01 2.408905804615660371e-03
3.679468686250213505e-01 1.371828859714081285e-02
3.705227499533382263e-01 1.704297230520908021e-02
3.715111267069042267e-01 1.984094513086750652e-02
3.763522352677958205e-01 3.064207854435884587e-02
3.783026752450449059e-01 3.583278752832408376e-02
3.795186681122734162e-01 4.009077096105791854e-02
3.820958824930622555e-01 5.318647043320769152e-02
3.829873113166422649e-01 5.624259758539788823e-02
3.830290520894685802e-01 6.010976561562604570e-02
3.832871305999330236e-01 7.624735890832409768e-02
3.826826084881916890e-01 8.114985361342844095e-02
3.808990968721248649e-01 9.103206831537344335e-02
3.786764631964226191e-01 1.002946455495519196e-01
3.754171076161424425e-01 1.106545101830605782e-01
3.738338720133962956e-01 1.158059722006115622e-01
3.691167713952184237e-01 1.270183240379134382e-01
3.675285395312525294e-01 1.304301425917301638e-01
3.600216771692805739e-01 1.440595508790439017e-01
3.561101047550904175e-01 1.502116388515954970e-01
3.530364680322729543e-01 1.552832091868372455e-01
3.427206408279955818e-01 1.677951257502671989e-01
3.422635068137900860e-01 1.683395640878491695e-01
3.419294070370998972e-01 1.687229360553438862e-01
3.302990955497450698e-01 1.813453844406375248e-01
3.229088665207068831e-01 1.885455667396465640e-01
3.187728606041395074e-01 1.927197636354030796e-01
3.166666666666666519e-01 1.943555008578763954e-01
3.098023966094596293e-01 2.000000000000000111e-01
3.028999722076396450e-01 2.057999444152792956e-01
2.898924861592536706e-01 2.148225819492587396e-01
2.870371414357968942e-01 2.166661968722472520e-01
2.703545794643203992e-01 2.268439563988268737e-01
2.594283729730764154e-01 2.332033995194022769e-01
2.499721835594153618e-01 2.387868952734119588e-01
2.285273824803492337e-01 2.493466652405629258e-01
2.236340770671541023e-01 2.517287650095009210e-01
2.199118963415415962e-01 2.532699927087341263e-01
1.972916177951563321e-01 2.622023111359376157e-01
1.865153736720052136e-01 2.665903733008501697e-01
1.747632998667736082e-01 2.706157586048871799e-01
1.500478482031250560e-01 2.781692924165468095e-01
1.469603298004370229e-01 2.790314293063357876e-01
1.457596187804761911e-01 2.794115366287395208e-01
1.424578490206150350e-01 2.802846178804658250e-01
1.201062700727419941e-01 2.858835363628575710e-01
1.123226002435628035e-01 2.880432505698117263e-01
9.308613712335792045e-02 2.916941668007613231e-01
9.298088948031142664e-02 2.917142676451108807e-01
9.293253476813559399e-02 2.917235829151442750e-01
7.310953407160813988e-02 2.949709102908192881e-01
6.655593322663802547e-02 2.956946003559560165e-01
3.836834396285197790e-02 2.988022517344924300e-01
3.474994207384367317e-02 2.990305006925820797e-01
1.797830281874574637e-02 3.003073452391992193e-01
1.749136737628274180e-02 3.003364950770591180e-01
1.297745682654736707e-02 3.004542555237844637e-01
0.000000000000000000e+00 3.008069965332230145e-01


==> data/forward_135/isolines/isoline_phi0_tau4.7.dat <==
3.525771027889500475e-01 0.000000000000000000e+00
3.566220987832756650e-01 6.011971327050321355e-03
3.647437120289286905e-01 1.868453912996298830e-02
3.651733698116175764e-01 1.962390847396458526e-02
3.681285301245319497e-01 2.640700806405694295e-02
3.725473626168252506e-01 3.619748195870380048e-02
3.729300545266588385e-01 3.685320556180009949e-02
3.731441793255121375e-01 3.799055329128843417e-02
3.749732009580037939e-01 4.725719435292037585e-02
3.770513908549229520e-01 5.697279588440112147e-02
3.772034690046224825e-01 5.859935344169431293e-02
3.778808091382073187e-01 7.815423567031896945e-02
3.777827278847993298e-01 7.894671969260645683e-02
3.775213399913687762e-01 8.092355010851216834e-02
3.758450508775951771e-01 9.338966474029017362e-02
3.747897198000707530e-01 9.796691013288279237e-02
3.731967271236642514e-01 1.031977084256564814e-01
3.701052037881548684e-01 1.147231739337967460e-01
3.671535864935440152e-01 1.221675641410023272e-01
3.633228770746247949e-01 1.310566158601872977e-01
3.585995824964987033e-01 1.403635484807478906e-01
3.520372646323544075e-01 1.511420312339454286e-01
3.506345751263008070e-01 1.537820261206046812e-01
3.450459162407351066e-01 1.607639358117453621e-01
3.408626753706586743e-01 1.662108730362763243e-01
3.381947464977277384e-01 1.694658523991974808e-01
3.288960315850966709e-01 1.804261356362127366e-01
3.188821034258488285e-01 1.905589482870755358e-01
3.174814414347203462e-01 1.920740540506934990e-01
3.166666666666666519e-01 1.927235473168646684e-01
3.083474882660688920e-01 2.000000000000000111e-01
3.025771945866503887e-01 2.051543891733008107e-01
2.894239685231512205e-01 2.147757301856484669e-01
2.871090568719698033e-01 2.163425774094690501e-01
2.706057759488063597e-01 2.269695546410698539e-01
2.582677319771753410e-01 2.345187926480902241e-01
2.501761860305403706e-01 2.395349043342036022e-01
2.248975314344026089e-01 2.527345262167797757e-01
2.243974555603584775e-01 2.529899990417516786e-01
2.240569976153453380e-01 2.531384021921054273e-01
1.983638209580778078e-01 2.637340299401111365e-01
1.854509869493763674e-01 2.691574236318962088e-01
1.772120638990608010e-01 2.721080026007990371e-01
1.560720982130423540e-01 2.789575557540389661e-01
1.489143629200732066e-01 2.814315357844921484e-01
1.475807122610894584e-01 2.820217262462584307e-01
1.454646268441697754e-01 2.824879247389715520e-01
1.409977804028598181e-01 2.834688782035990062e-01
1.226054160413529159e-01 2.882076515805187533e-01
1.113077036859558833e-01 2.908827259236769214e-01
9.578994898929034385e-02 2.941850221294270429e-01
8.430047586019484562e-02 2.960166466996955736e-01
6.829322980241242513e-02 2.982686020441436825e-01
4.280296573991219239e-02 3.014982506882193380e-01
3.727836247283711907e-02 3.022046869356579402e-01
3.557128906249999722e-02 3.024578477257988118e-01
2.031878774938536067e-02 3.033817200811768089e-01
1.778564453124999861e-02 3.034787011976446958e-01
1.458808769684621920e-02 3.035070167493332249e-01
0.000000000000000000e+00 3.037835938687858395e-01


==> data/forward_135/isolines/isoline_phi0_tau4.8.dat <==
3.479281512872055560e-01 0.000000000000000000e+00
3.511909876129987174e-01 5.365125359643158238e-03
3.598690288979552454e-01 1.834880631276384483e-02
3.625886595816697477e-01 2.396105435756413701e-02
3.678056478566777421e-01 3.699538958080363787e-02
3.690322831878133369e-01 4.132976523148164383e-02
3.722397142112109369e-01 5.582266589300029225e-02
3.729520382980598958e-01 6.330306401065716182e-02
3.733367009306899353e-01 7.531937917388606407e-02
3.729342739805085460e-01 8.121668374541188284e-02
3.709553481717970391e-01 9.567038057165058729e-02
3.709553237354643040e-01 9.567053569475575392e-02
3.709553090161448741e-01 9.567061722068512242e-02
3.709552218423496917e-01 9.567098124534652304e-02
3.666598232585939754e-01 1.137226418830577512e-01
3.652445395037274833e-01 1.174505715787516891e-01
3.595953476769199186e-01 1.316118666795606518e-01
3.571853255558771201e-01 1.366879162289801886e-01
3.482646069990741333e-01 1.520038504601959328e-01
3.481569924263078208e-01 1.522335369331090649e-01
3.476517702363642326e-01 1.528843296821049413e-01
3.395938046824807932e-01 1.642827083789430154e-01
3.350885138177979727e-01 1.700837589000437355e-01
3.276014702780348786e-01 1.795779747798619264e-01
3.167280654465401968e-01 1.909503475681416929e-01
3.161741852454138524e-01 1.914739565453068837e-01
3.152311507326489570e-01 1.923844246336754993e-01
3.022801575420669407e-01 2.045603150841339701e-01
2.890435563475847736e-01 2.147376889680918111e-01
2.871710831247545892e-01 2.160634592719373748e-01
2.709337765535083098e-01 2.271335549434208290e-01
2.568883013493456491e-01 2.360821473596304843e-01
2.503729618870174090e-01 2.402564158079527890e-01
2.332724542350457786e-01 2.496766519339689849e-01
2.270021045872460119e-01 2.532135241375642054e-01
2.245148310042557049e-01 2.546229021787401181e-01
2.229358390354818087e-01 2.551827701749131427e-01
2.001970190925975168e-01 2.650788076370390045e-01
1.985322574806027973e-01 2.658529834345333964e-01
1.951304944756170334e-01 2.671763854627540180e-01
1.844109402210212245e-01 2.716657716238116138e-01
1.795275255183458873e-01 2.735190138920401970e-01
1.603188695855757295e-01 2.799983438580918582e-01
1.486138512591806959e-01 2.838891111732896322e-01
1.441075535992800694e-01 2.853430356419157654e-01
1.335889212336217047e-01 2.878485254751929068e-01
1.246956029149364903e-01 2.901514496546068744e-01
1.104336393697341601e-01 2.933281811427357333e-01
9.793860237782453515e-02 2.960635008332819229e-01
7.698203934173869500e-02 2.996172629532823928e-01
6.985205216787576665e-02 3.005781739711468892e-01
5.872335580185288756e-02 3.020555189745329772e-01
4.088389815539990313e-02 3.042314087778123510e-01
3.557128906249999722e-02 3.049835937632062732e-01
2.253594382689077039e-02 3.057967006542729460e-01
1.778564453124999861e-02 3.060059888862249888e-01
1.170263959143392173e-02 3.061099272685829931e-01
0.000000000000000000e+00 3.062241099621194618e-01


==> data/forward_135/isolines/isoline_phi0_tau4.9.dat <==
3.420699739013819407e-01 0.000000000000000000e+00
3.441443369372536032e-01 2.711605757981524947e-03
3.475279691682778838e-01 7.334160256278992110e-03
3.526479169235424149e-01 1.422101895992220269e-02
3.549844097084030037e-01 1.801238917191763309e-02
3.599323214808002325e-01 2.841839186725741637e-02
3.630566236384870082e-01 3.637288563822461962e-02
3.657969936454438797e-01 4.605353399296405886e-02
3.678416747168166134e-01 5.477140715297700024e-02
3.690999991261406654e-01 6.756489458384438984e-02
3.693735261065689834e-01 7.284693983406750895e-02
3.688373202521972871e-01 8.313480813575488404e-02
3.683630943482175679e-01 8.668226402916548445e-02
3.674440272711015920e-01 9.403498869716805930e-02
3.667987452390062408e-01 9.761665002692625215e-02
3.634936834069875666e-01 1.124295167686197028e-01
3.634214344039456979e-01 1.127822198269069487e-01
3.633900398695676381e-01 1.128683580304779277e-01
3.563342442563880441e-01 1.320976389305927590e-01
3.558417564862224047e-01 1.331960006773902361e-01
3.534925379529147982e-01 1.374226372789739692e-01
3.469080998453815678e-01 1.496483969541061165e-01
3.452664297848556108e-01 1.524393781581920015e-01
3.385252825652746989e-01 1.626589916352499665e-01
3.326484132621163603e-01 1.705691552471416961e-01
3.264888644732737988e-01 1.788490261491563760e-01
3.168787683283407763e-01 1.891921472804684867e-01
3.150207057458847548e-01 1.910225950020128793e-01
3.121707100368014687e-01 1.939146449815992435e-01
3.020021446577296764e-01 2.040042893154594417e-01
2.888298187579919629e-01 2.147163152091325355e-01
2.872040097863128860e-01 2.159152892949253999e-01
2.712511093863166911e-01 2.272922213598250196e-01
2.554615807946469808e-01 2.376990973216223657e-01
2.505566556302686321e-01 2.409299595332071164e-01
2.476391164691248981e-01 2.425889456071038119e-01
2.398499779511878427e-01 2.470972308688152153e-01
2.293154032868354730e-01 2.532946925129883620e-01
2.245483492440415174e-01 2.560306682497427988e-01
2.214714017540027335e-01 2.571353532168852429e-01
2.020014286018478600e-01 2.658005714407391529e-01
1.896973050502670233e-01 2.708569331379911960e-01
1.837607714945966864e-01 2.732338256110706798e-01
1.808879068151453273e-01 2.743480120296857838e-01
1.589174953282398994e-01 2.820417909865757800e-01
1.494536165506532566e-01 2.854069757108175787e-01
1.287213983179124610e-01 2.907258960622490784e-01
1.260415246721576787e-01 2.914031081319536920e-01
1.095579357860433090e-01 2.957782227007096365e-01
1.001367093017482279e-01 2.979852147157632247e-01
7.250193000261151433e-02 3.025378163556164957e-01
7.150927146534492851e-02 3.027178342451339876e-01
7.114257812500000833e-02 3.028032692903918632e-01
7.040030593569690520e-02 3.028555117667160457e-01
4.409990562761795241e-02 3.060391713857372187e-01
3.557128906249999722e-02 3.071592103957332398e-01
2.441291701075973264e-02 3.078411457076703495e-01
1.778564453124999861e-02 3.081487651076171286e-01
9.221081827136982934e-03 3.083484956201324456e-01
0.000000000000000000e+00 3.083616929864411160e-01


==> data/forward_135/isolines/isoline_phi0_tau5.0.dat <==
3.379591810638321592e-01 0.000000000000000000e+00
3.425277586504549276e-01 6.266004096124036180e-03
3.504734560699451773e-01 1.770371293800307097e-02
3.505272206903795595e-01 1.780896576752079644e-02
3.507118804626397357e-01 1.819339376181428394e-02
3.576387211521334653e-01 3.226705509799039640e-02
3.590230443595966991e-01 3.584416249670085292e-02
3.630264588039823770e-01 5.009872554855803600e-02
3.639273822232798605e-01 5.383577794817270140e-02
3.652586797819299957e-01 6.780755570346858052e-02
3.655828135450252536e-01 7.077274460281732238e-02
3.655581899028491621e-01 7.193224508598637656e-02
3.652163976255861089e-01 8.483006282160912570e-02
3.644418121798554400e-01 9.263656964356895007e-02
3.632727927796263745e-01 9.926744128795281230e-02
3.616620603365445774e-01 1.069204680091614262e-01
3.604683757584178361e-01 1.117612267201588266e-01
3.589555108454351440e-01 1.169469616229160125e-01
3.544996445999292201e-01 1.298320363366549934e-01
3.533430602586468128e-01 1.325432041263132632e-01
3.459135200037699587e-01 1.472472286950704812e-01
3.428287415549773343e-01 1.527668682345786899e-01
3.375791620488663991e-01 1.612212752798219129e-01
3.308381269338195874e-01 1.709292659683620264e-01
3.304497058180875246e-01 1.714853854989536464e-01
3.255530305644065425e-01 1.782358935881743767e-01
3.170041973871661201e-01 1.877288082608393749e-01
3.141797881607308884e-01 1.906935402947787517e-01
3.101086845266219916e-01 1.949456577366889820e-01
3.017856365454987810e-01 2.035712730909975399e-01
2.883386468959322491e-01 2.146671980229265808e-01
2.873063918518934945e-01 2.154545699998123287e-01
2.715778459271778744e-01 2.274555896302555835e-01
2.668892509018745418e-01 2.305646058801962273e-01
2.539871073671889357e-01 2.393701672060747632e-01
2.507245600535207286e-01 2.415456090851315629e-01
2.492729529849861680e-01 2.423673764790334750e-01
2.439046142346056323e-01 2.455071774243376415e-01
2.305446628976007273e-01 2.533378244291555892e-01
2.245659829572869692e-01 2.567712842060521639e-01
2.204508656325576132e-01 2.584960680454786996e-01
2.035574694867021694e-01 2.664229877946808767e-01
1.847848698799819389e-01 2.741847118017326501e-01
1.830854663116789904e-01 2.748625028169311424e-01
1.822665021264391061e-01 2.751881095437565539e-01
1.576025126896348216e-01 2.839592641261011186e-01
1.501751916089668626e-01 2.867112129819940902e-01
1.320004663091899899e-01 2.917977898247254842e-01
1.289264601208706673e-01 2.926868404115769984e-01
1.261452249848994955e-01 2.936487266734243429e-01
1.225028126811458645e-01 2.944019291727607568e-01
1.088122390859311561e-01 2.978645312861084582e-01
1.019096974587699045e-01 2.995352648601582457e-01
8.205021713980015230e-02 3.028720391723608296e-01
7.406179256552276879e-02 3.043021375498199954e-01
7.114257812499999445e-02 3.049167741348066674e-01
6.514129577642879809e-02 3.054435078437203743e-01
3.557128906249999722e-02 3.089980964750715930e-01
2.601817583634706207e-02 3.095896328430218780e-01
1.778564453124999861e-02 3.100061346324845535e-01
7.023650011849536315e-03 3.103307590947786410e-01
0.000000000000000000e+00 3.102962116813029469e-01


==> data/forward_opt/controls/control_opt.dat <==
-2.101552215405954049e-01 -8.975611196040478301e-01 -8.882130304264442833e-01 6.699439092451905942e-02 3.319348920981311790e-03 3.352801470441446607e-01 8.970515299313518431e-01 8.976317465398268025e-01 6.262645576221522736e-01 4.077000911446288130e-03
-8.398463143434292677e-02 -8.905129325351859304e-01 -8.962194349992590459e-01 1.418823620164218202e-01 2.899912981510294630e-03 2.661540420103787261e-03 3.664257132031931152e-01 8.933580765189137463e-01 8.951053840202864986e-01 7.505988517329913179e-02
-1.715722136618004212e-01 -5.625949221281119073e-01 -8.958788166152993337e-01 -6.910875828343868710e-01 5.975572435305440307e-03 1.396473356537878720e-02 1.725181837004821084e-01 5.097619942926542302e-01 8.833698098015481115e-01 5.205108204975377184e-01
-2.435118593060525416e-01 -2.655196071083432141e-01 -8.717172061218874113e-01 -8.858257609522538489e-01 2.694998220828071986e-02 3.153044043237796662e-02 2.640785752072654091e-01 2.486933412323061587e-01 7.487724180993570178e-01 2.857098121292700466e-01
-1.546382448374230834e-01 -1.361308171619918794e-01 -3.395443409998986084e-01 -8.484080415314119161e-01 -1.966188369487681942e-01 1.287010856257592671e-02 2.076961420375861012e-01 1.092771684726465686e-01 -4.474828241178176458e-01 -1.543334483625528886e-02


==> data/forward_opt/controls/control_opt_0.dat <==
0.000000000000000000e+00 -2.101552215405954049e-01
1.000000000000000056e-01 -8.975611196040478301e-01
2.000000000000000111e-01 -8.882130304264442833e-01
3.000000000000000444e-01 6.699439092451905942e-02
4.000000000000000222e-01 3.319348920981311790e-03
5.000000000000000000e-01 3.352801470441446607e-01
6.000000000000000888e-01 8.970515299313518431e-01
7.000000000000000666e-01 8.976317465398268025e-01
8.000000000000000444e-01 6.262645576221522736e-01
9.000000000000000222e-01 4.077000911446288130e-03
1.000000000000000000e+00 4.077000911446288130e-03


==> data/forward_opt/controls/control_opt_1.dat <==
0.000000000000000000e+00 -8.398463143434292677e-02
1.000000000000000056e-01 -8.905129325351859304e-01
2.000000000000000111e-01 -8.962194349992590459e-01
3.000000000000000444e-01 1.418823620164218202e-01
4.000000000000000222e-01 2.899912981510294630e-03
5.000000000000000000e-01 2.661540420103787261e-03
6.000000000000000888e-01 3.664257132031931152e-01
7.000000000000000666e-01 8.933580765189137463e-01
8.000000000000000444e-01 8.951053840202864986e-01
9.000000000000000222e-01 7.505988517329913179e-02
1.000000000000000000e+00 7.505988517329913179e-02


==> data/forward_opt/controls/control_opt_2.dat <==
0.000000000000000000e+00 -1.715722136618004212e-01
1.000000000000000056e-01 -5.625949221281119073e-01
2.000000000000000111e-01 -8.958788166152993337e-01
3.000000000000000444e-01 -6.910875828343868710e-01
4.000000000000000222e-01 5.975572435305440307e-03
5.000000000000000000e-01 1.396473356537878720e-02
6.000000000000000888e-01 1.725181837004821084e-01
7.000000000000000666e-01 5.097619942926542302e-01
8.000000000000000444e-01 8.833698098015481115e-01
9.000000000000000222e-01 5.205108204975377184e-01
1.000000000000000000e+00 5.205108204975377184e-01


==> data/forward_opt/controls/control_opt_3.dat <==
0.000000000000000000e+00 -2.435118593060525416e-01
1.000000000000000056e-01 -2.655196071083432141e-01
2.000000000000000111e-01 -8.717172061218874113e-01
3.000000000000000444e-01 -8.858257609522538489e-01
4.000000000000000222e-01 2.694998220828071986e-02
5.000000000000000000e-01 3.153044043237796662e-02
6.000000000000000888e-01 2.640785752072654091e-01
7.000000000000000666e-01 2.486933412323061587e-01
8.000000000000000444e-01 7.487724180993570178e-01
9.000000000000000222e-01 2.857098121292700466e-01
1.000000000000000000e+00 2.857098121292700466e-01


==> data/forward_opt/controls/control_opt_4.dat <==
0.000000000000000000e+00 -1.546382448374230834e-01
1.000000000000000056e-01 -1.361308171619918794e-01
2.000000000000000111e-01 -3.395443409998986084e-01
3.000000000000000444e-01 -8.484080415314119161e-01
4.000000000000000222e-01 -1.966188369487681942e-01
5.000000000000000000e-01 1.287010856257592671e-02
6.000000000000000888e-01 2.076961420375861012e-01
7.000000000000000666e-01 1.092771684726465686e-01
8.000000000000000444e-01 -4.474828241178176458e-01
9.000000000000000222e-01 -1.543334483625528886e-02
1.000000000000000000e+00 -1.543334483625528886e-02


==> data/forward_opt/difference.dat <==
0.000000000000000000e+00 3.791654309349364871e-01
1.000000000000000021e-02 3.255345895215870922e-01
2.000000000000000042e-02 3.254245241192588733e-01
2.999999999999999889e-02 3.252689889098919207e-01
4.000000000000000083e-02 3.250673697106851723e-01
5.000000000000000278e-02 3.248222752118487544e-01
5.999999999999999778e-02 3.245371509293077938e-01
7.000000000000000666e-02 3.242153707561065135e-01
8.000000000000000167e-02 3.238599441555881087e-01
8.999999999999999667e-02 3.234734747261593935e-01
1.000000000000000056e-01 3.510799522826243968e-01
1.100000000000000006e-01 3.506869293557440814e-01
1.199999999999999956e-01 3.502549917657624690e-01
1.300000000000000044e-01 3.497883237112224819e-01
1.400000000000000133e-01 3.492903345019427452e-01
1.499999999999999944e-01 3.487637904341300832e-01
1.600000000000000033e-01 3.482110097816845107e-01
1.700000000000000122e-01 3.476340179320292489e-01
1.799999999999999933e-01 3.470346557010318689e-01
1.900000000000000022e-01 3.464146477411002012e-01
2.000000000000000111e-01 3.436631556335144611e-01
2.099999999999999922e-01 3.430171140493235016e-01
2.200000000000000011e-01 3.423530342027095164e-01
2.300000000000000100e-01 3.416731032404070056e-01
2.399999999999999911e-01 3.409790279825474779e-01
2.500000000000000000e-01 3.402722206673776673e-01
2.600000000000000089e-01 3.395539153444849800e-01
2.700000000000000178e-01 3.388252282071233523e-01
2.800000000000000266e-01 3.380871873491200774e-01
2.899999999999999800e-01 3.373407460791446599e-01
2.999999999999999889e-01 3.301942583943635046e-01
3.099999999999999978e-01 3.294538232875562356e-01
3.200000000000000067e-01 3.287062444378494042e-01
3.300000000000000155e-01 3.279520655971482346e-01
3.400000000000000244e-01 3.271921079134049171e-01
3.500000000000000333e-01 3.264271252318830530e-01
3.599999999999999867e-01 3.256577631014991869e-01
3.699999999999999956e-01 3.248845679073585901e-01
3.800000000000000044e-01 3.241080017817523085e-01
3.900000000000000133e-01 3.233284558998257840e-01
4.000000000000000222e-01 3.173231735114052654e-01
4.100000000000000311e-01 3.165333678891795177e-01
4.199999999999999845e-01 3.157392437794767082e-01
4.299999999999999933e-01 3.149412720480420647e-01
4.400000000000000022e-01 3.141399048948511075e-01
4.500000000000000111e-01 3.133355704705940714e-01
4.600000000000000200e-01 3.125286488040069366e-01
4.700000000000000289e-01 3.117194632648213060e-01
4.799999999999999822e-01 3.109082826906715002e-01
4.899999999999999911e-01 3.100953286726937375e-01
5.000000000000000000e-01 3.232570576571928145e-01
5.100000000000000089e-01 3.224551479849329105e-01
5.200000000000000178e-01 3.216491651544595709e-01
5.300000000000000266e-01 3.208395438065065886e-01
5.400000000000000355e-01 3.200268544279379346e-01
5.500000000000000444e-01 3.192116322743366874e-01
5.600000000000000533e-01 3.183943198166822586e-01
5.700000000000000622e-01 3.175752605684045715e-01
5.799999999999999600e-01 3.167547102238369439e-01
5.899999999999999689e-01 3.159328523879509909e-01
5.999999999999999778e-01 3.112180889518366134e-01
6.099999999999999867e-01 3.103942728730716416e-01
6.199999999999999956e-01 3.095687312649448852e-01
6.300000000000000044e-01 3.087411240383709510e-01
6.400000000000000133e-01 3.079114068415780281e-01
6.500000000000000222e-01 3.070795912762478430e-01
6.600000000000000311e-01 3.062457050075621523e-01
6.700000000000000400e-01 3.054097830644778022e-01
6.800000000000000488e-01 3.045718649997146699e-01
6.900000000000000577e-01 3.037319932806412104e-01
7.000000000000000666e-01 3.003058977295510745e-01
7.099999999999999645e-01 2.994656973532371369e-01
7.199999999999999734e-01 2.986233962392330632e-01
7.299999999999999822e-01 2.977787269309929985e-01
7.399999999999999911e-01 2.969317154580592977e-01
7.500000000000000000e-01 2.960825579539339558e-01
7.600000000000000089e-01 2.952314847393798236e-01
7.700000000000000178e-01 2.943787014724223439e-01
7.800000000000000266e-01 2.935243728202545088e-01
7.900000000000000355e-01 2.926686243786171260e-01
8.000000000000000444e-01 2.955263349103158244e-01
8.100000000000000533e-01 2.946580506920255527e-01
8.200000000000000622e-01 2.937917177656999002e-01
8.300000000000000711e-01 2.929256002677545490e-01
8.399999999999999689e-01 2.920588719843665304e-01
8.499999999999999778e-01 2.911912019295169185e-01
8.599999999999999867e-01 2.903224862441136089e-01
8.699999999999999956e-01 2.894527207481883413e-01
8.800000000000000044e-01 2.885819435095758334e-01
8.900000000000000133e-01 2.877102095800450066e-01
9.000000000000000222e-01 2.930433044306485213e-01
9.100000000000000311e-01 2.921825124323948475e-01
9.200000000000000400e-01 2.913172680827922356e-01
9.300000000000000488e-01 2.904486764588839476e-01
9.400000000000000577e-01 2.895776579294110364e-01
9.500000000000000666e-01 2.887048648637146053e-01
9.599999999999999645e-01 2.878307522026342657e-01
9.699999999999999734e-01 2.869556427998766757e-01
9.799999999999999822e-01 2.860797729042562354e-01
9.899999999999999911e-01 2.852033216461839493e-01
1.000000000000000000e+00 2.836731262335503434e-01
1.010000000000000009e+00 2.827920377773895932e-01
1.020000000000000018e+00 2.819101502762402789e-01
1.030000000000000027e+00 2.810278980415755190e-01
1.040000000000000036e+00 2.801455275443301418e-01
1.050000000000000044e+00 2.792632029047608100e-01
1.060000000000000053e+00 2.783810410895012355e-01
1.070000000000000062e+00 2.774991272060634562e-01
1.080000000000000071e+00 2.766175227825856675e-01
1.090000000000000080e+00 2.757362713917229646e-01
1.100000000000000089e+00 2.767336231862800866e-01
1.110000000000000098e+00 2.758766944651751540e-01
1.120000000000000107e+00 2.750142523928591487e-01
1.130000000000000115e+00 2.741478874341718996e-01
1.140000000000000124e+00 2.732786532169201865e-01
1.150000000000000133e+00 2.724072623882836663e-01
1.159999999999999920e+00 2.715342207900002802e-01
1.169999999999999929e+00 2.706599011112899578e-01
1.179999999999999938e+00 2.697845847925695595e-01
1.189999999999999947e+00 2.689084882179852420e-01
1.199999999999999956e+00 2.661875992200598007e-01
1.209999999999999964e+00 2.653277393488115976e-01
1.219999999999999973e+00 2.644659365402007856e-01
1.229999999999999982e+00 2.636018893112782036e-01
1.239999999999999991e+00 2.627361894786121588e-01
1.250000000000000000e+00 2.618693773208269904e-01
1.260000000000000009e+00 2.610018236472945174e-01
1.270000000000000018e+00 2.601337636572356726e-01
1.280000000000000027e+00 2.592653448010366346e-01
1.290000000000000036e+00 2.583966628351958561e-01
1.300000000000000044e+00 2.634547921403365134e-01
1.310000000000000053e+00 2.625751735232229600e-01
1.320000000000000062e+00 2.616925274085340480e-01
1.330000000000000071e+00 2.608073090366164748e-01
1.340000000000000080e+00 2.599200009294092562e-01
1.350000000000000089e+00 2.590309453828532060e-01
1.360000000000000098e+00 2.581404094239491132e-01
1.370000000000000107e+00 2.572486252748489854e-01
1.380000000000000115e+00 2.563558039285084855e-01
1.390000000000000124e+00 2.554621369091338856e-01
1.400000000000000133e+00 2.523763515470521246e-01
1.409999999999999920e+00 2.514786487101723367e-01
1.419999999999999929e+00 2.505831198165739404e-01
1.429999999999999938e+00 2.496891056203943693e-01
1.439999999999999947e+00 2.487964233292680738e-01
1.449999999999999956e+00 2.479048982496299125e-01
1.459999999999999964e+00 2.470143591343931244e-01
1.469999999999999973e+00 2.461246624070991540e-01
1.479999999999999982e+00 2.452357034550012582e-01
1.489999999999999991e+00 2.443474165261477205e-01
1.500000000000000000e+00 2.342801365713150508e-01
1.510000000000000009e+00 2.334071568577993361e-01
1.520000000000000018e+00 2.325312149699691189e-01
1.530000000000000027e+00 2.316518337431259511e-01
1.540000000000000036e+00 2.307694273346901082e-01
1.550000000000000044e+00 2.298845086398948190e-01
1.560000000000000053e+00 2.289975762014100080e-01
1.570000000000000062e+00 2.281090957028347188e-01
1.580000000000000071e+00 2.272194907759679527e-01
1.590000000000000080e+00 2.263291345428693202e-01
1.600000000000000089e+00 2.437979782578076904e-01
1.610000000000000098e+00 2.429055272658487419e-01
1.620000000000000107e+00 2.420136379554845285e-01
1.630000000000000115e+00 2.411232942422631975e-01
1.640000000000000124e+00 2.402348631507234267e-01
1.650000000000000133e+00 2.393483450785277855e-01
1.660000000000000142e+00 2.384636094162264630e-01
1.669999999999999929e+00 2.375805166969963134e-01
1.679999999999999938e+00 2.366989677550147830e-01
1.689999999999999947e+00 2.358189146313531270e-01
1.699999999999999956e+00 2.239646623718432872e-01
1.709999999999999964e+00 2.230982560118996982e-01
1.719999999999999973e+00 2.222310652773464845e-01
1.729999999999999982e+00 2.213633828731037256e-01
1.739999999999999991e+00 2.204954112368544827e-01
1.750000000000000000e+00 2.196273079376036275e-01
1.760000000000000009e+00 2.187592269274593326e-01
1.770000000000000018e+00 2.178913254192897664e-01
1.780000000000000027e+00 2.170237528284351125e-01
1.790000000000000036e+00 2.161566368051510978e-01
1.800000000000000044e+00 2.168911121970337474e-01
1.810000000000000053e+00 2.160370001980735644e-01
1.820000000000000062e+00 2.151789836198345074e-01
1.830000000000000071e+00 2.143177328339953835e-01
1.840000000000000080e+00 2.134539536280530836e-01
1.850000000000000089e+00 2.125883268326469455e-01
1.860000000000000098e+00 2.117214532658256432e-01
1.870000000000000107e+00 2.108538392755376356e-01
1.880000000000000115e+00 2.099859026296322095e-01
1.890000000000000124e+00 2.091179852677318429e-01
1.900000000000000133e+00 2.068818370925624983e-01
1.910000000000000142e+00 2.060242498162961067e-01
1.919999999999999929e+00 2.051650598589004892e-01
1.929999999999999938e+00 2.043051082503107574e-01
1.939999999999999947e+00 2.034450472191153270e-01
1.949999999999999956e+00 2.025853310739908764e-01
1.959999999999999964e+00 2.017262698043675584e-01
1.969999999999999973e+00 2.008680720764936534e-01
1.979999999999999982e+00 2.000108752768290366e-01
1.989999999999999991e+00 1.991547665079051177e-01
2.000000000000000000e+00 1.978751569244198705e-01
2.010000000000000231e+00 1.970191511189766098e-01
2.020000000000000018e+00 1.961677696213172395e-01
2.030000000000000249e+00 1.953191580186849352e-01
2.040000000000000036e+00 1.944722404595915777e-01
2.049999999999999822e+00 1.936263473205083741e-01
2.060000000000000053e+00 1.927810650969666584e-01
2.069999999999999840e+00 1.919361553337908255e-01
2.080000000000000071e+00 1.910915001823549619e-01
2.089999999999999858e+00 1.902470633481976314e-01
2.100000000000000089e+00 1.891404923131014271e-01
2.109999999999999876e+00 1.883260969202693313e-01
2.120000000000000107e+00 1.875062778983402068e-01
2.129999999999999893e+00 1.866840382318312452e-01
2.140000000000000124e+00 1.858611099070019146e-01
2.149999999999999911e+00 1.850384368817754588e-01
2.160000000000000142e+00 1.842165321559843805e-01
2.169999999999999929e+00 1.833956731056316791e-01
2.180000000000000160e+00 1.825760081689022096e-01
2.189999999999999947e+00 1.817576161439475035e-01
2.200000000000000178e+00 1.843927248249124518e-01
2.209999999999999964e+00 1.835966465804500791e-01
2.220000000000000195e+00 1.827900973075025359e-01
2.229999999999999982e+00 1.819774981901224054e-01
2.240000000000000213e+00 1.811613147863604667e-01
2.250000000000000000e+00 1.803430035305766121e-01
2.260000000000000231e+00 1.795234827863664284e-01
2.270000000000000018e+00 1.787033628393710216e-01
2.280000000000000249e+00 1.778830658777428853e-01
2.290000000000000036e+00 1.770628933442338071e-01
2.300000000000000266e+00 1.769347348646495011e-01
2.310000000000000053e+00 1.761282480559028529e-01
2.319999999999999840e+00 1.753174401070642929e-01
2.330000000000000071e+00 1.745044564050555191e-01
2.339999999999999858e+00 1.736908609232515888e-01
2.350000000000000089e+00 1.728775777691703985e-01
2.359999999999999876e+00 1.720651453003296527e-01
2.370000000000000107e+00 1.712538886517493697e-01
2.379999999999999893e+00 1.704440150316148539e-01
2.390000000000000124e+00 1.696356634978278544e-01
2.399999999999999911e+00 1.717131503792803382e-01
2.410000000000000142e+00 1.709376231166724602e-01
2.419999999999999929e+00 1.701601723444716996e-01
2.430000000000000160e+00 1.693822028386458567e-01
2.439999999999999947e+00 1.686040559550388285e-01
2.450000000000000178e+00 1.678257988078510621e-01
2.459999999999999964e+00 1.670474552905401033e-01
2.470000000000000195e+00 1.662690745859169983e-01
2.479999999999999982e+00 1.654907407979167577e-01
2.490000000000000213e+00 1.647125613839900971e-01
2.500000000000000000e+00 1.645388529427639357e-01
2.510000000000000231e+00 1.637373792452365417e-01
2.520000000000000018e+00 1.629384413202144277e-01
2.530000000000000249e+00 1.621426426512367625e-01
2.540000000000000036e+00 1.613498518889458222e-01
2.550000000000000266e+00 1.605598039121116372e-01
2.560000000000000053e+00 1.597722513822579515e-01
2.569999999999999840e+00 1.589870053314884346e-01
2.580000000000000071e+00 1.582039411664554751e-01
2.589999999999999858e+00 1.574229913177978557e-01
2.600000000000000089e+00 1.586941781844080634e-01
2.609999999999999876e+00 1.579371779961084299e-01
2.620000000000000107e+00 1.571802990447062898e-01
2.629999999999999893e+00 1.564234738351921172e-01
2.640000000000000124e+00 1.556668807894192874e-01
2.649999999999999911e+00 1.549107405327370957e-01
2.660000000000000142e+00 1.541552540018951145e-01
2.669999999999999929e+00 1.534005859162973773e-01
2.680000000000000160e+00 1.526468636324916361e-01
2.689999999999999947e+00 1.518941811117943408e-01
2.700000000000000178e+00 1.507217580674306834e-01
2.709999999999999964e+00 1.499802205310563075e-01
2.720000000000000195e+00 1.492378341169676159e-01
2.729999999999999982e+00 1.484949453695606214e-01
2.740000000000000213e+00 1.477519425501371830e-01
2.750000000000000000e+00 1.470091173139488616e-01
2.760000000000000231e+00 1.462666811373670994e-01
2.770000000000000018e+00 1.455247951753322888e-01
2.780000000000000249e+00 1.447835920302110724e-01
2.790000000000000036e+00 1.440431887014821943e-01
2.800000000000000266e+00 1.441482077079441759e-01
2.810000000000000053e+00 1.434228143804220090e-01
2.819999999999999840e+00 1.426926686081886331e-01
2.830000000000000071e+00 1.419600596496185807e-01
2.839999999999999858e+00 1.412265403070947778e-01
2.850000000000000089e+00 1.404931213291649439e-01
2.859999999999999876e+00 1.397604644846812405e-01
2.870000000000000107e+00 1.390290138479883253e-01
2.879999999999999893e+00 1.382990784447752919e-01
2.890000000000000124e+00 1.375708835833056032e-01
2.899999999999999911e+00 1.370779307042219453e-01
2.910000000000000142e+00 1.363463689572732007e-01
2.919999999999999929e+00 1.356182074226216783e-01
2.930000000000000160e+00 1.348936219585072094e-01
2.939999999999999947e+00 1.341724739002445599e-01
2.950000000000000178e+00 1.334545862508498826e-01
2.959999999999999964e+00 1.327397927741549577e-01
2.970000000000000195e+00 1.320279459627161645e-01
2.979999999999999982e+00 1.313189182940505129e-01
2.990000000000000213e+00 1.306126022998076175e-01
3.000000000000000000e+00 1.298173752241623125e-01
3.010000000000000231e+00 1.290651127702121814e-01
3.020000000000000018e+00 1.283066569845484617e-01
3.030000000000000249e+00 1.275445557010714825e-01
3.040000000000000036e+00 1.267805818659045736e-01
3.050000000000000266e+00 1.260159705168697741e-01
3.060000000000000053e+00 1.252515989594346901e-01
3.070000000000000284e+00 1.244881037355339698e-01
3.080000000000000071e+00 1.237259576072391593e-01
3.089999999999999858e+00 1.229655208554919638e-01
3.100000000000000089e+00 1.241646711658624114e-01
3.109999999999999876e+00 1.234176390704012916e-01
3.120000000000000107e+00 1.226726774007087795e-01
3.129999999999999893e+00 1.219298032495552547e-01
3.140000000000000124e+00 1.211891340062625777e-01
3.149999999999999911e+00 1.204507579712226356e-01
3.160000000000000142e+00 1.197147165542161579e-01
3.169999999999999929e+00 1.189810205012252348e-01
3.180000000000000160e+00 1.182496683998194437e-01
3.189999999999999947e+00 1.175206604361460627e-01
3.200000000000000178e+00 1.168465623374476126e-01
3.209999999999999964e+00 1.161445404137105980e-01
3.220000000000000195e+00 1.154406931679230475e-01
3.229999999999999982e+00 1.147357789563322183e-01
3.240000000000000213e+00 1.140307604251621365e-01
3.250000000000000000e+00 1.133264450865045375e-01
3.260000000000000231e+00 1.126234610806191166e-01
3.270000000000000018e+00 1.119222905913369454e-01
3.280000000000000249e+00 1.112233058331691948e-01
3.290000000000000036e+00 1.105267972979034202e-01
3.300000000000000266e+00 1.101048866697274670e-01
3.310000000000000053e+00 1.094315606100461358e-01
3.320000000000000284e+00 1.087552769934766739e-01
3.330000000000000071e+00 1.080780511233200430e-01
3.339999999999999858e+00 1.074012211142795215e-01
3.350000000000000089e+00 1.067256069730115747e-01
3.359999999999999876e+00 1.060517054652450192e-01
3.370000000000000107e+00 1.053798216775992530e-01
3.379999999999999893e+00 1.047101485469326132e-01
3.390000000000000124e+00 1.040428137776799322e-01
3.399999999999999911e+00 1.032631766029252079e-01
3.410000000000000142e+00 1.026088802675972911e-01
3.419999999999999929e+00 1.019529019419340848e-01
3.430000000000000160e+00 1.012972332482310611e-01
3.439999999999999947e+00 1.006430192059258599e-01
3.450000000000000178e+00 9.999093080786444765e-02
3.459999999999999964e+00 9.934137191782055343e-02
3.470000000000000195e+00 9.869459071682022688e-02
3.479999999999999982e+00 9.805074256776953601e-02
3.490000000000000213e+00 9.740992682071007713e-02
3.500000000000000000e+00 9.721428616058329364e-02
3.510000000000000231e+00 9.658405347855468503e-02
3.520000000000000018e+00 9.595479143184053317e-02
3.530000000000000249e+00 9.532709201957036138e-02
3.540000000000000036e+00 9.470162729375564137e-02
3.550000000000000266e+00 9.407883888284498952e-02
3.560000000000000053e+00 9.345898957369036530e-02
3.570000000000000284e+00 9.284223252039482122e-02
3.580000000000000071e+00 9.222865711244233877e-02
3.589999999999999858e+00 9.161831524242310121e-02
3.600000000000000089e+00 9.125775218302521752e-02
3.609999999999999876e+00 9.066033562191791462e-02
3.620000000000000107e+00 9.006548192811730802e-02
3.629999999999999893e+00 8.947351758284143031e-02
3.640000000000000124e+00 8.888453363686711628e-02
3.649999999999999911e+00 8.829853405078276485e-02
3.660000000000000142e+00 8.771549759875937879e-02
3.669999999999999929e+00 8.713539922681270977e-02
3.680000000000000160e+00 8.655821646495816257e-02
3.689999999999999947e+00 8.598393064087683779e-02
3.700000000000000178e+00 8.513152121792354199e-02
3.709999999999999964e+00 8.457484006075534355e-02
3.720000000000000195e+00 8.401740243105043637e-02
3.729999999999999982e+00 8.346058019393820526e-02
3.740000000000000213e+00 8.290510814795747085e-02
3.750000000000000000e+00 8.235130602902560049e-02
3.760000000000000231e+00 8.179929368588031990e-02
3.770000000000000018e+00 8.124911572484029565e-02
3.780000000000000249e+00 8.070080128139564546e-02
3.790000000000000036e+00 8.015438757114289048e-02
3.800000000000000266e+00 7.963841483879217920e-02
3.810000000000000053e+00 7.908784231638396611e-02
3.820000000000000284e+00 7.853875395403042692e-02
3.830000000000000071e+00 7.799149834851804020e-02
3.839999999999999858e+00 7.744623480873416566e-02
3.850000000000000089e+00 7.690307818584436739e-02
3.859999999999999876e+00 7.636212715388673855e-02
3.870000000000000107e+00 7.582346930586640610e-02
3.879999999999999893e+00 7.528718235609568876e-02
3.890000000000000124e+00 7.475333551906682139e-02
3.899999999999999911e+00 7.436631794393488981e-02
3.910000000000000142e+00 7.383617009697948652e-02
3.919999999999999929e+00 7.330805562404320297e-02
3.930000000000000160e+00 7.278181486644531850e-02
3.939999999999999947e+00 7.225752893804648913e-02
3.950000000000000178e+00 7.173532748937649917e-02
3.959999999999999964e+00 7.121533632473502073e-02
3.970000000000000195e+00 7.069766342582965712e-02
3.979999999999999982e+00 7.018239737902601250e-02
3.990000000000000213e+00 6.966961002664052993e-02
4.000000000000000000e+00 6.842737119719333183e-02
4.009999999999999787e+00 6.773163036933604886e-02
4.020000000000000462e+00 6.701511154784470237e-02
4.030000000000000249e+00 6.628149213098864789e-02
4.040000000000000036e+00 6.553345593418101467e-02
4.049999999999999822e+00 6.477342168936844891e-02
4.060000000000000497e+00 6.400365625460667507e-02
4.070000000000000284e+00 6.322628009661383774e-02
4.080000000000000071e+00 6.244326431516654397e-02
4.089999999999999858e+00 6.165643403289016583e-02
4.099999999999999645e+00 6.048788058078895247e-02
4.110000000000000320e+00 5.969402753197476652e-02
4.120000000000000107e+00 5.889656218511669233e-02
4.129999999999999893e+00 5.809831688850478071e-02
4.139999999999999680e+00 5.730125027825368200e-02
4.150000000000000355e+00 5.650691940302152855e-02
4.160000000000000142e+00 5.571665675892532171e-02
4.169999999999999929e+00 5.493164557673232973e-02
4.179999999999999716e+00 5.415295460231812907e-02
4.190000000000000391e+00 5.338155603090526807e-02
4.200000000000000178e+00 5.281866447288623839e-02
4.209999999999999964e+00 5.207826416036003686e-02
4.219999999999999751e+00 5.134337330508528113e-02
4.230000000000000426e+00 5.061596828657016767e-02
4.240000000000000213e+00 4.989761289857974624e-02
4.250000000000000000e+00 4.918947812149086080e-02
4.259999999999999787e+00 4.849245926484532787e-02
4.270000000000000462e+00 4.780726446348361469e-02
4.280000000000000249e+00 4.713447114258790399e-02
4.290000000000000036e+00 4.647456116071385646e-02
4.299999999999999822e+00 4.561166334813147177e-02
4.310000000000000497e+00 4.497980040979999983e-02
4.320000000000000284e+00 4.436281272976696360e-02
4.330000000000000071e+00 4.376044817886988458e-02
4.339999999999999858e+00 4.317274334517878787e-02
4.350000000000000533e+00 4.259979218961303105e-02
4.360000000000000320e+00 4.204168898662261761e-02
4.370000000000000107e+00 4.149851347911084204e-02
4.379999999999999893e+00 4.097032831492065236e-02
4.389999999999999680e+00 4.045718029567995505e-02
4.400000000000000355e+00 4.005314079855828990e-02
4.410000000000000142e+00 3.957324393622104614e-02
4.419999999999999929e+00 3.910687690066653316e-02
4.429999999999999716e+00 3.865451114675071131e-02
4.440000000000000391e+00 3.821642853100638143e-02
4.450000000000000178e+00 3.779276609489712335e-02
4.459999999999999964e+00 3.738358264931718883e-02
4.469999999999999751e+00 3.698889399429171332e-02
4.480000000000000426e+00 3.660868966011509434e-02
4.490000000000000213e+00 3.624294075867810772e-02
4.500000000000000000e+00 3.583354924765710936e-02
4.509999999999999787e+00 3.549491826236063352e-02
4.520000000000000462e+00 3.516892765115799818e-02
4.530000000000000249e+00 3.485614298346654399e-02
4.540000000000000036e+00 3.455672946940799295e-02
4.549999999999999822e+00 3.427070306771896196e-02
4.560000000000000497e+00 3.399801780611292484e-02
4.570000000000000284e+00 3.373859658317965304e-02
4.580000000000000071e+00 3.349234277562555123e-02
4.589999999999999858e+00 3.325914501920497479e-02
4.600000000000000533e+00 3.306178516115378108e-02
4.610000000000000320e+00 3.285698688962534336e-02
4.620000000000000107e+00 3.266260845295752141e-02
4.629999999999999893e+00 3.247917586231625214e-02
4.639999999999999680e+00 3.230706015880997761e-02
4.650000000000000355e+00 3.214642750560426504e-02
4.660000000000000142e+00 3.199730631844797252e-02
4.669999999999999929e+00 3.185963784294952583e-02
4.679999999999999716e+00 3.173330763334415022e-02
4.690000000000000391e+00 3.161816504579795933e-02
4.700000000000000178e+00 3.146109463126221806e-02
4.709999999999999964e+00 3.136728159897892582e-02
4.719999999999999751e+00 3.128363666329692788e-02
4.730000000000000426e+00 3.121029228096521696e-02
4.740000000000000213e+00 3.114711700730267430e-02
4.750000000000000000e+00 3.109391080769598539e-02
4.759999999999999787e+00 3.105045875358373661e-02
4.770000000000000462e+00 3.101654498579463695e-02
4.780000000000000249e+00 3.099195584847570448e-02
4.790000000000000036e+00 3.097648018733499889e-02
4.799999999999999822e+00 3.104575002048285542e-02
4.810000000000000497e+00 3.106550304801419804e-02
4.820000000000000284e+00 3.109009967011535855e-02
4.830000000000000071e+00 3.112072742460857827e-02
4.839999999999999858e+00 3.115811297750007217e-02
4.850000000000000533e+00 3.120264872713302343e-02
4.860000000000000320e+00 3.125452113891884209e-02
4.870000000000000107e+00 3.131379144601043052e-02
4.879999999999999893e+00 3.138044300326141983e-02
4.889999999999999680e+00 3.145440897792932400e-02
4.900000000000000355e+00 3.156864991231714962e-02
4.910000000000000142e+00 3.165673482426883956e-02
4.919999999999999929e+00 3.175067133141534770e-02
4.929999999999999716e+00 3.185074016507662836e-02
4.940000000000000391e+00 3.195696938607481274e-02
4.950000000000000178e+00 3.206928946499706251e-02
4.959999999999999964e+00 3.218758678654965594e-02
4.969999999999999751e+00 3.231172472471750129e-02
4.980000000000000426e+00 3.244155369446619086e-02
4.990000000000000213e+00 3.257691674553800376e-02
5.000000000000000000e+00 3.271038018231487571e-02


==> data/forward_opt/isolines/isoline_phi0_tau0.0.dat <==
6.250000000000000000e-01 0.000000000000000000e+00
6.248595634753189021e-01 8.192896808652278678e-03
6.248572760937575188e-01 8.333333333333333218e-03
6.244574868314188842e-01 1.612415349808549170e-02
6.244309186071737017e-01 1.666666666666666644e-02
6.238221946107130877e-01 2.382219461071310301e-02
6.237255216948995873e-01 2.500000000000000139e-02
6.229801974663455866e-01 3.131353079967891251e-02
6.227459533574980499e-01 3.333333333333333287e-02
6.219535122728978571e-01 3.862017893956457698e-02
6.214932881238217632e-01 4.166666666666666435e-02
6.207562756264645154e-01 4.575627562646450430e-02
6.199592675396448094e-01 5.000000000000000278e-02
6.193907571541132917e-01 5.272409048744661209e-02
6.181192722888829705e-01 5.833333333333333426e-02
6.178428032620446597e-01 5.950946992871131158e-02
6.166666666666666963e-01 6.389549233989016974e-02
6.160793984263943646e-01 6.607939842639438954e-02
6.159318714160415542e-01 6.666666666666666574e-02
6.141937409989528529e-01 7.252707433228625100e-02
6.134695933713629756e-01 7.499999999999999722e-02
6.122211695073653814e-01 7.888783617403213877e-02
6.107176864753318668e-01 8.333333333333332871e-02
6.101095233688226260e-01 8.510952336882263158e-02
6.083333333333332815e-01 8.968856155162197030e-02
6.077752360853301283e-01 9.110856941866347924e-02
6.075725805775670230e-01 9.166666666666666019e-02
6.053565845333489515e-01 9.702325120001567549e-02
6.041232534660483378e-01 1.000000000000000056e-01
6.028831218767908284e-01 1.028831218767908562e-01
6.003138820272917453e-01 1.083333333333333370e-01
6.002175371769791212e-01 1.085508705103124943e-01
5.999999999999999778e-01 1.089577045026356716e-01
5.974008374755011008e-01 1.140675041421678193e-01
5.960968081934684415e-01 1.166666666666666685e-01
5.945849149123868527e-01 1.195849149123868332e-01
5.916666666666666741e-01 1.247131379384125716e-01
5.915596165449791277e-01 1.248929498783123981e-01
5.915023193378800004e-01 1.250000000000000000e-01
5.884356758657747211e-01 1.301023425324413785e-01
5.864754156690199505e-01 1.333333333333333315e-01
5.852952249265708229e-01 1.352952249265708395e-01
5.833333333333333703e-01 1.381472240993231182e-01
5.818954605748670739e-01 1.402287939082003665e-01
5.809614230470698804e-01 1.416666666666666630e-01
5.785367630127977723e-01 1.452034296794643409e-01
5.749999999999999556e-01 1.499999999999999944e-01
5.749999999999999556e-01 1.500000000000000500e-01
5.749999999999999556e-01 1.500000000000001055e-01
5.713624788330672333e-01 1.546958121664005759e-01
5.684717585365239856e-01 1.583333333333333259e-01
5.676933316476295843e-01 1.593599983142963139e-01
5.666666666666666519e-01 1.604965087782763700e-01
5.638001611443123062e-01 1.638001611443122840e-01
5.613288041050490396e-01 1.666666666666666852e-01
5.599585760585582550e-01 1.682919093918915365e-01
5.583333333333333481e-01 1.699469248730418047e-01
5.558536188763674168e-01 1.725202855430341131e-01
5.535172514291040180e-01 1.749999999999999889e-01
5.518223037053082702e-01 1.768223037053082702e-01
5.500000000000000444e-01 1.785172514291040180e-01
5.475202855430341131e-01 1.808536188763674168e-01
5.449469248730418602e-01 1.833333333333333204e-01
5.432919093918915365e-01 1.849585760585582273e-01
5.416666666666667407e-01 1.863288041050490396e-01
5.388001611443122840e-01 1.888001611443123062e-01
5.354965087782763700e-01 1.916666666666666519e-01
5.343599983142963694e-01 1.926933316476296676e-01
5.333333333333333259e-01 1.934717585365239301e-01
5.296958121664006036e-01 1.963624788330672333e-01
5.250000000000000222e-01 2.000000000000000111e-01
5.202034296794643131e-01 2.035367630127976613e-01
5.166666666666666075e-01 2.059614230470699359e-01
5.152287939082003110e-01 2.068954605748670739e-01
5.131472240993231182e-01 2.083333333333333426e-01
5.102952249265707563e-01 2.102952249265708506e-01
5.083333333333333037e-01 2.114754156690198950e-01
5.051023425324413507e-01 2.134356758657747211e-01
5.000000000000000000e-01 2.165023193378800004e-01
4.998929498783123981e-01 2.165596165449790722e-01
4.997131379384125993e-01 2.166666666666666741e-01
4.945849149123868194e-01 2.195849149123868527e-01
4.916666666666666963e-01 2.210968081934684415e-01
4.890675041421678193e-01 2.224008374755011563e-01
4.839577045026356439e-01 2.250000000000000056e-01
4.835508705103124805e-01 2.252175371769791490e-01
4.833333333333333370e-01 2.253138820272916898e-01
4.778831218767907729e-01 2.278831218767908284e-01
4.749999999999999778e-01 2.291232534660482822e-01
4.720232512000155922e-01 2.303565845333489515e-01
4.666666666666666741e-01 2.325725805775670507e-01
4.661085694186634654e-01 2.327752360853301283e-01
4.646885615516218038e-01 2.333333333333333370e-01
4.601095233688226038e-01 2.351095233688226260e-01
4.583333333333333148e-01 2.357176864753318390e-01
4.538878361740321665e-01 2.372211695073654925e-01
4.500000000000000666e-01 2.384695933713629479e-01
4.475270743322862232e-01 2.391937409989529084e-01
4.416666666666666519e-01 2.409318714160416097e-01
4.410793984263943757e-01 2.410793984263943646e-01
4.388954923398901697e-01 2.416666666666666408e-01
4.345094699287113116e-01 2.428428032620446320e-01
4.333333333333333481e-01 2.431192722888829150e-01
4.277240904874466398e-01 2.443907571541132917e-01
4.249999999999999889e-01 2.449592675396447261e-01
4.207562756264645598e-01 2.457562756264645154e-01
4.166666666666666852e-01 2.464932881238217632e-01
4.136201789395645978e-01 2.469535122728978849e-01
4.083333333333333259e-01 2.477459533574980499e-01
4.063135307996789125e-01 2.479801974663455866e-01
4.000000000000000222e-01 2.487255216948996706e-01
3.988221946107131655e-01 2.488221946107131155e-01
3.916666666666666630e-01 2.494309186071736184e-01
3.911241534980854917e-01 2.494574868314188287e-01
3.833333333333333037e-01 2.498572760937574910e-01
3.831928968086522613e-01 2.498595634753189576e-01
3.750000000000000000e-01 2.500000000000000000e-01
3.666666666666666408e-01 2.498572760937574910e-01
3.665165760299680109e-01 2.498499093633013701e-01
3.583333333333333370e-01 2.494309186071736184e-01
3.577132124071650821e-01 2.493798790738317450e-01
3.499999999999999778e-01 2.487255216948996706e-01
3.485579729647736991e-01 2.485579729647737213e-01
3.416666666666666741e-01 2.477459533574980499e-01
3.390119971101980267e-01 2.473453304435313527e-01
3.333333333333333148e-01 2.464932881238217632e-01
3.290221126788565043e-01 2.456887793455232172e-01
3.250000000000000111e-01 2.449592675396447261e-01
3.185096110418682569e-01 2.435096110418682458e-01
3.166666666666666519e-01 2.431192722888829150e-01
3.111045076601098303e-01 2.416666666666666408e-01
3.083333333333333481e-01 2.409318714160416097e-01
3.072930160352175255e-01 2.406263493685508181e-01
2.999999999999999889e-01 2.384695933713629479e-01
2.952004286706993996e-01 2.368670953373661070e-01
2.916666666666666852e-01 2.357176864753318390e-01
2.853114384483781962e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.325725805775670507e-01
2.820348142326282725e-01 2.320348142326282836e-01
2.750000000000000222e-01 2.291232534660482822e-01
2.672297308533853055e-01 2.255630641867186204e-01
2.666666666666666630e-01 2.253138820272916898e-01
2.660422954973644116e-01 2.250000000000000056e-01
2.583333333333333037e-01 2.210968081934683860e-01
2.502868620615874007e-01 2.166666666666666741e-01
2.500000000000000000e-01 2.165023193378800004e-01
2.495843925579740441e-01 2.162510592246406904e-01
2.416666666666666685e-01 2.114754156690198950e-01
2.368527759006768263e-01 2.083333333333333426e-01
2.333333333333333370e-01 2.059614230470699081e-01
2.250000000000000056e-01 2.000000000000000111e-01
2.166666666666667018e-01 1.934717585365239301e-01
2.145034912217236578e-01 1.916666666666666519e-01
2.083333333333333703e-01 1.863288041050489841e-01
2.050530751269581675e-01 1.833333333333333204e-01
2.000000000000000111e-01 1.785172514291040735e-01
1.964827485708959265e-01 1.749999999999999889e-01
1.916666666666666519e-01 1.699469248730418047e-01
1.886711958949510159e-01 1.666666666666666852e-01
1.833333333333333481e-01 1.604965087782763145e-01
1.815282414634760699e-01 1.583333333333333259e-01
1.749999999999999889e-01 1.499999999999999944e-01
1.690385769529300919e-01 1.416666666666666630e-01
1.666666666666666574e-01 1.381472240993231737e-01
1.635245843309800773e-01 1.333333333333333315e-01
1.587489407753593096e-01 1.254156074420259837e-01
1.584976806621200274e-01 1.250000000000000000e-01
1.583333333333333259e-01 1.247131379384125716e-01
1.539031918065315863e-01 1.166666666666666685e-01
1.500000000000000222e-01 1.089577045026356161e-01
1.496861179727082825e-01 1.083333333333333370e-01
1.494369358132813519e-01 1.077702691466146945e-01
1.458767465339517178e-01 1.000000000000000056e-01
1.429651857673717164e-01 9.296518576737172745e-02
1.424274194224329493e-01 9.166666666666666019e-02
1.416666666666666630e-01 8.968856155162181765e-02
1.392823135246681610e-01 8.333333333333332871e-02
1.381329046626338652e-01 7.979957132930054486e-02
1.365304066286370521e-01 7.499999999999999722e-02
1.343736506314491541e-01 6.770698396478248837e-02
1.340681285839584180e-01 6.666666666666666574e-02
1.333333333333333315e-01 6.389549233989021138e-02
1.318807277111170295e-01 5.833333333333333426e-02
1.314903889581316987e-01 5.649038895813170841e-02
1.300407324603552461e-01 5.000000000000000278e-02
1.293112206544767551e-01 4.597788732114341942e-02
1.285067118761782368e-01 4.166666666666666435e-02
1.276546695564686473e-01 3.598800288980198714e-02
1.272540466425019501e-01 3.333333333333333287e-02
1.264420270352262787e-01 2.644202703522627318e-02
1.262744783051003294e-01 2.500000000000000139e-02
1.256201209261682550e-01 1.728678759283493183e-02
1.255690813928263816e-01 1.666666666666666644e-02
1.251500906366986299e-01 8.483423970031973502e-03
1.251427239062425090e-01 8.333333333333333218e-03
1.250000000000000000e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.1.dat <==
6.538180653876530801e-01 0.000000000000000000e+00
6.510378377583694309e-01 4.151351033477556837e-03
6.456422777514775335e-01 1.098374072320726369e-02
6.414753199847255116e-01 1.666666666666666644e-02
6.333333333333333037e-01 2.901736374032191576e-02
6.320520231384033627e-01 3.077071294347338837e-02
6.310768420018917357e-01 3.220508766761256275e-02
6.279485624607067384e-01 3.871810420595992591e-02
6.212667525338244623e-01 5.230004293357890660e-02
6.166666666666666963e-01 6.181791260715682051e-02
6.147036988919635236e-01 6.568518277931506555e-02
6.128449241708315842e-01 7.048840916250179167e-02
6.038622055719811144e-01 9.105774447729561571e-02
5.964514498562605294e-01 1.059409417385363678e-01
5.916666666666666741e-01 1.150432191973407015e-01
5.872760621728788655e-01 1.228046977531060957e-01
5.822868272152270652e-01 1.312403210971207490e-01
5.810026630058457986e-01 1.333333333333333315e-01
5.760188663395220399e-01 1.406478003271446897e-01
5.697070551037879405e-01 1.499999999999999944e-01
5.679393668478504020e-01 1.525454003623674948e-01
5.619489048122771058e-01 1.601411190728051770e-01
5.583333333333333481e-01 1.639452980753563771e-01
5.481514326809386883e-01 1.749999999999999889e-01
5.439058714806125350e-01 1.794784096278918828e-01
5.371368944729468797e-01 1.852351139031400418e-01
5.342202753911949875e-01 1.877680436226415728e-01
5.292663096542393752e-01 1.914673806915212495e-01
5.209078354630463092e-01 1.979539177315231546e-01
5.083333333333333037e-01 2.065286825591024222e-01
5.067324013872940291e-01 2.075328673603137053e-01
4.981917764397433279e-01 2.130502195461533577e-01
4.948302825306994945e-01 2.149434275102331537e-01
4.850649277265255410e-01 2.198052168204232826e-01
4.815256680261688627e-01 2.213846693856710290e-01
4.739754019604448532e-01 2.250000000000000333e-01
4.666666666666666741e-01 2.283600241168223244e-01
4.510052636199660681e-01 2.338359651433163655e-01
4.503830512267379405e-01 2.340994357868091402e-01
4.495064081560790070e-01 2.343205170211753452e-01
4.358970321993355657e-01 2.384607310653377166e-01
4.301487599528309724e-01 2.397024800943380052e-01
4.174792062309544693e-01 2.424792062309544804e-01
4.166666666666666297e-01 2.426933190431967702e-01
4.030247534136309207e-01 2.446914200802975392e-01
3.982467286853866861e-01 2.451732092958933129e-01
3.916666666666666630e-01 2.458263365859154059e-01
3.895590277090353881e-01 2.458819445819291905e-01
3.712589182108941288e-01 2.462589182108941288e-01
3.666666666666666408e-01 2.462858669489669250e-01
3.624366064697480683e-01 2.458967268635852688e-01
3.481181823600123515e-01 2.448924245133395350e-01
3.416666666666666741e-01 2.445641864608700256e-01
3.374525106491570448e-01 2.437737446754215109e-01
3.250000000000000111e-01 2.416816929636657063e-01
3.138979717521921953e-01 2.388979717521921842e-01
3.063913909050352546e-01 2.372172181899294685e-01
2.954964061827370925e-01 2.333333333333333370e-01
2.882447383367310323e-01 2.308776308316344839e-01
2.833333333333333259e-01 2.291235326243512282e-01
2.697694400301698936e-01 2.234486133182483902e-01
2.666666666666666630e-01 2.219969685316568464e-01
2.541904498644621535e-01 2.156190542005511357e-01
2.522340250629930281e-01 2.144326416036736183e-01
2.486770335182444114e-01 2.126977672213998805e-01
2.370743641827433856e-01 2.059184604967846388e-01
2.250000000000000056e-01 1.980472871974102156e-01
2.210421124833793494e-01 1.956245541832873358e-01
2.116434648543294994e-01 1.872144882847764924e-01
2.044026904947765788e-01 1.811319880859450504e-01
2.000000000000000111e-01 1.770249418771950023e-01
1.878148759639049759e-01 1.650556472791907814e-01
1.833333333333333204e-01 1.608490469785854582e-01
1.817335179892788088e-01 1.591332410053606095e-01
1.798128126048737507e-01 1.565730729691035550e-01
1.666666666666666852e-01 1.394123320866188787e-01
1.637768607590540659e-01 1.362231392409458952e-01
1.620652932509084043e-01 1.333333333333333315e-01
1.569707612973746669e-01 1.256812860179793434e-01
1.491908844376108323e-01 1.107606800205008235e-01
1.482266242657098443e-01 1.095155838228601131e-01
1.476640508815123543e-01 1.075546836271707857e-01
1.413885606274505602e-01 9.250098478431498239e-02
1.411342692507671359e-01 9.193286537461640984e-02
1.410328740241857393e-01 9.150821850604642926e-02
1.404715954009032042e-01 8.927652413513972873e-02
1.366015901719021264e-01 7.499999999999999722e-02
1.361161798844483795e-01 7.221715344888493537e-02
1.346941373732027381e-01 5.878693467995647209e-02
1.348371459557425045e-01 4.783841682987889643e-02
1.349222942257681801e-01 4.543609311022461794e-02
1.363452631618578548e-01 3.483929824759560145e-02
1.369339658574273422e-01 3.243317520230983020e-02
1.382754763088082650e-01 2.839119035785840628e-02
1.422634413721865498e-01 1.666666666666666644e-02
1.499999999999999944e-01 4.726121453866901322e-03
1.527985364842004978e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.2.dat <==
6.724192918703388866e-01 0.000000000000000000e+00
6.679868470492021926e-01 5.280721530142236039e-03
6.568929327793431305e-01 1.666666666666666297e-02
6.547673249218755043e-01 1.906929968750233420e-02
6.476564720360159511e-01 2.723226973486623029e-02
6.431162596498964934e-01 3.333333333333333287e-02
6.333333333333333037e-01 4.732990157173279366e-02
6.276944696003031732e-01 5.551390146681826898e-02
6.229197205486535216e-01 6.354013972567326696e-02
6.195836519354935845e-01 6.958365193549360950e-02
6.137323290422224131e-01 7.840401716444395097e-02
6.048152349468158828e-01 9.296380322696512488e-02
5.965991544591255913e-01 1.058670894371038368e-01
5.916666666666666741e-01 1.134730338140685219e-01
5.857417624303296044e-01 1.220375478818314929e-01
5.810626527667215324e-01 1.285346712999816954e-01
5.666666666666666519e-01 1.473595935001854040e-01
5.650534771353925567e-01 1.491934052343629191e-01
5.579529435912239377e-01 1.575725538491145050e-01
5.572466454136802971e-01 1.583333333333333259e-01
5.413581724348214275e-01 1.743830115363094735e-01
5.406507188790262708e-01 1.749999999999999889e-01
5.317134810859909244e-01 1.825234072096621196e-01
5.288282273402200584e-01 1.848350353310377614e-01
5.155565429704086489e-01 1.952782714852043244e-01
5.083333333333333037e-01 2.001057612330904290e-01
5.011187921283920543e-01 2.047260627308626901e-01
4.958527067173871261e-01 2.083720801014408708e-01
4.877291788919452253e-01 2.125763929639817862e-01
4.874246366384952789e-01 2.127260900845142633e-01
4.792071854673468634e-01 2.167477042680270305e-01
4.684333467066989498e-01 2.214666399199354818e-01
4.635924811291284309e-01 2.234629072312308562e-01
4.500000000000000111e-01 2.284201958751679307e-01
4.345256284935454238e-01 2.333333333333333370e-01
4.335124872222760883e-01 2.336916411112187897e-01
4.320815356079154568e-01 2.339592321960423105e-01
4.145136784221365445e-01 2.373606901776063316e-01
3.928778472245736397e-01 2.404554861087596640e-01
3.916666666666666630e-01 2.405719667335851908e-01
3.909184830369645258e-01 2.405443912221134906e-01
3.667849375956320213e-01 2.413118538797705548e-01
3.665015714106194533e-01 2.413364761545722936e-01
3.430250322707416033e-01 2.403083010625917670e-01
3.416666666666666741e-01 2.402304743122953834e-01
3.380405118395037323e-01 2.398535892530851976e-01
3.250000000000000111e-01 2.382436672303359648e-01
3.099360617269215079e-01 2.349360617269214968e-01
3.077209003865942760e-01 2.345581992268114813e-01
3.039876903826401189e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.272607218959172559e-01
2.709007377046668275e-01 2.228829644809999233e-01
2.666666666666666630e-01 2.211718761404139755e-01
2.544849677748849404e-01 2.155454247229454390e-01
2.487593169205306598e-01 2.129446174282586257e-01
2.358371158104356491e-01 2.061659101712461917e-01
2.250000000000000056e-01 1.995571587140509418e-01
2.201896290340433771e-01 1.964770376326233081e-01
2.056428317237546655e-01 1.852142772412515292e-01
2.019664983398101465e-01 1.823500841634282388e-01
1.961024207964603139e-01 1.774869645280238162e-01
1.903821755583548492e-01 1.727600699958010133e-01
1.833333333333333204e-01 1.658167355333544368e-01
1.784713823004263900e-01 1.607643088497867634e-01
1.721754914632808164e-01 1.527544123983070878e-01
1.695174222238986783e-01 1.492873111106919892e-01
1.666666666666666574e-01 1.455539474639937492e-01
1.614290781291005117e-01 1.385709218708994495e-01
1.583333333333333259e-01 1.340793136365441840e-01
1.538339162263963888e-01 1.272497085534684547e-01
1.519884010425133214e-01 1.228850225697266652e-01
1.481358235042786742e-01 1.139258628204972978e-01
1.452641767577435017e-01 1.067547255859145061e-01
1.410910840389507370e-01 9.339341454981447965e-02
1.406200197286042175e-01 9.218999013569789680e-02
1.404702671664407598e-01 9.136756679161017747e-02
1.401282659117013274e-01 8.858986515673598905e-02
1.379120895596562257e-01 7.499999999999999722e-02
1.377084869330002515e-01 7.062484640033309113e-02
1.377999418127175968e-01 5.982220282646141807e-02
1.387493212145464727e-01 5.305465050828420126e-02
1.402573213825534237e-01 4.410233632102832091e-02
1.418004935259180588e-01 3.756691342962570346e-02
1.446077671499998996e-01 3.088220096666648498e-02
1.460873745994496764e-01 2.721035396639150811e-02
1.509016912816202594e-01 1.847004922990721013e-02
1.517547011086730069e-01 1.701760688840127031e-02
1.583006749155065340e-01 8.365991751160100839e-03
1.647678670332069772e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.3.dat <==
6.876730335868519450e-01 0.000000000000000000e+00
6.833333333333333481e-01 4.642694985451677019e-03
6.709535751352857513e-01 1.670674726731742610e-02
6.702156432707232492e-01 1.749025341681338316e-02
6.576732366871131941e-01 3.069294674845295459e-02
6.552513334813074852e-01 3.333333333333333287e-02
6.445290374343852768e-01 4.713762923228138196e-02
6.367266540376587125e-01 5.697600505160318324e-02
6.351102328415607623e-01 5.922178308744704966e-02
6.291716619873897187e-01 6.665667602522050428e-02
6.219897067697462978e-01 7.600343107675125442e-02
6.067841255826930125e-01 9.690158449871946744e-02
6.019200666437367619e-01 1.032066333447982515e-01
5.916666666666666741e-01 1.156882532743426506e-01
5.806562975889486555e-01 1.286701230259059692e-01
5.666666666666666519e-01 1.446024975774815591e-01
5.630597511810585543e-01 1.481965422571959179e-01
5.565301752361327958e-01 1.547270171389322491e-01
5.527013094822957884e-01 1.583333333333333259e-01
5.393317139489257617e-01 1.703300945645182529e-01
5.336725105635780064e-01 1.749999999999999889e-01
5.271154409077685177e-01 1.802243871205508885e-01
5.131099846887021698e-01 1.900744495482104002e-01
5.095530137083293942e-01 1.928863470416626869e-01
5.075518052132206304e-01 1.940112510270046720e-01
4.931575031896585637e-01 2.029816730459838292e-01
4.902349153717362462e-01 2.042952538847912503e-01
4.793421626459456464e-01 2.097807208819819080e-01
4.764877534828670935e-01 2.113088402990675185e-01
4.727937377405485586e-01 2.127458578522362642e-01
4.560583506364795925e-01 2.196958419849064370e-01
4.500000000000000111e-01 2.219803503139863854e-01
4.426339875435742477e-01 2.240326791230924375e-01
4.312909665303454876e-01 2.272062329243697554e-01
4.216186205901740758e-01 2.294284290856136166e-01
4.117258026806068782e-01 2.317849386945470269e-01
3.996898085924590616e-01 2.336435247408742422e-01
3.916666666666666630e-01 2.348750252843360697e-01
3.814162005941583167e-01 2.355163870231616885e-01
3.685043504442837015e-01 2.361536153338155697e-01
3.639378003019235752e-01 2.362089339371805929e-01
3.472849438128861044e-01 2.360483895204472660e-01
3.416666666666666741e-01 2.358826737188478573e-01
3.281029207013203552e-01 2.348847936839935091e-01
3.249999999999999556e-01 2.347170716234706633e-01
3.174103680069614297e-01 2.333333333333333370e-01
3.083333333333333481e-01 2.316861193626894855e-01
3.048227600404548321e-01 2.309929511380809930e-01
2.913642444320331260e-01 2.279793926008668037e-01
2.833333333333333259e-01 2.259545646869617896e-01
2.719469269176048032e-01 2.223598698745309632e-01
2.666666666666666630e-01 2.205400466190298447e-01
2.541293653073564140e-01 2.156343253398275706e-01
2.489418564230074238e-01 2.134922359356888899e-01
2.345755774074614330e-01 2.064182178518410571e-01
2.250000000000000056e-01 2.012198023887765697e-01
2.190063773872448771e-01 1.976602892794217803e-01
2.014634870533016375e-01 1.847968203866349746e-01
2.001861603285386149e-01 1.838918143189491594e-01
1.997575068743366045e-01 1.836364497404125717e-01
1.994669598028460389e-01 1.833333333333332926e-01
1.888029675829347720e-01 1.751288819589311707e-01
1.834138309410549006e-01 1.694578607123980452e-01
1.761746816849057151e-01 1.619126591575471563e-01
1.666666666666666574e-01 1.502401163449273158e-01
1.664720716525068811e-01 1.499999999999999944e-01
1.660414022902918785e-01 1.493747356236252155e-01
1.596718850184576932e-01 1.403281149815422957e-01
1.583333333333333259e-01 1.380286434941536688e-01
1.522690550548418953e-01 1.280321391392457153e-01
1.499943243781316771e-01 1.222203303482661263e-01
1.474156793276436839e-01 1.160862953504022410e-01
1.438032193004578074e-01 1.062677397668192747e-01
1.409547704740662100e-01 9.380235524446804696e-02
1.405222374774633687e-01 9.223888126126830733e-02
1.404046626760712402e-01 9.135116566901781143e-02
1.403125819100191074e-01 8.895849715337153518e-02
1.390979928232110863e-01 7.499999999999999722e-02
1.393379833694625702e-01 6.899534996387077235e-02
1.399371487476946396e-01 6.053460513812043697e-02
1.408726262757710734e-01 5.588572392325033555e-02
1.439618391411900400e-01 4.317620688136915297e-02
1.450450191118667909e-01 3.918917622260005562e-02
1.469041534702569263e-01 3.547497360718053494e-02
1.497447370211991424e-01 2.903903517726624112e-02
1.533949807406718158e-01 2.345662814801028478e-02
1.568253024838841547e-01 1.803172716344350265e-02
1.618556834885929163e-01 1.185568348859293228e-02
1.677824523547192803e-01 5.578928440263135335e-03
1.722211646344566083e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.4.dat <==
7.022210389191007041e-01 0.000000000000000000e+00
6.933123929893620918e-01 8.359508763297406053e-03
6.833333333333333481e-01 1.754081737442904354e-02
6.807215742495972277e-01 1.996274697208796911e-02
6.768677558155220542e-01 2.406612209223896182e-02
6.657309829151198954e-01 3.579921652726214543e-02
6.546120715422529823e-01 4.821838049765515832e-02
6.418478372425833189e-01 6.259058528795828635e-02
6.284017903975329666e-01 7.805950507653475201e-02
6.102298991176201559e-01 9.905171710785656836e-02
6.091361351271530333e-01 1.004014008969099231e-01
6.057539562972630298e-01 1.038690655541053970e-01
5.916666666666666741e-01 1.187389841249056888e-01
5.824589359490499607e-01 1.280692435725389045e-01
5.666666666666666519e-01 1.436536795546787260e-01
5.620748483081225988e-01 1.477040908207279402e-01
5.557808225058855633e-01 1.532283116784377286e-01
5.497878491070622431e-01 1.583333333333333259e-01
5.380828732473865728e-01 1.678324131614397641e-01
5.280107473296300480e-01 1.749999999999999889e-01
5.233973182154529891e-01 1.783653257743931797e-01
5.111549147991949482e-01 1.860235037349433074e-01
5.047481507127955513e-01 1.898740753563977757e-01
4.916666666666666408e-01 1.975419534046208847e-01
4.865570200081774654e-01 2.000000000000000111e-01
4.728737231873805236e-01 2.062070565207138606e-01
4.520371426661627945e-01 2.146295240005038907e-01
4.500000000000000111e-01 2.152818711765405735e-01
4.480440200572746723e-01 2.160146733524248852e-01
4.374178841299204978e-01 2.191830898406825767e-01
4.294135696010629166e-01 2.215740421365220147e-01
4.107706531445758369e-01 2.258124399370808333e-01
4.080698130590577621e-01 2.265811216456535548e-01
4.066510241895394118e-01 2.266823091437939475e-01
3.916666666666666630e-01 2.297769585916031865e-01
3.741634656693155758e-01 2.311647460682560440e-01
3.700768023244126459e-01 2.314362596934289029e-01
3.617783005084580505e-01 2.318899343502495158e-01
3.513061267033515955e-01 2.320272066299817471e-01
3.416666666666666741e-01 2.320845065316012312e-01
3.289418621444298862e-01 2.313624022611183995e-01
3.250000000000000666e-01 2.310733419282030854e-01
3.224203086052481182e-01 2.307536419385814719e-01
3.083333333333333481e-01 2.288209833510043700e-01
2.993245910471696303e-01 2.273275051425575621e-01
2.938122505862265088e-01 2.263473884980712336e-01
2.833333333333333259e-01 2.242489088662378560e-01
2.736627829500459241e-01 2.215019418583103472e-01
2.666666666666666630e-01 2.194153764170055920e-01
2.548979219956577502e-01 2.154421861677522365e-01
2.488673950257948853e-01 2.132688517440513298e-01
2.338071978167925724e-01 2.065718937699748126e-01
2.250000000000000056e-01 2.021280671999680645e-01
2.116488138395194174e-01 1.943369038987627917e-01
2.070567948232845956e-01 1.910164530723034437e-01
2.012577988874302282e-01 1.871067299956239438e-01
1.983609032800635608e-01 1.853822042332538556e-01
1.963475683934621241e-01 1.833333333333333204e-01
1.879235432715938015e-01 1.764480184259425710e-01
1.804591853056395911e-01 1.689654197731621510e-01
1.794738814298014462e-01 1.679819630921629836e-01
1.744339562191583037e-01 1.627830218904208204e-01
1.666666666666666574e-01 1.531176196596876760e-01
1.644575799640941582e-01 1.507363622341907905e-01
1.593210083578361913e-01 1.426543416911695006e-01
1.585212106677839350e-01 1.414787893322160262e-01
1.583333333333333259e-01 1.411416571237668061e-01
1.511891877012890018e-01 1.285720728160221760e-01
1.486636471848776508e-01 1.217767712838481176e-01
1.469737326133007949e-01 1.174121354934308664e-01
1.431703600568354218e-01 1.060567866856118174e-01
1.409168977527383293e-01 9.391597340845161956e-02
1.405298772636119353e-01 9.223506136819402401e-02
1.404390799638284559e-01 9.135976999095710149e-02
1.404589364049010081e-01 8.925120614313535039e-02
1.398509938201206171e-01 7.499999999999999722e-02
1.405921895682168410e-01 6.774114376511650160e-02
1.413231249471164908e-01 6.099659720459438966e-02
1.421195891930400468e-01 5.754834114627561253e-02
1.461341632056796236e-01 4.263312586524675707e-02
1.468617715077178976e-01 4.009755242052560897e-02
1.481067050999458345e-01 3.788007686655832373e-02
1.521603734361174909e-01 3.024685338472541535e-02
1.548796642864561646e-01 2.642599523957897198e-02
1.598895760420784851e-01 1.864458187508236109e-02
1.639072986719082026e-01 1.390729867190820292e-02
1.685502998008375219e-01 9.418165670854353883e-03
1.768679412083295210e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.5.dat <==
7.163281088588837608e-01 0.000000000000000000e+00
7.042145104724417681e-01 1.053627618110439604e-02
6.921850131600089107e-01 2.083333333333333218e-02
6.833333333333333481e-01 2.877301454539565873e-02
6.733668776021419777e-01 3.834451475626954320e-02
6.608485439285165519e-01 5.147870516674352831e-02
6.513331723273048102e-01 6.133397735744756940e-02
6.474575052959483656e-01 6.539541931464083746e-02
6.258344909417167257e-01 8.832870289979984080e-02
6.207522866786805427e-01 9.379052332732638886e-02
6.128016075049708133e-01 1.022341370858187853e-01
5.963474635965786419e-01 1.179788046051319372e-01
5.916666666666665630e-01 1.224471576768207948e-01
5.872130980245960918e-01 1.264845228806901756e-01
5.666666666666666519e-01 1.442433827968336857e-01
5.621526155990492768e-01 1.477429744661913069e-01
5.555804027843089798e-01 1.528274722352845338e-01
5.483139615970067382e-01 1.583333333333333259e-01
5.373209564823564488e-01 1.663085796313796827e-01
5.233815591785188071e-01 1.749999999999999889e-01
5.204840604511148383e-01 1.769086968922241043e-01
5.138011769648410665e-01 1.807309794036510153e-01
5.009269049949410801e-01 1.879634524974705401e-01
4.916666666666666408e-01 1.928590713737801943e-01
4.757924792098308653e-01 2.000000000000000111e-01
4.694019607595085741e-01 2.027352940928418557e-01
4.607371161878526244e-01 2.059295504788140052e-01
4.500000000000000666e-01 2.097108860492209736e-01
4.393870694480892514e-01 2.131290231493631060e-01
4.278278614750725684e-01 2.168169177585508867e-01
4.131930723350146772e-01 2.201402609983186265e-01
4.083333333333333259e-01 2.211192401150898768e-01
3.921483717527028956e-01 2.245182949139638007e-01
3.915857682436525433e-01 2.245955078849294906e-01
3.910659488645754078e-01 2.246996410989543502e-01
3.716692121575538854e-01 2.266590301940050733e-01
3.648353575668425997e-01 2.271673414111697598e-01
3.596775933406760606e-01 2.276885200146855082e-01
3.554539451666606231e-01 2.278793881666727472e-01
3.416666666666666741e-01 2.284681245077772038e-01
3.354170369087584591e-01 2.281248148789540853e-01
3.250000000000000111e-01 2.277328039295721807e-01
3.188570756198033096e-01 2.271904089531366633e-01
3.083333333333333481e-01 2.261235126638807547e-01
2.968042381065136293e-01 2.243527301512131533e-01
2.942100709686949478e-01 2.239178250902410794e-01
2.833333333333333259e-01 2.221656640297210439e-01
2.760508559258726402e-01 2.203079053703970447e-01
2.666666666666666630e-01 2.178500751852442963e-01
2.570957683733599008e-01 2.148927245733266989e-01
2.484872422367740696e-01 2.121283933769888552e-01
2.408535699685566966e-01 2.091464300314433422e-01
2.345702528603071380e-01 2.064192827612719161e-01
2.250000000000000333e-01 2.019167185118587726e-01
2.115026326423224690e-01 1.943661401382021647e-01
2.068231097193967694e-01 1.914059282454498856e-01
2.015020042706796022e-01 1.878393461453720659e-01
1.979615564487601231e-01 1.858813877723831942e-01
1.953992585694804551e-01 1.833333333333333204e-01
1.875850519365077074e-01 1.769557554285717538e-01
1.792937993782524886e-01 1.687711887852643144e-01
1.791966052762288264e-01 1.686751534760945470e-01
1.738072467929832610e-01 1.630963766035083418e-01
1.666666666666666574e-01 1.543380472346574939e-01
1.645737006322754992e-01 1.520929660343911527e-01
1.636186323126103681e-01 1.510160114513520724e-01
1.579750478895850241e-01 1.420249521104149648e-01
1.578625779594860778e-01 1.417843555101284680e-01
1.576610500760376454e-01 1.413305250380188227e-01
1.507892022251584030e-01 1.287720655540874615e-01
1.482306517990794603e-01 1.216324394885820448e-01
1.468393794972565058e-01 1.178151948415637751e-01
1.431603663693071793e-01 1.060534554564357412e-01
1.411541559677601254e-01 9.320419876338632836e-02
1.409195761895781773e-01 9.204021190521090301e-02
1.408715746879499742e-01 9.146789367198748799e-02
1.409218722595806383e-01 9.017707785249456931e-02
1.406385703161575074e-01 7.499999999999999722e-02
1.417776607315653081e-01 6.655567260176802058e-02
1.424437237245337884e-01 6.137013013040015785e-02
1.430833779804674133e-01 5.883339286284547387e-02
1.480826274634942930e-01 4.214600980079308973e-02
1.484474770138553834e-01 4.089040517359435883e-02
1.490783297757798942e-01 3.982332621822649160e-02
1.538357929115602152e-01 3.108456312244677749e-02
1.558577307358428865e-01 2.838212813835245055e-02
1.620513374814127605e-01 1.907693416294922034e-02
1.653163993690779932e-01 1.531639936907797442e-02
1.690420143232571060e-01 1.187673828295225664e-02
1.802808173279971671e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.6.dat <==
7.286094157806881633e-01 0.000000000000000000e+00
7.104024483974940019e-01 1.566054567293158686e-02
7.071864409373700422e-01 1.796610234342518181e-02
7.039515870101599182e-01 2.083333333333333218e-02
6.833333333333333481e-01 3.850440185202431975e-02
6.808403819091040088e-01 4.083568285859021096e-02
6.693699178617273926e-01 5.213922827037111019e-02
6.531233730767045387e-01 6.822835320501895173e-02
6.436442396711299363e-01 7.725960054811682742e-02
6.161486830069285991e-01 1.039076748367976366e-01
5.932567833446757977e-01 1.242049416609954104e-01
5.922531932551776679e-01 1.251466316471277485e-01
5.916666666666666741e-01 1.256685752368690845e-01
5.890728750521014856e-01 1.275937916145652995e-01
5.666666666666666519e-01 1.448925431594203228e-01
5.625527571786075320e-01 1.479430452559704068e-01
5.556073147847996330e-01 1.528812962362659789e-01
5.473678958713560361e-01 1.583333333333333259e-01
5.368329411610013313e-01 1.653325489886694477e-01
5.195780345990750337e-01 1.749999999999999889e-01
5.166666666666666075e-01 1.767972916574019615e-01
5.155309719400709145e-01 1.772713894531914580e-01
4.981419361971721749e-01 1.865709680985860874e-01
4.916666666666666408e-01 1.895175928737266591e-01
4.672913704917832645e-01 1.995835307832556083e-01
4.667326513708148217e-01 1.998020458875555960e-01
4.664829024781667055e-01 1.999081179057500268e-01
4.651909903738845053e-01 2.003689190731955672e-01
4.499999999999999556e-01 2.057373193952424795e-01
4.331378389109485361e-01 2.110459463036495342e-01
4.265969435929214404e-01 2.131241641120977803e-01
4.185947225695195173e-01 2.147386107638138419e-01
4.083333333333333259e-01 2.169089784817665456e-01
3.975229664453486800e-01 2.191437002213179608e-01
3.907111799463280355e-01 2.202225663983069515e-01
3.843428781619878665e-01 2.213381057476606073e-01
3.730083095278411420e-01 2.226417380831431925e-01
3.614857465396010827e-01 2.234237933968661327e-01
3.576435682430234575e-01 2.236204698193802187e-01
3.418291498037369092e-01 2.246750337258595631e-01
3.410611463945346644e-01 2.246972398639340007e-01
3.249999999999999556e-01 2.246924466139941789e-01
3.157008590778596080e-01 2.240341924111929339e-01
3.083333333333333481e-01 2.235047078135315446e-01
2.999907592311158444e-01 2.222283827348116581e-01
2.892278852302602177e-01 2.205963679312846204e-01
2.833333333333333259e-01 2.198196097909855817e-01
2.790533211774057221e-01 2.188066727446304760e-01
2.666666666666666630e-01 2.158884211977633305e-01
2.603818767049803085e-01 2.140711974904215831e-01
2.479058966606861036e-01 2.103843566487249850e-01
2.418439965627319777e-01 2.081560034372680612e-01
2.366877313564787755e-01 2.059957870620375830e-01
2.250000000000000056e-01 2.008150917216995346e-01
2.188883551649562220e-01 1.977783115017104354e-01
2.126514475928427961e-01 1.941363771480980882e-01
2.072009818944995918e-01 1.907761412869450890e-01
2.011545783790093522e-01 1.867970684703613993e-01
1.983814914564187015e-01 1.853564690128098880e-01
1.963198850782113258e-01 1.833333333333333204e-01
1.878208910067359905e-01 1.766019968232293569e-01
1.799099251210692918e-01 1.688738764090671196e-01
1.793392626739362394e-01 1.683185099818260422e-01
1.740797365703482813e-01 1.629601317148258455e-01
1.666666666666666574e-01 1.538719295175956514e-01
1.647898381648490729e-01 1.518768285018175790e-01
1.639315338293995117e-01 1.509117109457556727e-01
1.582293257823355614e-01 1.417706742176644275e-01
1.581969818546321849e-01 1.417007545363419552e-01
1.581402175751741856e-01 1.415701087875871067e-01
1.511173728799232452e-01 1.286079802267050542e-01
1.487817687462433813e-01 1.218161451376366805e-01
1.471002637037128191e-01 1.170325422221948908e-01
1.438405005850433849e-01 1.062801668616811246e-01
1.418375924379576269e-01 9.200851820924858815e-02
1.417911021163034135e-01 9.166666666666666019e-02
1.417816089177419137e-01 9.143678216451614493e-02
1.416083771778777201e-01 7.499999999999999722e-02
1.431197871681975375e-01 6.521354616513577729e-02
1.435927129654247514e-01 6.175312654403047885e-02
1.440253307748104172e-01 6.008932992196948375e-02
1.498969911665721522e-01 4.169241887502362492e-02
1.499166158155955664e-01 4.162497457446445032e-02
1.499509121816176016e-01 4.156849102990188560e-02
1.552581806690067900e-01 3.179575700117006493e-02
1.566549353757858420e-01 2.997653741823833387e-02
1.637872447550466903e-01 1.942411561767600631e-02
1.664234542761482694e-01 1.642345427614827491e-02
1.694146662816056748e-01 1.373999807469515090e-02
1.831026155680006151e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.7000000000000001.dat <==
7.396262280345528017e-01 0.000000000000000000e+00
7.300139141035419943e-01 8.080050527328146506e-03
7.145954519137616145e-01 2.083333333333333218e-02
7.094889584892491996e-01 2.545583395699715923e-02
6.905550728795175619e-01 4.166666666666667129e-02
6.775803664783964786e-01 5.317260037654038263e-02
6.584575390846629794e-01 7.089543620899813048e-02
6.347911954963304515e-01 9.201467417278255678e-02
6.194516002818115652e-01 1.055591334742391058e-01
6.030697376799813991e-01 1.192984644933426236e-01
5.953379208954349133e-01 1.259178135571920598e-01
5.916666666666666741e-01 1.289247829414694457e-01
5.798120624777786114e-01 1.368546041888880627e-01
5.666666666666666519e-01 1.459718050849263260e-01
5.632135553053980725e-01 1.482734443193656770e-01
5.560888918743596143e-01 1.526444436980767538e-01
5.365275845419633649e-01 1.647218357505934594e-01
5.169347721030027598e-01 1.747318945636638921e-01
5.165534899523566148e-01 1.749245488571266882e-01
5.158603261580301247e-01 1.752687801695454739e-01
4.957839638204026844e-01 1.853919819102013422e-01
4.916666666666666408e-01 1.871514534399325858e-01
4.783438142260648673e-01 1.922152349604011878e-01
4.679685246043200353e-01 1.960944261870397887e-01
4.629028224193801333e-01 1.981180778763567407e-01
4.500000000000000111e-01 2.026317264183572497e-01
4.373539690839778338e-01 2.062743384860036833e-01
4.275025685050761748e-01 2.091675228350254045e-01
4.255455017020024489e-01 2.099698384393406669e-01
4.230629469653610086e-01 2.102703863679723228e-01
4.083333333333333259e-01 2.138182886811916816e-01
4.015728929035523587e-01 2.150937737631143376e-01
3.900921251911325660e-01 2.171272926223297706e-01
3.792306381793796310e-01 2.187819857563565173e-01
3.740832628649681801e-01 2.194168780717620781e-01
3.688988986149138727e-01 2.197172173592097377e-01
3.561132697896731703e-01 2.205598729126796720e-01
3.434351251675813455e-01 2.214630829981707183e-01
3.350117365971185257e-01 2.216725349652259314e-01
3.250000000000000111e-01 2.218765989977861119e-01
3.125881746382913051e-01 2.209215079716246588e-01
3.083333333333333481e-01 2.206618212801025880e-01
3.034819462345758057e-01 2.199009247325050542e-01
2.841471845472921531e-01 2.172092341426392070e-01
2.833333333333333259e-01 2.171239496114877876e-01
2.827082536124583267e-01 2.169792065271041182e-01
2.666666666666666630e-01 2.137170963261397494e-01
2.643990014999809679e-01 2.130669162916714321e-01
2.470596400694689554e-01 2.078455868750734847e-01
2.434432403418670399e-01 2.065567596581329990e-01
2.402619457912594791e-01 2.052809441750814423e-01
2.315724933374843364e-01 2.017608399958490117e-01
2.250000000000000333e-01 1.989646998999083927e-01
2.200700150705683367e-01 1.965966515960983207e-01
2.149844085603599408e-01 1.936697849545946926e-01
2.079862931025380224e-01 1.894672892735476954e-01
2.003438103422002792e-01 1.843647643599340968e-01
1.995054405743527104e-01 1.839515326153924601e-01
1.988814765792223105e-01 1.833333333333333204e-01
1.885728131117532791e-01 1.754741136657033684e-01
1.822001604989915979e-01 1.692555823053874808e-01
1.798597580196620860e-01 1.670172716175114258e-01
1.751958343681291053e-01 1.624020828159354335e-01
1.666666666666666574e-01 1.518289805440993789e-01
1.657689599939218827e-01 1.508977066727447691e-01
1.653533595851081339e-01 1.504377690271861689e-01
1.624744033348282934e-01 1.458077366681616305e-01
1.591408005080784394e-01 1.408591994919215218e-01
1.583333333333333259e-01 1.393218236225700624e-01
1.521625976411883907e-01 1.280853678460724399e-01
1.502603869203358311e-01 1.223090178623341684e-01
1.477496395678933871e-01 1.150844146296531312e-01
1.452180115968177976e-01 1.067393371989392714e-01
1.438025025022562631e-01 9.593833833784587428e-02
1.432182520429479133e-01 9.166666666666666019e-02
1.431312702541535087e-01 8.873745949169295488e-02
1.429372562505588362e-01 7.500000000000001110e-02
1.446723256786065781e-01 6.366100765472672285e-02
1.448691270849325474e-01 6.217859791719974882e-02
1.450560300040583672e-01 6.146359556096670645e-02
1.474436964728636501e-01 5.444818430234829587e-02
1.513029923243273400e-01 4.296965899099399605e-02
1.518882666579171314e-01 4.166666666666666435e-02
1.539943846417059781e-01 3.767228202496067380e-02
1.566891500647624447e-01 3.251124169904789224e-02
1.574438765948200925e-01 3.155441985630687285e-02
1.653685356717194688e-01 1.974037380101056199e-02
1.673912538878795098e-01 1.739125388787950144e-02
1.697312007771046571e-01 1.532267055218997434e-02
1.803181277067599786e-01 5.025342710955539582e-03
1.839558508228683054e-01 1.556293723837397615e-03
1.846721440448192419e-01 8.367566946786859092e-04
1.854130321178174834e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.8.dat <==
7.517802197425152988e-01 0.000000000000000000e+00
7.333409781009018191e-01 1.435727158496275316e-02
7.288896679884768748e-01 1.758220459808573083e-02
7.273261014935463731e-01 1.853814752500840962e-02
7.248268727036664139e-01 2.083333333333333218e-02
7.110587259449718811e-01 3.173490377988748973e-02
6.993125050305668555e-01 4.166666666666666435e-02
6.707663605950970886e-01 6.680061214313909312e-02
6.632886066755361298e-01 7.331097000443477507e-02
6.561113130870415144e-01 7.952372296269649699e-02
6.286681629158322737e-01 1.022197284736127976e-01
6.225191262193616737e-01 1.070928964430141322e-01
6.139772872513503676e-01 1.138446897076581532e-01
5.978817466588420837e-01 1.265537699980438524e-01
5.916666666666666741e-01 1.313524130536741774e-01
5.745091317536972220e-01 1.421575349129694521e-01
5.666666666666666519e-01 1.472233532977951787e-01
5.641975220996761076e-01 1.487654277165047501e-01
5.585380513871271990e-01 1.520321538198848299e-01
5.365282442507768312e-01 1.647231551682202810e-01
5.182168122650867570e-01 1.734498544015798671e-01
5.159498875759592762e-01 1.745221472728617773e-01
5.104788965547809587e-01 1.770625900372951866e-01
4.943723892679815490e-01 1.846861946339907745e-01
4.916666666666666963e-01 1.857753707523352171e-01
4.839696633558598915e-01 1.884646688738711717e-01
4.687101326790005240e-01 1.938696019629983502e-01
4.605566966045204769e-01 1.969450149689268847e-01
4.500000000000000111e-01 2.006138700670203612e-01
4.278209272330616986e-01 2.064527151779588510e-01
4.253618071702303660e-01 2.070670082375269949e-01
4.238361705958314518e-01 2.074604612802069536e-01
4.203991614061589610e-01 2.083333333333333426e-01
4.083333333333333259e-01 2.113622529159804031e-01
4.046709335267001939e-01 2.119957331399664746e-01
3.896198057933214498e-01 2.147656956332741340e-01
3.752191813571874035e-01 2.164474853094793261e-01
3.749043806173291138e-01 2.164754279013248739e-01
3.745536786312934074e-01 2.165178928770978284e-01
3.549958024115668076e-01 2.183249381564670022e-01
3.447623803909811713e-01 2.188085725513709279e-01
3.291186940799515903e-01 2.187260137066424637e-01
3.249999999999999556e-01 2.188022414937346449e-01
3.094787014577279338e-01 2.178120347910612598e-01
3.083333333333333481e-01 2.177605574898846263e-01
3.069363557369586548e-01 2.175979850642498215e-01
3.003597128431483299e-01 2.166666666666666741e-01
2.853634410193036652e-01 2.146365589806963625e-01
2.833333333333333259e-01 2.142193661351921297e-01
2.677695147815812304e-01 2.111214398563568406e-01
2.659630013468375909e-01 2.107408367004273420e-01
2.517243399462396614e-01 2.065230693118292049e-01
2.460566765871464445e-01 2.048366964281059244e-01
2.453955617389982080e-01 2.046044382610018031e-01
2.448103346687237059e-01 2.043712663995886081e-01
2.334151334318438353e-01 1.999181999014894573e-01
2.250000000000000056e-01 1.963966460565028660e-01
2.218029456448276648e-01 1.948637210218389926e-01
2.185920670757081630e-01 1.929482532515250093e-01
2.091837460477352362e-01 1.874715343648857280e-01
2.057002095708978795e-01 1.850538622746844553e-01
1.897131871438484108e-01 1.737635526175606848e-01
1.857445228823153549e-01 1.698463093692748060e-01
1.807095986637086149e-01 1.648926700073950757e-01
1.770916863735186586e-01 1.614541568132406568e-01
1.690983882192295951e-01 1.512158607762814633e-01
1.678733718136122821e-01 1.496983237132635813e-01
1.666666666666666574e-01 1.480344726095768060e-01
1.605613419142604414e-01 1.394386580857395475e-01
1.583333333333333259e-01 1.351257186039636904e-01
1.539046644761194460e-01 1.272143344286069400e-01
1.525694483792408573e-01 1.230787050153025197e-01
1.488141625102856747e-01 1.118908458024762131e-01
1.476620442420187862e-01 1.091126519193270777e-01
1.472879536615165075e-01 1.074293178871721655e-01
1.465896242674029071e-01 1.015125818681391345e-01
1.449417244932738047e-01 9.166666666666666019e-02
1.448121531165566522e-01 8.537569376688672329e-02
1.446434416340151574e-01 7.499999999999999722e-02
1.463439425053945087e-01 6.403182751618360924e-02
1.465561752972432408e-01 6.274094732130330865e-02
1.466970387547566201e-01 6.232725891571534033e-02
1.469580325779284435e-01 6.137530075540487823e-02
1.526913924685238677e-01 4.435805913519054455e-02
1.580256071943051954e-01 3.364105947236147726e-02
1.581981255557027843e-01 3.326572944451805514e-02
1.582600576413120685e-01 3.318678194929085279e-02
1.669866275098353114e-01 2.006399216863373122e-02
1.684023066568571536e-01 1.840230665685714181e-02
1.700564629304534559e-01 1.694898131893384646e-02
1.773512808678677222e-01 9.970087442442640557e-03
1.845428302342560778e-01 3.023742252306893530e-03
1.859414418885514397e-01 1.630067847011310717e-03
1.874104065278333342e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau0.9.dat <==
7.621491966958635622e-01 0.000000000000000000e+00
7.469431127555650196e-01 1.179763979149051067e-02
7.320383775317108599e-01 2.372533822375359758e-02
7.202517993969943522e-01 3.241131117655929317e-02
7.126012678401022482e-01 3.790507136040901365e-02
7.081921484278064227e-01 4.166666666666666435e-02
6.787251791306596616e-01 6.642505780338270327e-02
6.678519544949677034e-01 7.559264391415052020e-02
6.657983690434134960e-01 7.731546032867489537e-02
6.270627034817093381e-01 1.083333333333333370e-01
6.250000000000000000e-01 1.099224835581597837e-01
6.222568800799568312e-01 1.117622332333874230e-01
6.008225279567229737e-01 1.272889653225140749e-01
5.916666666666665630e-01 1.339379635736453189e-01
5.695414127809383942e-01 1.471252538857283632e-01
5.666666666666666519e-01 1.488510634123905441e-01
5.656102985737522237e-01 1.494718159535428081e-01
5.629089427591517092e-01 1.509394309768787301e-01
5.366765803769232290e-01 1.650198274205131321e-01
5.185432079845047060e-01 1.731234586821618626e-01
5.157265875486760631e-01 1.743732805880063019e-01
5.068219693779909552e-01 1.782815657628918915e-01
4.934810946291315892e-01 1.842405473145657946e-01
4.916666666666666408e-01 1.849366175440765037e-01
4.869698155067477829e-01 1.864645674399458553e-01
4.690907157997833976e-01 1.927278526006497850e-01
4.589649732129261750e-01 1.961491532731297616e-01
4.500000000000000666e-01 1.992055225321949785e-01
4.322016072776280193e-01 2.035322618149146001e-01
4.259493938007212765e-01 2.050104550308088358e-01
4.219134465446776616e-01 2.060184182418415832e-01
4.123545801045854775e-01 2.083333333333333703e-01
4.083333333333333259e-01 2.093531991188306851e-01
4.071299277545022965e-01 2.095367389121643442e-01
3.892310400904503420e-01 2.128218671189184563e-01
3.777008525030856045e-01 2.139658141635810973e-01
3.738320593564488092e-01 2.143307853795642925e-01
3.693853005560184255e-01 2.147951001853395103e-01
3.539408730826508753e-01 2.162150794986351099e-01
3.458723867092285409e-01 2.165885599148762442e-01
3.262343262670109323e-01 2.162552245776630244e-01
3.252208663932497079e-01 2.162249338801673082e-01
3.105100679398825614e-01 2.152155102623005412e-01
3.090873952498595090e-01 2.151585428336142969e-01
3.075113839843077179e-01 2.150227679686154414e-01
2.876371428926949303e-01 2.123628571073050975e-01
2.802026356166613663e-01 2.111879456624907170e-01
2.695474641461721999e-01 2.088990031506181011e-01
2.646780306162520580e-01 2.075284098739635374e-01
2.476122782259060351e-01 2.023877217740939760e-01
2.458333333333333481e-01 2.016718558009489848e-01
2.328198225467134619e-01 1.963585601946947201e-01
2.250000000000000056e-01 1.932370523220909297e-01
2.238739076089136804e-01 1.927927590577529771e-01
2.229073258396294110e-01 1.920852014987407819e-01
2.135398592769372217e-01 1.867551777853540540e-01
2.106052513415776206e-01 1.851023588751484206e-01
2.101445791449834954e-01 1.847817957827392332e-01
2.003347110334314229e-01 1.779498223664845447e-01
1.920093477942511895e-01 1.717243042650531126e-01
1.913669318848663370e-01 1.712829355060337955e-01
1.907720877655229852e-01 1.706842368498094065e-01
1.818304614637877292e-01 1.620905130071972899e-01
1.797046671864908629e-01 1.601476664067545685e-01
1.749153299865075228e-01 1.541243316599204272e-01
1.705675933297485791e-01 1.490247683342295071e-01
1.666666666666666574e-01 1.434801413951657112e-01
1.625692727378281188e-01 1.374307272621718701e-01
1.583333333333333259e-01 1.292099600865774245e-01
1.563926737265386169e-01 1.259703298033973407e-01
1.558306608510529601e-01 1.241657758392398780e-01
1.509398939324503031e-01 1.102131211982339820e-01
1.502634213024792165e-01 1.083333333333333370e-01
1.501905887753977875e-01 1.079521557825377370e-01
1.473827657220158349e-01 9.166666666666666019e-02
1.471370602452438114e-01 8.072587950951230773e-02
1.468897738562214839e-01 7.499999999999999722e-02
1.478929264713491620e-01 6.867877941404754161e-02
1.486368873681770397e-01 6.343451801161457959e-02
1.491376209085293059e-01 6.183914248496080041e-02
1.501358348250703967e-01 5.819749850826291815e-02
1.541295885944689026e-01 4.579625526113559331e-02
1.583333333333333259e-01 3.728319981736867572e-02
1.599092251180730950e-01 3.412127922570321048e-02
1.645184393554638969e-01 2.714822731120276195e-02
1.688358497780115819e-01 2.043383662226898323e-02
1.695656728677569225e-01 1.956567286775689335e-02
1.704281768191388824e-01 1.880755076236101386e-02
1.741978255860460456e-01 1.522584624547878608e-02
1.851102626010707741e-01 4.442323169343689870e-03
1.871631011597217065e-01 2.393604891492746942e-03
1.893610219045168686e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.0.dat <==
7.729909715139782200e-01 0.000000000000000000e+00
7.678602186693403997e-01 3.885654808386712275e-03
7.510921883018083500e-01 1.670063559512842410e-02
7.364423031016875676e-01 2.747950428340582493e-02
7.197983942799078827e-01 4.019449546355108316e-02
7.082051174461524434e-01 4.902742421220351171e-02
6.719645976023886913e-01 7.764896546786101417e-02
6.627965686391761313e-01 8.532026140664114577e-02
6.329271057226648622e-01 1.083333333333333509e-01
6.250000000000000000e-01 1.140870733780114943e-01
6.155724466418562857e-01 1.201177750310130077e-01
6.037786541269417606e-01 1.280279968650687716e-01
5.916666666666666741e-01 1.362307003087160906e-01
5.677183347788787859e-01 1.499999999999999944e-01
5.669114430099800872e-01 1.504895526866268374e-01
5.655150623905131901e-01 1.511516042761535117e-01
5.369909922274126446e-01 1.656486511214919355e-01
5.177991938323952548e-01 1.738674728342713416e-01
5.160642130771975200e-01 1.745983642736872454e-01
5.087915902774844401e-01 1.776250254630607484e-01
4.933087814081726918e-01 1.841543907040863459e-01
4.916666666666665853e-01 1.847598982506389875e-01
4.876744515832875382e-01 1.859948100555860739e-01
4.692902792568490189e-01 1.921291622294528656e-01
4.578565319955442692e-01 1.955949326644387809e-01
4.352564245762747808e-01 2.014957169491501665e-01
4.263449969889060442e-01 2.036258438721621489e-01
4.205928515531257017e-01 2.050279719981776272e-01
4.083333333333333259e-01 2.077544096102700855e-01
4.067521280457590538e-01 2.080170922758184937e-01
3.889135156922666203e-01 2.112342451280002642e-01
3.797200628674120559e-01 2.119466037992546181e-01
3.729586138407071649e-01 2.125838943480811150e-01
3.648734459006036657e-01 2.132911486335345719e-01
3.530196217267074221e-01 2.143725767867482590e-01
3.468502121497682444e-01 2.146329090337968926e-01
3.318337673110062225e-01 2.143887442296645851e-01
3.262018972777254167e-01 2.142628721112158074e-01
3.237760372466734760e-01 2.142187411600135760e-01
3.100917218635175221e-01 2.131498896062982984e-01
3.063648585893399279e-01 2.127297171786798613e-01
2.897064314347580494e-01 2.102935685652419506e-01
2.786014688958236007e-01 2.083859039010246272e-01
2.712143998768740127e-01 2.068153334872407934e-01
2.635682688828591136e-01 2.047540055404812320e-01
2.495999036184975983e-01 2.004000963815023850e-01
2.458333333333333481e-01 1.988188081626481585e-01
2.271650463943234166e-01 1.908006481089372930e-01
2.257655818468186637e-01 1.901355029730293911e-01
2.237179022256599314e-01 1.891024711179864481e-01
2.120932283134518981e-01 1.826223972553579766e-01
2.079443944090084984e-01 1.796480313987976196e-01
2.017285803110904774e-01 1.753612079936891222e-01
1.960422866034883249e-01 1.708333333333333370e-01
1.940202846692889449e-01 1.690681198313666311e-01
1.848828478947185383e-01 1.606576051754111667e-01
1.833333333333333204e-01 1.592642691865249205e-01
1.827018404660936679e-01 1.586490797669531383e-01
1.819648418541982560e-01 1.576490875937657798e-01
1.740958875157451735e-01 1.481426947877303446e-01
1.666666666666666574e-01 1.373991315570666227e-01
1.650173008213978443e-01 1.349826991786021446e-01
1.617108885059248824e-01 1.283775551725915565e-01
1.598261628135732582e-01 1.245023901732533606e-01
1.589600254700294646e-01 1.224932314532154454e-01
1.537150057046782203e-01 1.083333333333333370e-01
1.526676046544419296e-01 1.029981240244494528e-01
1.504747026901586682e-01 9.166666666666664631e-02
1.501376316352738272e-01 7.527526327054766264e-02
1.501390690554846308e-01 7.506953452774231539e-02
1.501458106910320278e-01 7.485418930896797773e-02
1.512985123262641229e-01 6.432172633097693604e-02
1.521365373711547342e-01 6.123935919243571335e-02
1.540121107446392745e-01 5.432122258869405418e-02
1.559872247410307444e-01 4.765389140769740739e-02
1.583333333333333259e-01 4.277441957628131536e-02
1.618754577773007519e-01 3.510439555531703892e-02
1.708930355539051149e-01 2.113184443619229094e-02
1.710020125087928500e-01 2.097389931288292167e-02
1.711032846337246782e-01 2.083333333333333218e-02
1.856862311906577745e-01 5.882244643311150892e-03
1.883996096854984315e-01 3.166422720103200059e-03
1.913811100072834726e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.1.dat <==
7.832572278626539486e-01 0.000000000000000000e+00
7.544641431441001522e-01 2.139339707899768142e-02
7.474570730443943489e-01 2.649319098244770632e-02
7.406439412097476360e-01 3.106122857224390826e-02
7.328725232596455808e-01 3.711822982125984743e-02
6.987196236701611607e-01 6.211086390322596851e-02
6.755358032367221321e-01 7.943456828502773459e-02
6.604432466166965110e-01 9.159578679992025352e-02
6.381318329278500290e-01 1.083333333333333370e-01
6.250000000000000000e-01 1.174675744756331769e-01
6.101621404221863054e-01 1.268806578056005108e-01
6.070852371373581802e-01 1.288546426176728210e-01
5.916666666666666741e-01 1.386731022516048961e-01
5.715074581491478289e-01 1.499999999999999944e-01
5.677434321992860244e-01 1.521535310652387396e-01
5.617727499611859798e-01 1.548939167054807498e-01
5.374483141211319204e-01 1.665632949089303760e-01
5.169665213569120121e-01 1.749999999999999889e-01
5.166666666666666075e-01 1.751440620521288183e-01
5.165846988769512427e-01 1.751639355794306907e-01
4.935318166492058123e-01 1.842659083246029061e-01
4.916666666666665853e-01 1.849122307693559508e-01
4.875448576100779863e-01 1.860812060377257937e-01
4.694297428220095547e-01 1.917107715339713137e-01
4.572851183751890369e-01 1.953092258542611925e-01
4.478832095119460455e-01 1.980170381308285765e-01
4.370560843978523735e-01 2.002959437347651139e-01
4.266539724909842457e-01 2.025444296148883327e-01
4.195093923402625768e-01 2.042153775885302558e-01
4.083333333333333259e-01 2.066563418679808473e-01
4.035999758058365638e-01 2.073866618278339957e-01
3.886732364264544048e-01 2.100328487989386872e-01
3.812099946782122606e-01 2.104566719884543580e-01
3.722983137014664323e-01 2.112632940695995942e-01
3.611181338549355746e-01 2.120393779516452082e-01
3.522382323370631951e-01 2.128097980074596940e-01
3.476883898252243199e-01 2.129565536828845473e-01
3.371000789457537228e-01 2.126333070180820850e-01
3.271329626862369833e-01 2.124007412941927575e-01
3.228095854522131658e-01 2.122858375710930390e-01
3.110130171500758989e-01 2.113072990331814616e-01
3.052785229250498111e-01 2.105570458500996001e-01
2.916293915581343876e-01 2.083706084418656124e-01
2.770090123514948877e-01 2.055991049484494071e-01
2.728932857584274729e-01 2.047167261352990097e-01
2.624364031800029418e-01 2.019243412833407469e-01
2.515887143430783901e-01 1.984112856569215655e-01
2.458333333333333481e-01 1.959886896810447143e-01
2.308899772069425982e-01 1.893106757838896037e-01
2.270898171872605953e-01 1.874870322921454724e-01
2.213537219620829721e-01 1.843741105908325850e-01
2.136446316415314683e-01 1.800367250418919984e-01
2.054837097273459201e-01 1.739064338082516037e-01
2.033032629794543911e-01 1.724367973238703777e-01
2.024142571648302191e-01 1.718847790344351922e-01
2.014502868750606412e-01 1.708333333333333370e-01
1.966860908851120748e-01 1.663449878644005786e-01
1.876135635627739773e-01 1.583333333333333259e-01
1.833333333333333204e-01 1.537963953104070636e-01
1.777039552434128700e-01 1.472406778558134066e-01
1.706840155351458665e-01 1.363463449846927245e-01
1.686646247935461584e-01 1.333333333333333315e-01
1.674147783725241923e-01 1.310889982157607547e-01
1.635212450702950848e-01 1.232706960876794183e-01
1.605427959468408994e-01 1.161621495459696923e-01
1.575310653368326985e-01 1.083333333333333509e-01
1.553714153146989185e-01 9.759050270393544724e-02
1.541265911271960387e-01 9.166666666666666019e-02
1.540002052022186041e-01 8.300041040443720264e-02
1.538430965362164726e-01 7.692154826810823631e-02
1.540174575215047248e-01 7.098254247849528076e-02
1.544463878092975362e-01 6.537101815865473120e-02
1.555087558376160028e-01 6.056491549914345962e-02
1.583709758069669904e-01 5.003764247363366030e-02
1.583968313178091558e-01 4.996825100776208783e-02
1.641834445111846619e-01 3.625838892225899390e-02
1.715910547853076729e-01 2.462194059320496620e-02
1.729182254288766929e-01 2.257074341295279771e-02
1.741251871653217709e-01 2.083333333333333218e-02
1.807679299668465689e-01 1.304852140489042023e-02
1.864063288810757779e-01 7.682488869356113477e-03
1.899527101214707192e-01 4.137110492585868195e-03
1.939291901336775981e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.2.dat <==
7.926828665918521644e-01 0.000000000000000000e+00
7.850610294715993920e-01 5.491728510514140051e-03
7.446418203689123549e-01 3.423049219112433983e-02
7.444824480432730152e-01 3.433339833197039670e-02
7.443907989656202151e-01 3.440804730220700658e-02
6.902613819480922785e-01 7.377740420952796918e-02
6.796762390965827016e-01 8.150478621495801934e-02
6.581254718962963324e-01 9.777651938765420658e-02
6.434918220025882540e-01 1.083333333333333370e-01
6.250000000000000000e-01 1.206243219205666017e-01
6.104279786764560400e-01 1.296903280024473415e-01
6.056071309989267126e-01 1.325744195846749740e-01
5.916666666666666741e-01 1.407191072215057681e-01
5.750951815634772757e-01 1.499999999999999944e-01
5.684927247666279326e-01 1.536521161999225282e-01
5.584970844839078907e-01 1.581695821827587833e-01
5.379673248930492147e-01 1.676013164527652699e-01
5.192826659738665196e-01 1.749999999999999889e-01
5.174667550358744705e-01 1.758000883692078242e-01
5.166666666666666075e-01 1.761900520709176465e-01
5.159928006355580798e-01 1.763477320622170996e-01
4.942001916576865828e-01 1.846000958288433191e-01
4.916666666666666408e-01 1.854485013585221442e-01
4.862571389896476193e-01 1.869396851180127050e-01
4.693364680677073464e-01 1.919905957968780774e-01
4.571764329523086978e-01 1.952548831428210230e-01
4.378252083340071765e-01 1.997831944439952268e-01
4.267587097002052410e-01 2.021778493826149603e-01
4.190799859026307361e-01 2.038933227603064169e-01
4.083333333333333259e-01 2.060165338643658306e-01
4.014765494237929055e-01 2.069619765514252308e-01
3.884888708538690727e-01 2.091110209360121375e-01
3.823264813958076047e-01 2.093401852708590694e-01
3.717707089829381251e-01 2.102080846325429242e-01
3.577912300827579273e-01 2.109304100275860017e-01
3.515461931666931106e-01 2.114257196667195804e-01
3.484206638728145622e-01 2.114920055877042848e-01
3.415444819879281946e-01 2.111518393373572611e-01
3.279547789581990780e-01 2.107571087502685403e-01
3.219166257940754283e-01 2.104999182548175085e-01
3.118788333989087613e-01 2.095756665355158477e-01
3.042176298894884168e-01 2.084352597789767836e-01
2.933705297987772020e-01 2.066294702012227424e-01
2.754499049711428560e-01 2.028706670328332962e-01
2.745340883872227633e-01 2.026657228493048690e-01
2.612790069655656078e-01 1.990308507472474675e-01
2.535758931590932352e-01 1.964241068409068036e-01
2.458333333333333481e-01 1.932200899572576736e-01
2.344146725922272301e-01 1.879007976297757676e-01
2.284193418212255855e-01 1.848279830242154365e-01
2.185537446039220177e-01 1.787741558745106762e-01
2.153582616151129003e-01 1.771806750859229451e-01
2.141435659318052243e-01 1.761951529796712268e-01
2.099625590139385656e-01 1.727652974490906379e-01
2.048057958905905029e-01 1.689159456615617616e-01
2.003609841357291144e-01 1.651248095369270419e-01
1.940988362999239714e-01 1.600678303667427138e-01
1.833333333333333204e-01 1.475780084575726014e-01
1.825231271952694190e-01 1.468460910059131985e-01
1.821158940990754982e-01 1.461376931418977843e-01
1.807390402157202369e-01 1.438876134951235231e-01
1.733607827933801859e-01 1.333333333333333315e-01
1.692251018715817401e-01 1.256580277185881389e-01
1.673673037155071208e-01 1.219886765392754202e-01
1.621941184512616374e-01 1.095568595282867402e-01
1.617143695269727954e-01 1.083333333333333370e-01
1.594376047580463862e-01 9.608375236551890131e-02
1.586226959743226028e-01 9.176312088032974323e-02
1.585852433825513108e-01 9.141475661744868919e-02
1.578734602058931569e-01 7.893673010294657844e-02
1.582633735176293133e-01 6.673662648237066453e-02
1.582666923750411792e-01 6.664445301390262144e-02
1.583333333333333259e-01 6.637553495301633244e-02
1.612855235279875843e-01 5.295219019465426807e-02
1.631386821408079835e-01 4.759732559626267401e-02
1.669278952199649557e-01 3.763061427664915470e-02
1.724226669028547376e-01 2.878000118094040105e-02
1.750673503459508618e-01 2.436168084384794652e-02
1.774480827260058458e-01 2.083333333333333218e-02
1.826083018757300724e-01 1.436307276837862565e-02
1.872523446212867038e-01 9.797528219883451517e-03
1.917900173155254184e-01 5.285427488870042198e-03
1.963527041048069299e-01 1.298426928684019103e-03
1.975770514265229316e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.3.dat <==
8.023051547192867616e-01 0.000000000000000000e+00
7.915279186268382450e-01 7.397497730327453301e-03
7.685018839618584785e-01 2.323655415883296715e-02
7.482572888973486602e-01 3.746831531100648649e-02
7.337951519126060251e-01 4.806057558393075912e-02
7.189365283416039309e-01 5.862194621646973913e-02
6.904349715146353983e-01 7.978251424268230363e-02
6.853919545580328121e-01 8.381771479796849833e-02
6.821697438213731868e-01 8.592756568786749649e-02
6.728631106595560629e-01 9.230780991085675569e-02
6.556344968764817871e-01 1.044191194404931328e-01
6.496501179320818276e-01 1.083333333333333370e-01
6.250000000000000000e-01 1.233884852230270612e-01
6.134262316352254718e-01 1.304398912421396717e-01
6.021279143767721553e-01 1.369234403623681706e-01
5.916666666666666741e-01 1.425735010635728606e-01
5.783000801755737719e-01 1.499999999999999667e-01
5.691572313402798455e-01 1.549811293472263263e-01
5.556808407182572962e-01 1.609858259484093224e-01
5.384965255905471704e-01 1.686597178477611536e-01
5.221890530376689377e-01 1.749999999999999889e-01
5.182988271192358054e-01 1.766321604525692424e-01
5.166666666666666075e-01 1.774005840706013859e-01
5.153114457774441437e-01 1.777104417784450552e-01
4.950748266001304687e-01 1.850374133000652344e-01
4.916666666666666408e-01 1.861198303232578233e-01
4.849498207805232330e-01 1.878112305907622126e-01
4.572852795718410635e-01 1.953093064525871503e-01
4.479762808247074179e-01 1.977378241925444313e-01
4.381622365290653853e-01 1.995585089806231061e-01
4.268703494035339108e-01 2.017871104209646715e-01
4.184476341214461992e-01 2.034190589244179725e-01
4.083333333333333259e-01 2.053449000077121889e-01
3.993559340280493641e-01 2.065378534722765447e-01
3.883321815836787150e-01 2.083275745850604321e-01
3.832294661205526420e-01 2.084372005461139765e-01
3.713406311243417912e-01 2.093479289153503120e-01
3.547743959076650744e-01 2.099247986358883655e-01
3.509338663822663684e-01 2.102010660978660961e-01
3.490558035737633680e-01 2.102217261858065622e-01
3.451358254042449780e-01 2.099547248652516573e-01
3.286559294455839164e-01 2.093548077754988634e-01
3.211218477260512350e-01 2.089103621187690663e-01
3.126432540887194578e-01 2.080468251558944270e-01
3.032305331870506215e-01 2.064610663741013041e-01
2.949744172035460021e-01 2.050255827964539423e-01
2.804602489427284739e-01 2.016283125881059568e-01
2.761225599985976942e-01 2.006801333350862193e-01
2.696922550863369850e-01 1.987659927622939526e-01
2.600691206999608540e-01 1.960061350832356108e-01
2.555869304198806202e-01 1.944130695801193354e-01
2.458333333333333481e-01 1.902984521302529264e-01
2.380609208924417963e-01 1.864422983096899467e-01
2.297760513910556135e-01 1.821145638845554637e-01
2.191712273661907129e-01 1.749999999999999889e-01
2.173165667752191554e-01 1.737001997828950262e-01
2.152980235436406653e-01 1.722627137539479991e-01
2.059593144593987457e-01 1.654553899551370333e-01
1.982952032321086966e-01 1.583333333333333259e-01
1.963365556311499338e-01 1.563204441420669166e-01
1.865378613160924293e-01 1.450322013376435515e-01
1.833333333333333204e-01 1.407037335526889754e-01
1.782795315622865695e-01 1.333333333333333315e-01
1.730750210335638140e-01 1.230750210335638251e-01
1.717329100958935317e-01 1.205334744124799268e-01
1.679039667511614820e-01 1.104949200337979331e-01
1.668169550863783657e-01 1.076138408189369344e-01
1.656193085156565381e-01 1.036543705598484966e-01
1.634636658065866388e-01 9.337677749108441727e-02
1.629025442773049392e-01 8.709745572269506075e-02
1.623936396087268808e-01 8.119681980436344038e-02
1.626816126927828898e-01 7.536322538556580741e-02
1.628531019540192526e-01 6.847457411494105306e-02
1.633384923365120145e-01 6.444215155414280416e-02
1.656272169568222818e-01 5.324172605488398935e-02
1.683758272424002445e-01 4.497875304546653658e-02
1.702751002121405399e-01 3.930421677273693987e-02
1.734763105844254194e-01 3.404821958879376831e-02
1.775788214433621226e-01 2.645457342502398335e-02
1.811721882789435467e-01 2.083333333333333218e-02
1.848221424599540974e-01 1.594438747139581558e-02
1.883111577478444598e-01 1.244456103627782778e-02
2.005089899650928653e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.4000000000000001.dat <==
8.108523514917127528e-01 0.000000000000000000e+00
7.949091313705531903e-01 1.102762941908241867e-02
7.811663564969827389e-01 1.997390458089538107e-02
7.645760498691207552e-01 3.196062992047228601e-02
7.524443543512711052e-01 4.094436965011191004e-02
7.233166618819991678e-01 6.141777166690208511e-02
7.204120089466131693e-01 6.325917097506997266e-02
7.178291839063301039e-01 6.516105437698778424e-02
7.142919553726000403e-01 6.785402231369996873e-02
6.905980589446414353e-01 8.504268053599406407e-02
6.790250296074580305e-01 9.293873180413730895e-02
6.588479525078623222e-01 1.067250388112047227e-01
6.553041579485613388e-01 1.092254833583487100e-01
6.532369440748498901e-01 1.104061574724657518e-01
6.489095491947974859e-01 1.128394340235069210e-01
6.168664476909386796e-01 1.312999452560680014e-01
5.987331349726682239e-01 1.411669146174981126e-01
5.818102285315016609e-01 1.499999999999999944e-01
5.697960663154910677e-01 1.562587992976487428e-01
5.530607108933287552e-01 1.636059557733379188e-01
5.389869780352910533e-01 1.696406227372487807e-01
5.248991454862679262e-01 1.749999999999999889e-01
5.190151879800248835e-01 1.773485213133582927e-01
5.166666666666666075e-01 1.784006292057908616e-01
5.147450647712283889e-01 1.788432037908763150e-01
4.958854271050959217e-01 1.854427135525479331e-01
4.916666666666666408e-01 1.867703955633547297e-01
4.834515831547816500e-01 1.888100556745899716e-01
4.576023190207855196e-01 1.954678261770594061e-01
4.381010239332443490e-01 1.995993173778371210e-01
4.268666673994190308e-01 2.017999974353667514e-01
4.183279914561823798e-01 2.033293269254701219e-01
4.083333333333333259e-01 2.050054832834450891e-01
3.978333066441788746e-01 2.062333279955024246e-01
3.881999473565692638e-01 2.076664034495132038e-01
3.839788988086497157e-01 2.076877678580169029e-01
3.709454112419573457e-01 2.085574891505814488e-01
3.517143791193871882e-01 2.089047930397957276e-01
3.503291468702944833e-01 2.089916270739224091e-01
3.496705462923076491e-01 2.089922407487178890e-01
3.483632584029141555e-01 2.088789138656952649e-01
3.293137704417616884e-01 2.080391257831432084e-01
3.203639227841816317e-01 2.073945122350299430e-01
3.133554422489746027e-01 2.066224488353841648e-01
3.022509897323823469e-01 2.045019794647646993e-01
2.965330658566092681e-01 2.034669341433907042e-01
2.873886296414647212e-01 2.010509475298779547e-01
2.776417250562395189e-01 1.987811770130339384e-01
2.608080035421405096e-01 1.932133355471711555e-01
2.586930187350357513e-01 1.925658801709227430e-01
2.577785107707683543e-01 1.922214892292316013e-01
2.458333333333333204e-01 1.869557327752145448e-01
2.419651352689636270e-01 1.848806125590811977e-01
2.312732613513512892e-01 1.791201439639640847e-01
2.254896440110565892e-01 1.749999999999999889e-01
2.189476307166660085e-01 1.704380719000012923e-01
2.114113807380912369e-01 1.644894281428490868e-01
2.073175663132831303e-01 1.613806343934839627e-01
2.042471641051828712e-01 1.583333333333333259e-01
1.975633070682416559e-01 1.514134383937001116e-01
1.911372198723294002e-01 1.438823616985843157e-01
1.841928958604341637e-01 1.337631145968837532e-01
1.838254171848440754e-01 1.332103123704556635e-01
1.833333333333333204e-01 1.323735344683688309e-01
1.761935722645911473e-01 1.190465870229140688e-01
1.738223971038723725e-01 1.128622921748823060e-01
1.716272347116778452e-01 1.068121275480537063e-01
1.692635226375584501e-01 9.818804937699567026e-02
1.685943127951397003e-01 9.508699315393544238e-02
1.679093918203014291e-01 8.706150879423761590e-02
1.675340965561639694e-01 8.275504674033509755e-02
1.673083095545198073e-01 7.025665715514126108e-02
1.683413457404778490e-01 6.221866115238021411e-02
1.695936737024040797e-01 5.500459571958700444e-02
1.740415518733856859e-01 4.214589072997382280e-02
1.742863540950673751e-01 4.130984371420036438e-02
1.747707373380571749e-01 4.052035335695258755e-02
1.805306472371577542e-01 2.891442825318702239e-02
1.855027702443426685e-01 2.083333333333333218e-02
1.875456998093640026e-01 1.788978557811716011e-02
1.896335186192895372e-01 1.575046321489051090e-02
2.047919479665643305e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.5.dat <==
8.195964534530504331e-01 0.000000000000000000e+00
7.930533678017454013e-01 1.783209583804442472e-02
7.871735454621203720e-01 2.165744798513775937e-02
7.604516379938659476e-01 4.112598964326086987e-02
7.562965913480569347e-01 4.414245319461331668e-02
7.413471426882720650e-01 5.432642865586397030e-02
7.306966315676446388e-01 6.159947840530638485e-02
7.205102538942711465e-01 6.878336604114224095e-02
7.128992589398236435e-01 7.377015631529187933e-02
6.952363477263800995e-01 8.613404260228549325e-02
6.763916694950915520e-01 9.880982975957719461e-02
6.705612187657091772e-01 1.027008491766070869e-01
6.578911508903444449e-01 1.112544974303355805e-01
6.365505378241109735e-01 1.234328723412382312e-01
6.268902922307459935e-01 1.289226514615926800e-01
6.208736830524222983e-01 1.323017540964389060e-01
5.951585138703652245e-01 1.456351909953767509e-01
5.863185120316669607e-01 1.499999999999999944e-01
5.704534638170766225e-01 1.575735943008201301e-01
5.503588076728720413e-01 1.663078589937946605e-01
5.395409388476264390e-01 1.707485443619195520e-01
5.285225231081986941e-01 1.749999999999999889e-01
5.166666666666666075e-01 1.793632418503677828e-01
5.001037125250813453e-01 1.847395076430691230e-01
4.916666666666665853e-01 1.874300987437678978e-01
4.821170328848494169e-01 1.896997558545448492e-01
4.581435906940760083e-01 1.957384620137046505e-01
4.478175683425510423e-01 1.982139616390136416e-01
4.377111738310993649e-01 1.998592174459337678e-01
4.268803973909692795e-01 2.017519424649407700e-01
4.181748020965974089e-01 2.032144349057814492e-01
4.083333333333333259e-01 2.048241182451397135e-01
3.968005411214636236e-01 2.060267748909594132e-01
3.881120464836880779e-01 2.072268990851072468e-01
3.844779457101931697e-01 2.071887209564734211e-01
3.706411181675570710e-01 2.079489030017808715e-01
3.506896867012613273e-01 2.079884899827026679e-01
3.499999999999999778e-01 2.079598815500896258e-01
3.492125386169772638e-01 2.079396026418219856e-01
3.298649343429472802e-01 2.069367979807721913e-01
3.196825570101992087e-01 2.060317806870651525e-01
3.139924318439252793e-01 2.053484696454827008e-01
3.012924274803320257e-01 2.025848549606641402e-01
2.980272045670997461e-01 2.019727954329002539e-01
2.934547347742481604e-01 2.005454387688126727e-01
2.791283996711255155e-01 1.969228337444264565e-01
2.652733298081453861e-01 1.916666666666666519e-01
2.609611402846113704e-01 1.900899824958998119e-01
2.583333333333333037e-01 1.889645487289098036e-01
2.460996659840848089e-01 1.831557782328323281e-01
2.457427523500529676e-01 1.829710094002119369e-01
2.428821805479787765e-01 1.813658981430969486e-01
2.329002996653958546e-01 1.758660673358749260e-01
2.317908907300081367e-01 1.749999999999999889e-01
2.205936969330352659e-01 1.671459394672628607e-01
2.102861880670822969e-01 1.583333333333333259e-01
2.093067633571948083e-01 1.573599033094718602e-01
2.062991174386958892e-01 1.542649015440584470e-01
1.988092078249547867e-01 1.464298353668475605e-01
1.956997979998714721e-01 1.427417171666987838e-01
1.926352480349266816e-01 1.379842906841300121e-01
1.885377515715147556e-01 1.320322287737879796e-01
1.833333333333333204e-01 1.217658196559914113e-01
1.814108488326853230e-01 1.185891511673146659e-01
1.808159433973102748e-01 1.175057966453410263e-01
1.802847180149254047e-01 1.154472205393035078e-01
1.786021238262909538e-01 1.107526547828637103e-01
1.767231193827301650e-01 1.059628134362116392e-01
1.746778582629972820e-01 9.775559579816529843e-02
1.741593328427017695e-01 9.516813343145963389e-02
1.734460500527849891e-01 8.930154153470419576e-02
1.724092422835590277e-01 7.950494958873842444e-02
1.719902669695528019e-01 7.212944012115446446e-02
1.737109630835870500e-01 5.983216455544277529e-02
1.741195948144648453e-01 5.701611621383623901e-02
1.761950417219031173e-01 5.122700044189161528e-02
1.791310229729521919e-01 4.166666666666666435e-02
1.837053946446920993e-01 3.218015327839691270e-02
1.869837242826318247e-01 2.668701131337684190e-02
1.904118848302412403e-01 2.083333333333333218e-02
1.908127994517732073e-01 2.022342817983800375e-02
1.912415012155901373e-01 1.977041970564204221e-02
1.996189749827724513e-01 1.017852603089944991e-02
2.021731917804140966e-01 7.700176941149059276e-03
2.079171104611497178e-01 2.081114360918068229e-03
2.088362513559361977e-01 1.257295056507133028e-03
2.099600485849087150e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.6.dat <==
8.280071019445160996e-01 0.000000000000000000e+00
8.235499021930359209e-01 2.900195613927944449e-03
8.140308976851169387e-01 8.646660546485572529e-03
7.968642747383074543e-01 2.075916897655157370e-02
7.908588341535167654e-01 2.500752728893667828e-02
7.610729421571618136e-01 4.583333333333333010e-02
7.575481479599707191e-01 4.821596481112312010e-02
7.321545967280465028e-01 6.615846563172819716e-02
7.200501419598293040e-01 7.476482118888555517e-02
7.018861943075493937e-01 8.652212588950415617e-02
7.008957392360253280e-01 8.714560481129951519e-02
6.981366895678463580e-01 8.903359197095080113e-02
6.779533817302646481e-01 1.029374045219309253e-01
6.734320294952741426e-01 1.054083713985146803e-01
6.604755583530564911e-01 1.132814836755998145e-01
6.257880638590332945e-01 1.326578500255904958e-01
6.246919310340854903e-01 1.332563160918546763e-01
5.917303573200314304e-01 1.499203866832940490e-01
5.915643587018702965e-01 1.499999999999999944e-01
5.712306497683740103e-01 1.591279662034147113e-01
5.475581943783922600e-01 1.691084722882743863e-01
5.401599180491434282e-01 1.719865027649536138e-01
5.319268881255472259e-01 1.749999999999999889e-01
5.166666666666666075e-01 1.801979886612302961e-01
5.012754484794521570e-01 1.849347969687975823e-01
4.916666666666666963e-01 1.878813261971147008e-01
4.811168922157672556e-01 1.903665163005995864e-01
4.585676007213027594e-01 1.959504670273180538e-01
4.477202569946515665e-01 1.985058956827119303e-01
4.374308890451851228e-01 2.000460739698765589e-01
4.268762403531360938e-01 2.017664920973570863e-01
4.180633187340857537e-01 2.031308223838976801e-01
4.083333333333333259e-01 2.045856891073776496e-01
3.954237256294745873e-01 2.057514117925615671e-01
3.880036657538513123e-01 2.066849954359235297e-01
3.850589671702011607e-01 2.066076994964654856e-01
3.702908047952553905e-01 2.072482762571774551e-01
3.527170056208819293e-01 2.069748305228923668e-01
3.499999999999999778e-01 2.068329746298070981e-01
3.466867296724644998e-01 2.066766981695656313e-01
3.304978125538710620e-01 2.056710415589245167e-01
3.188495600156993071e-01 2.043657866980653215e-01
3.147515077099459768e-01 2.038303179134413334e-01
3.001044327174646753e-01 2.002088654349293562e-01
2.998428518050388902e-01 2.001571481949611098e-01
2.995083284970947446e-01 2.000409726252421194e-01
2.806878575388456198e-01 1.949735114097763122e-01
2.709538213252379868e-01 1.912935235339679463e-01
2.639495536421152533e-01 1.882969344813974488e-01
2.583333333333333037e-01 1.857571899655574010e-01
2.491849219807371618e-01 1.810989409017307317e-01
2.446542984527716735e-01 1.786171938110866775e-01
2.352477723071745852e-01 1.730855610261587130e-01
2.306921379847894915e-01 1.697176093029122423e-01
2.223084615419775867e-01 1.637164102493782192e-01
2.163881872315664423e-01 1.583333333333333259e-01
2.123110422187345359e-01 1.543556244479321327e-01
2.012279821632686483e-01 1.419122630993203960e-01
2.007227756841415411e-01 1.413052788245958702e-01
2.000000000000000111e-01 1.404045884925926579e-01
1.933279374935503725e-01 1.308346822932790476e-01
1.881608092211287109e-01 1.202872735825132045e-01
1.863753127383957764e-01 1.166666666666666685e-01
1.846471470030431328e-01 1.127252256575372036e-01
1.816599342223231273e-01 1.051400109629461316e-01
1.806280018056227732e-01 1.007306675694780440e-01
1.791334939236430279e-01 9.417330121527138498e-02
1.777150956396425507e-01 7.862892756756025003e-02
1.773996005326926306e-01 7.617804408931601323e-02
1.772225931577423030e-01 7.422237059643026214e-02
1.782375608462703487e-01 6.756715343682974384e-02
1.792202608276712572e-01 5.894388404600131581e-02
1.811674997462244252e-01 5.179866707270754100e-02
1.839264265068725757e-01 4.166666666666666435e-02
1.858562809490038603e-01 3.755736903917626657e-02
1.896094887832491804e-01 3.111922275042062341e-02
1.932212595218231743e-01 2.471981547122463485e-02
1.955508456996086497e-01 2.083333333333333218e-02
2.012750894033319971e-01 1.360439017499670035e-02
2.066320920338352018e-01 8.506206497490668983e-03
2.102860402423513686e-01 4.881767272545018202e-03
2.147411231576298873e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.7.dat <==
8.366144501747401208e-01 0.000000000000000000e+00
8.198126642738085001e-01 1.123342237690964397e-02
8.192024121855366880e-01 1.165467227918457437e-02
8.187213117316042288e-01 1.197645370067786791e-02
7.878573303874678579e-01 3.277612527165166267e-02
7.685935150329425980e-01 4.583333333333333010e-02
7.554634815444141172e-01 5.454184910660522800e-02
7.373939613858009334e-01 6.688742071454620297e-02
7.155277539872939574e-01 8.203927598384730402e-02
6.996791371477628640e-01 9.316384819622758329e-02
6.807404974599823300e-01 1.049991065685714209e-01
6.712332163754721748e-01 1.103106432721712715e-01
6.630383556739161133e-01 1.152915207899995187e-01
6.469238420330428729e-01 1.244812702214128375e-01
6.404508309978234060e-01 1.280250723770259280e-01
6.278363500438561839e-01 1.350654554975203037e-01
6.219616431083603292e-01 1.378908686707927544e-01
5.938763609716916081e-01 1.511048471525124337e-01
5.880414393693150776e-01 1.536252272973516186e-01
5.719900086551246154e-01 1.606466839769160604e-01
5.448915019776267021e-01 1.717751646890398609e-01
5.408147832354261997e-01 1.732962331375191567e-01
5.361060456625847959e-01 1.749999999999999889e-01
5.166666666666666075e-01 1.813698488033117229e-01
5.034410234676756080e-01 1.852957261335014816e-01
4.916666666666666963e-01 1.887528430384938227e-01
4.793980137954766407e-01 1.915124352474599778e-01
4.591559468236878772e-01 1.962446400785105849e-01
4.476240048238808722e-01 1.987946521950239576e-01
4.371739610407374688e-01 2.002173593061750134e-01
4.268828717104701798e-01 2.017432823466878133e-01
4.177738766630429423e-01 2.029137408306155577e-01
4.083333333333333259e-01 2.042191584698424545e-01
3.949674983036193243e-01 2.056601663273905367e-01
3.879878867634801720e-01 2.066061004840675785e-01
3.852091699567811167e-01 2.064574967098855574e-01
3.698460935748797418e-01 2.063588538164262409e-01
3.548200848643330851e-01 2.059232909011667889e-01
3.499999999999999778e-01 2.057094287874726146e-01
3.439659956123519713e-01 2.053163311395093393e-01
3.311165333310640002e-01 2.044336000045386681e-01
3.179913144981016959e-01 2.026492956628701547e-01
3.155194978578105269e-01 2.022943376177122332e-01
3.072498602700311499e-01 2.000000000000000111e-01
2.999999999999999889e-01 1.981010296434952411e-01
2.911886548311756195e-01 1.955943274155877987e-01
2.822361208059221971e-01 1.930381823259305907e-01
2.696800844234599204e-01 1.878968917958930285e-01
2.668238020477741168e-01 1.865723854380021418e-01
2.583333333333333037e-01 1.825578052142701746e-01
2.521343493421946969e-01 1.791326559940923657e-01
2.434846983887951621e-01 1.739387935551806319e-01
2.378458894931484435e-01 1.704874438401848269e-01
2.269427607176272566e-01 1.622188547685877724e-01
2.240522699678771379e-01 1.602287933975790335e-01
2.222157599813294748e-01 1.583333333333333259e-01
2.152890355062948013e-01 1.513776311603718394e-01
2.088409218837706249e-01 1.434348510434207968e-01
2.052117366949954003e-01 1.390607983191689545e-01
2.000000000000000111e-01 1.317320187627196437e-01
1.984400553381119869e-01 1.295566528321386579e-01
1.973316738178172991e-01 1.271654220300296179e-01
1.919074313338994808e-01 1.166666666666666685e-01
1.874539470845245359e-01 1.043048254130930080e-01
1.873955294643415148e-01 1.041840784226097522e-01
1.873887309091325781e-01 1.041110321212329465e-01
1.840791024895828132e-01 9.318417950208343625e-02
1.834302205912803352e-01 8.068473856615157591e-02
1.829628419087915292e-01 7.563269587368748326e-02
1.832764000852246111e-01 7.089026658144204074e-02
1.841907510545608972e-01 6.036402411082693320e-02
1.882301481441656099e-01 4.531740738749470698e-02
1.892720706003350739e-01 4.166666666666666435e-02
1.952590267729804596e-01 2.981423359911780993e-02
2.002668514467097760e-01 2.083333333333333565e-02
2.027679510568116128e-01 1.733654430869567553e-02
2.053042790643171966e-01 1.514527134508071582e-02
2.196620004226532974e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.8.dat <==
8.441726020000703823e-01 0.000000000000000000e+00
8.286693814788619328e-01 1.034953750448218412e-02
8.177547675795745485e-01 1.771056813881775535e-02
8.127655864490531679e-01 2.054254896131257543e-02
8.046353166481443608e-01 2.635414015573307039e-02
7.912612711342055238e-01 3.553359923448227986e-02
7.533770238454455814e-01 6.087316902071669700e-02
7.301588431515186883e-01 7.652389158686206949e-02
7.110604666969762011e-01 8.955824290652883435e-02
6.986007512715830536e-01 9.764655026975943564e-02
6.752608823473194022e-01 1.114821249482300103e-01
6.655225801981162759e-01 1.172399321815290885e-01
6.554106225783613571e-01 1.228855120794177802e-01
6.457011237305740892e-01 1.282637137283937911e-01
6.301967331495291758e-01 1.365069108292290279e-01
6.193086464687258541e-01 1.418703636302444393e-01
5.966866989896401074e-01 1.525100161614867111e-01
5.839935477155163701e-01 1.576731189511502707e-01
5.727419299177904932e-01 1.621505265022477604e-01
5.423757855617006296e-01 1.742908811049660722e-01
5.414719968590521182e-01 1.746106603847710770e-01
5.403781583189735116e-01 1.749999999999999889e-01
5.166666666666666075e-01 1.824563350880931689e-01
5.056010951479490423e-01 1.856557380802137391e-01
4.916666666666666963e-01 1.896058634514629637e-01
4.777099931720152903e-01 1.926377823297675540e-01
4.684279561957443438e-01 1.947161314127669463e-01
4.598733319063238456e-01 1.966033326198285969e-01
4.474989400525666294e-01 1.991698465089666858e-01
4.367454581213604525e-01 2.005030279190930242e-01
4.268552523090081152e-01 2.018399502518050115e-01
4.178562410644645619e-01 2.029755141316817724e-01
4.083333333333333259e-01 2.041694368858598674e-01
3.931418352686161244e-01 2.052950337203898745e-01
3.878408453670013634e-01 2.058708935016736463e-01
3.859272351228708597e-01 2.057394315437957311e-01
3.694153565213614820e-01 2.054973797093897214e-01
3.569162670554081318e-01 2.048751998056292656e-01
3.499999999999999778e-01 2.044841403970213689e-01
3.406551258481379518e-01 2.036608962574023018e-01
3.318534753030656370e-01 2.029597160605353390e-01
3.169197798072032612e-01 2.005062262810731466e-01
3.164498285082504858e-01 2.004336763168323154e-01
3.150549826885309379e-01 2.000000000000000111e-01
2.999999999999999889e-01 1.958521126014735325e-01
2.845929484222721184e-01 1.910368591221972279e-01
2.829212389761705526e-01 1.904303835951782486e-01
2.699229631344634561e-01 1.847128887859885715e-01
2.661738603152620231e-01 1.828405269819286805e-01
2.583333333333333037e-01 1.790113405649858269e-01
2.551336907266067433e-01 1.771330950711510199e-01
2.422734665290982581e-01 1.690938661163932377e-01
2.404165175038775748e-01 1.679168158294557234e-01
2.349624031077150454e-01 1.633145348871908598e-01
2.278653397023967520e-01 1.573782200992010771e-01
2.262416012523884024e-01 1.558501308285565878e-01
2.231619028309001218e-01 1.528190418260336747e-01
2.183786828716150485e-01 1.482879837950515922e-01
2.157594491379207780e-01 1.448185564942507941e-01
2.092669235282424434e-01 1.370332049025454468e-01
2.051551250843509089e-01 1.304554479377543763e-01
2.027761390551868492e-01 1.263905276114798137e-01
2.000000000000000111e-01 1.212683459888446724e-01
1.975909658605905783e-01 1.166666666666666685e-01
1.962640807067218829e-01 1.129307473733885403e-01
1.927689736062517256e-01 1.041666666666666574e-01
1.905808374074834111e-01 9.492415444421639648e-02
1.897268675641708979e-01 9.205462648716580820e-02
1.896430913866641588e-01 8.896856629332999811e-02
1.883776467352481498e-01 7.653516334476358207e-02
1.891455493454451131e-01 6.502111732122153875e-02
1.893448419814014183e-01 6.183662151849564359e-02
1.905896114545344022e-01 5.711472393933862690e-02
1.945520647222807598e-01 4.166666666666665741e-02
1.974637654902658412e-01 3.532608039233128827e-02
2.033760267868140181e-01 2.478653273259662920e-02
2.047949415174729615e-01 2.224695174764747957e-02
2.052317380349466813e-01 2.168539042795735935e-02
2.056862760026919590e-01 2.100867287210548412e-02
2.062510798364605991e-01 2.018195421777272541e-02
2.158980807595436424e-01 9.455934282762867849e-03
2.247363223046305869e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau1.9000000000000001.dat <==
8.511922087503179801e-01 0.000000000000000000e+00
8.302698200355285163e-01 1.425191850535979972e-02
8.301037620926882132e-01 1.437734618652788086e-02
8.297279793990878227e-01 1.462149043488629452e-02
8.150273202854853016e-01 2.437766152436927208e-02
8.130891760616456576e-01 2.562752858776519774e-02
8.098674630084439219e-01 2.774097413075221619e-02
8.048104869905344794e-01 3.129545588605712331e-02
7.794445392091071678e-01 4.838523734029499812e-02
7.511398854436213135e-01 6.766172692970094660e-02
7.476865497801289395e-01 6.991658856455867932e-02
7.156258513179869496e-01 9.049614669573952108e-02
6.976525253246167457e-01 1.015881953826388850e-01
6.691047518509311010e-01 1.185258870282154403e-01
6.675491865141833792e-01 1.195196508411275754e-01
6.657802533552681368e-01 1.203920069527616293e-01
6.448892862197841414e-01 1.317140231492507085e-01
6.327223918462016039e-01 1.380492978195633214e-01
6.165952496839748331e-01 1.459404588073709985e-01
5.996160109527299831e-01 1.539746721430316767e-01
5.798861508154593558e-01 1.617805158512072294e-01
5.736796083221882281e-01 1.640258833110433412e-01
5.512155276285324312e-01 1.726127847595335107e-01
5.422155505352561633e-01 1.760977677371791672e-01
5.358524430187333598e-01 1.779071118239666238e-01
5.166666666666666075e-01 1.836018330145611499e-01
5.079837224176839694e-01 1.860528426251695511e-01
4.916666666666666408e-01 1.905724663530812268e-01
4.760899180485317350e-01 1.937178324120899520e-01
4.682107438604010685e-01 1.953677684187968278e-01
4.605982858115871270e-01 1.969658095724602376e-01
4.473793480088691377e-01 1.995286226400592167e-01
4.360477115292411554e-01 2.009681923138392501e-01
4.267641664818906388e-01 2.021587506467160678e-01
4.179408308541553430e-01 2.030389564739498720e-01
4.083333333333333259e-01 2.039592320649200041e-01
3.920981591302304392e-01 2.050862984927127597e-01
3.877700923123096888e-01 2.055171282282155232e-01
3.862833751561161044e-01 2.053832915105505141e-01
3.689860236551072981e-01 2.046387139768812702e-01
3.588367428296023731e-01 2.039149619185321449e-01
3.499999999999999778e-01 2.033174541426523430e-01
3.369819486692187116e-01 2.018243076679427095e-01
3.326220887334306320e-01 2.014224891998053490e-01
3.253033479513131043e-01 2.000000000000000111e-01
3.180518737537443852e-01 1.986147929129223055e-01
3.166666666666666519e-01 1.983935591487794026e-01
3.144982611561698560e-01 1.978315944895031875e-01
2.999999999999999889e-01 1.936610195343434482e-01
2.876703053171010271e-01 1.894981806747828013e-01
2.818550887571713570e-01 1.872319329381806896e-01
2.727575725499069570e-01 1.830121231367224377e-01
2.589350549958423509e-01 1.756017216625090083e-01
2.583333333333333037e-01 1.752991215984288087e-01
2.581005456439487977e-01 1.751551917929229929e-01
2.565511424704141619e-01 1.741089045685404180e-01
2.440706232199906234e-01 1.657050840453370699e-01
2.426609390714383196e-01 1.646781218571232996e-01
2.404127660341368600e-01 1.629049647690772595e-01
2.323122638825800279e-01 1.558959120391399944e-01
2.281889197340414288e-01 1.519554938652505349e-01
2.221871060297240519e-01 1.453820757678697395e-01
2.196388767957450083e-01 1.422499637205683065e-01
2.135320665853221167e-01 1.349006333740055963e-01
2.120599817858621616e-01 1.321816621131322034e-01
2.064473014809730944e-01 1.227193651856935686e-01
2.033599342725804782e-01 1.161866760562980244e-01
2.015862729616673121e-01 1.119078477816647654e-01
1.985312632481106010e-01 1.041666666666666574e-01
1.972164209255131972e-01 9.721642092551320558e-02
1.956576964979008237e-01 8.967115175104957425e-02
1.944315393222100785e-01 7.812016057916212897e-02
1.945299278763521766e-01 7.374286192203356738e-02
1.951695779010274578e-01 6.250000000000000000e-02
2.001346610251486802e-01 4.233997179241006520e-02
2.002415575595103692e-01 4.193841892111581371e-02
2.003531907828719205e-01 4.160780153618801047e-02
2.073232653086520827e-01 2.793568027780046759e-02
2.090974293198998857e-01 2.477794345591988537e-02
2.139034804479271745e-01 1.779057902668941885e-02
2.180896927038576405e-01 1.219544921315535678e-02
2.304886018939412140e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.0.dat <==
8.570561196695490880e-01 0.000000000000000000e+00
8.435900876840255469e-01 9.318486042953481874e-03
8.318373743390271580e-01 1.805793834029358405e-02
8.156169798116643666e-01 2.898294897625397493e-02
8.086727174281513886e-01 3.367926607138072015e-02
7.808536647499266792e-01 5.301572925026860894e-02
7.572666953640725396e-01 6.874999999999999167e-02
7.301014835370398526e-01 8.575230221896953942e-02
7.207238628613469311e-01 9.154347233002493867e-02
6.965545453706516454e-01 1.061523473481405799e-01
6.773609308474227708e-01 1.174091091929412023e-01
6.679951866145731332e-01 1.229092516040888872e-01
6.586823626851063818e-01 1.273806993049209080e-01
6.349173958013945018e-01 1.393897582502154064e-01
6.139272962511401754e-01 1.499423889566229018e-01
6.022970547337027636e-01 1.553151940335180947e-01
5.769951089088749541e-01 1.646715577577916312e-01
5.744305381056907800e-01 1.655277428780482785e-01
5.649733513976303856e-01 1.691733288172590499e-01
5.429804795148679419e-01 1.776276256964025579e-01
5.280978152303098527e-01 1.817844257181783774e-01
5.166666666666666075e-01 1.850515525992319221e-01
5.110844960694131967e-01 1.865696382337910797e-01
4.916666666666666408e-01 1.916205477562103743e-01
4.742292481133099091e-01 1.949582790355711415e-01
4.679456619222004399e-01 1.961630142333986859e-01
4.615017737400211040e-01 1.974175535366772261e-01
4.472596211888328899e-01 1.998878031001678490e-01
4.359823365945704188e-01 2.010117756036197412e-01
4.268128162139972481e-01 2.019884765843430463e-01
4.176128366383345392e-01 2.027929608120842553e-01
4.083333333333333259e-01 2.036780954146352185e-01
3.900630674884388860e-01 2.046792801643544379e-01
3.876447251548803541e-01 2.048902924410685722e-01
3.868600235719217850e-01 2.048066430947448890e-01
3.685434530741281689e-01 2.037535728149230951e-01
3.606126883132246275e-01 2.030269891767209622e-01
3.499999999999999778e-01 2.021664905521651789e-01
3.335905025182884232e-01 1.998714154075224569e-01
3.333333333333333148e-01 1.998236702525466590e-01
3.197163958427317598e-01 1.969502708239349309e-01
3.166666666666666519e-01 1.963938010119761213e-01
3.115875118303137459e-01 1.949208451636470496e-01
2.999999999999999889e-01 1.914426863462917183e-01
2.906026350786977686e-01 1.880320157939844306e-01
2.807384310692774831e-01 1.838819598744990680e-01
2.755379198099210947e-01 1.813439147807139884e-01
2.678953576597853381e-01 1.769124048652903902e-01
2.616565138742792396e-01 1.733384097295270210e-01
2.591417512687242408e-01 1.717663282584362128e-01
2.482385644222007692e-01 1.640379075644530227e-01
2.444523089859785281e-01 1.610953820280428828e-01
2.378671660188448889e-01 1.552681647232014295e-01
2.368674562632711311e-01 1.543775145789096359e-01
2.302224816353053427e-01 1.478883700627226794e-01
2.268652281455845188e-01 1.438227017292496024e-01
2.204209856056952299e-01 1.352104928028476094e-01
2.180224298203750910e-01 1.319775701796249145e-01
2.161372010838208402e-01 1.285681430877206877e-01
2.102996804183938639e-01 1.188669862482727990e-01
2.088567687607088552e-01 1.154014139865653932e-01
2.051585191028277855e-01 1.051585191028277938e-01
2.047632881791798254e-01 1.040175112885383668e-01
2.044499053378501241e-01 1.027504733107493240e-01
2.008981190007510520e-01 8.705094049962447400e-02
2.002260716007594199e-01 8.029311018361812158e-02
2.006605086918593905e-01 6.659051763727516504e-02
2.008354451434022636e-01 6.250000000000000000e-02
2.026412970241545097e-01 5.487315178743924771e-02
2.045253813289875655e-01 4.675772066177764918e-02
2.065006504685733546e-01 4.058322492190444275e-02
2.097511867411306907e-01 3.339850350087730790e-02
2.127197852206253181e-01 2.767582817650023064e-02
2.204267327417261113e-01 1.575206268487725977e-02
2.206579453516993861e-01 1.540576502295758557e-02
2.220298657043944246e-01 1.412933453617364055e-02
2.342406291024602683e-01 2.268239422817319804e-03
2.363403215977993854e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.1.dat <==
8.634049730302113534e-01 0.000000000000000000e+00
8.569661563203148091e-01 4.364386548031507808e-03
8.411179265795776239e-01 1.517682397116439270e-02
8.332139663527948770e-01 2.098054907721597084e-02
8.211538439563252911e-01 2.978208400744214446e-02
8.023930610199370150e-01 4.278642314474945252e-02
7.792693096731013735e-01 5.882503119862807911e-02
7.576683147966971621e-01 7.244994577159177829e-02
7.473388567051632014e-01 7.880016882078871854e-02
7.369115504446340781e-01 8.577742827709317064e-02
7.275024248904646829e-01 9.188253658451581152e-02
7.230454315716592362e-01 9.490994063403941639e-02
7.096186012006204802e-01 1.025927320382888919e-01
6.954239395924153300e-01 1.108521203870835303e-01
6.860891246533533661e-01 1.162284839438298134e-01
6.683737757951638825e-01 1.257865293765788040e-01
6.517182405340020690e-01 1.342376811152389549e-01
6.377940648916362587e-01 1.411465027328058508e-01
6.118155327440615299e-01 1.531100342172409534e-01
6.044592178936246674e-01 1.563962756134790189e-01
5.854367436746479303e-01 1.640574807480046637e-01
5.777290973262004803e-01 1.672601441741764783e-01
5.725381615388541734e-01 1.691285051278123841e-01
5.435904902886832257e-01 1.788476472440331255e-01
5.225529235095061065e-01 1.845568715785802782e-01
5.159111297597953616e-01 1.862407718218811736e-01
5.135995572151779154e-01 1.869888150914185698e-01
4.916666666666665853e-01 1.924854585177219468e-01
4.726804123085545095e-01 1.959908362387414726e-01
4.676988125048674450e-01 1.969035624853978650e-01
4.624113172516162162e-01 1.978723252924747822e-01
4.471353933048508589e-01 2.002604867521139698e-01
4.356895502506328288e-01 2.012069664995781437e-01
4.268088922090151893e-01 2.020022106017803076e-01
4.174687707603360609e-01 2.026849114035854105e-01
4.083333333333333259e-01 2.034230878072022519e-01
3.877456347331670883e-01 2.042157936133000840e-01
3.875132064404143706e-01 2.042326988687387102e-01
3.874425431021452648e-01 2.042241235645213260e-01
3.680860870333727553e-01 2.028388407334121846e-01
3.623283733980967036e-01 2.021691466342849797e-01
3.499999999999999778e-01 2.009502006091374304e-01
3.359471594586522225e-01 1.986930869373405573e-01
3.333333333333333148e-01 1.981719267595548062e-01
3.212605635418869787e-01 1.954061031247796842e-01
3.166666666666666519e-01 1.944518627060940474e-01
3.084716800149733817e-01 1.918050133483067410e-01
2.999999999999999889e-01 1.891587620243565526e-01
2.933203521944207637e-01 1.866731572361229330e-01
2.793766454194902549e-01 1.797966029251373277e-01
2.790703563693289757e-01 1.796963733020238152e-01
2.786719477471642503e-01 1.794634980183680839e-01
2.778190976234520271e-01 1.788971528580237114e-01
2.649732182531964186e-01 1.716800575400684314e-01
2.599844288656271707e-01 1.683956178708246598e-01
2.521512654696947409e-01 1.624728271454554118e-01
2.462329858324752707e-01 1.575340283350494530e-01
2.414685382028725347e-01 1.528438205990425014e-01
2.345926518150900364e-01 1.454446221119367888e-01
2.324960381899859596e-01 1.433412569533614178e-01
2.316555242527583991e-01 1.422259363601916515e-01
2.301970063762255880e-01 1.400985031881127885e-01
2.217466166885074252e-01 1.282533833114926081e-01
2.152060317733053563e-01 1.152060317733053368e-01
2.148630073601832668e-01 1.144528187874700315e-01
2.147471120540463407e-01 1.142011829850030080e-01
2.104531883699043426e-01 1.025950362408572375e-01
2.074057624451681736e-01 8.797118777415913193e-02
2.064891814230993272e-01 8.425540928845033639e-02
2.063338169350249218e-01 8.258351468396768480e-02
2.066564938747042501e-01 7.494913604018797748e-02
2.067931250254365916e-01 6.498054400550491716e-02
2.070336185849846744e-01 6.188565316036042513e-02
2.091444664331229553e-01 5.169057314649837254e-02
2.126877838427125300e-01 4.017798216858962934e-02
2.127854399853027212e-01 3.985291554167477712e-02
2.129018582534465409e-01 3.951635695775890939e-02
2.168190990273547447e-01 3.095527922188378439e-02
2.221888445713281757e-01 2.274143399947291949e-02
2.253212468393651080e-01 1.777919848289526497e-02
2.291494801152108574e-01 1.302620413066327490e-02
2.357086698492815990e-01 5.938341289870610780e-03
2.414095070954110356e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.2.dat <==
8.700738263826671703e-01 0.000000000000000000e+00
8.661852728299199722e-01 2.741604905947542595e-03
8.520462464427862592e-01 1.233143382510597935e-02
8.471546713978218568e-01 1.564375450959212127e-02
8.346483964455913007e-01 2.402595450499900309e-02
8.155549522263698670e-01 3.766073187515896203e-02
7.982037446949017401e-01 4.985309485915963984e-02
7.779608689527246490e-01 6.362264717334285835e-02
7.592862617302487127e-01 7.616898772500776960e-02
7.498890914873641567e-01 8.238890888558578207e-02
7.349708969977710726e-01 9.181479534091212258e-02
7.237017581653533149e-01 9.921940581527607939e-02
6.951919320757814491e-01 1.150911478945001731e-01
6.946005289775777358e-01 1.154812196059712137e-01
6.934845381085316118e-01 1.159863626049784519e-01
6.687878762557895040e-01 1.289336928773330282e-01
6.457432456371891005e-01 1.401207530136394930e-01
6.403011261903051032e-01 1.426775325335196409e-01
6.094716754714641915e-01 1.566258201261368499e-01
6.070204296279910761e-01 1.576768814806621954e-01
5.991517400348287392e-01 1.606287316579594615e-01
5.801093914532471363e-01 1.677777699151487556e-01
5.704404483085759869e-01 1.712262183580906816e-01
5.443473595120238429e-01 1.803613856907142765e-01
5.168777239815007807e-01 1.873944713425829134e-01
5.166358867496373408e-01 1.874487001382845464e-01
5.165407127691917788e-01 1.874790076837541675e-01
4.916666666666666408e-01 1.933518265911920442e-01
4.712216343517184880e-01 1.969633548766321351e-01
4.674631831954332850e-01 1.976104504137002338e-01
4.633266947901736321e-01 1.983300140617534901e-01
4.470020516584909398e-01 2.006605116911937825e-01
4.352912367306808750e-01 2.014725088462127611e-01
4.267763165138452885e-01 2.021162255348747383e-01
4.174356187356109693e-01 2.026600473850415363e-01
4.083333333333333259e-01 2.032504743804831593e-01
3.888352353988924204e-01 2.036325725071096715e-01
3.877935126909283214e-01 2.035796412848098480e-01
3.868941883372672419e-01 2.035608550039339493e-01
3.826282353180211482e-01 2.031923137302709126e-01
3.675956427358663126e-01 2.018579521383994102e-01
3.639522200829959919e-01 2.013572232918353355e-01
3.499999999999999778e-01 1.997605853985174040e-01
3.381611664323921906e-01 1.975860834504705732e-01
3.333333333333332593e-01 1.965885563108572265e-01
3.227314893464212076e-01 1.939351773202454277e-01
3.166666666666666519e-01 1.923128316176089259e-01
3.047406477826231086e-01 1.880739811159564401e-01
2.999999999999999889e-01 1.865171847169187214e-01
2.965126487827838830e-01 1.850770089419413733e-01
2.883336297986317520e-01 1.810000592930596508e-01
2.817458474585637918e-01 1.778770762707180819e-01
2.780734936553221903e-01 1.758871476326331895e-01
2.683814351196166514e-01 1.699759491068583150e-01
2.609204024777248554e-01 1.646517234224339210e-01
2.560419054940803463e-01 1.609165711357011808e-01
2.481082956172943332e-01 1.537834087654113280e-01
2.458739654101373961e-01 1.513753448632875198e-01
2.409176801965150772e-01 1.454588400982575469e-01
2.355893193743928415e-01 1.394106806256071585e-01
2.266219233675483002e-01 1.258109616837741473e-01
2.258335145856869008e-01 1.244046324387950708e-01
2.254160676120762763e-01 1.235853701189406351e-01
2.201341105963641742e-01 1.119929706105856071e-01
2.180259351036541726e-01 1.065505958692513772e-01
2.159300638824856455e-01 1.012258173627119118e-01
2.142282533519372090e-01 9.119322669147182647e-02
2.131008058359598611e-01 8.508140658429638736e-02
2.127554330083030187e-01 8.210497231250842021e-02
2.125405414400398929e-01 7.365675468790829072e-02
2.125167454705289005e-01 7.038618553698099134e-02
2.130020353023913682e-01 6.060670672091613559e-02
2.139940051770553020e-01 5.557020414164422911e-02
2.157139127902878428e-01 4.976072383591155501e-02
2.172169343220611282e-01 4.403821574861328109e-02
2.190136552354969290e-01 3.849772412741717109e-02
2.207478864822244313e-01 3.409830918577952397e-02
2.235050912936316081e-01 2.965172929156582524e-02
2.291485580145720125e-01 1.961630784699456426e-02
2.336804357614930550e-01 1.457830198270792903e-02
2.462109968465938936e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.3000000000000003.dat <==
8.752129345273010896e-01 0.000000000000000000e+00
8.543967430220074100e-01 1.534313676957817750e-02
8.535533574080811370e-01 1.592531381927069292e-02
8.532791691918835131e-01 1.611747257101125638e-02
8.362681568380487818e-01 2.746483041513949133e-02
8.295314418950467950e-01 3.207498791464374194e-02
8.073380012885407186e-01 4.780292215596642497e-02
8.038582578354552810e-01 5.025698865491345924e-02
7.904381902642827473e-01 5.932281314874621181e-02
7.504458827152105105e-01 8.604482109861476269e-02
7.414476991545451146e-01 9.175604883608876050e-02
7.242570936216903288e-01 1.028657593776399481e-01
7.025540875900682103e-01 1.149699601494090229e-01
6.849553238748073980e-01 1.241963014395792708e-01
6.692254372816391905e-01 1.322591566737912061e-01
6.468488981859553677e-01 1.428585383219928007e-01
6.423187948503848999e-01 1.450575159185907570e-01
6.398741068372020280e-01 1.460227263399944686e-01
6.092896557441074279e-01 1.589874526293484081e-01
6.065651935620216539e-01 1.599785089478871491e-01
5.831816298839067603e-01 1.684458678934799836e-01
5.740829939006756311e-01 1.717927877187900854e-01
5.678546568226017222e-01 1.738120098440649741e-01
5.449188264216473510e-01 1.815043195099614315e-01
5.202583928932262847e-01 1.879489657783199319e-01
5.173293664058540298e-01 1.888253994783749279e-01
5.118423788296606602e-01 1.899121439185029458e-01
4.916666666666666963e-01 1.941882138251278533e-01
4.700806051514238026e-01 1.977240410101619161e-01
4.672805631379967073e-01 1.981583105860098559e-01
4.640727811029410899e-01 1.987030572181372190e-01
4.469068543305595442e-01 2.009461036749880525e-01
4.348547953568447921e-01 2.017634697621034645e-01
4.267220595375146308e-01 2.023061249520319571e-01
4.174336122108615044e-01 2.026585424914794653e-01
4.083333333333333259e-01 2.029990447267098208e-01
3.903494724169264130e-01 2.030268776998960800e-01
3.881486649803591593e-01 2.028693367059482555e-01
3.872600011440927581e-01 2.028466729591771323e-01
3.861381710436842529e-01 2.028048377103509603e-01
3.746015663977141363e-01 2.015869799462094991e-01
3.670655609244163897e-01 2.007977885154995090e-01
3.655480015446103126e-01 2.005593325610282029e-01
3.499999999999999778e-01 1.985401336277396733e-01
3.402958211032319213e-01 1.965187561150507078e-01
3.333333333333333148e-01 1.949399688131694119e-01
3.261486658301085417e-01 1.928153324967752380e-01
3.166666666666666519e-01 1.901186417643935811e-01
3.002111241002621278e-01 1.835444574335954870e-01
2.999999999999999889e-01 1.834715052612935771e-01
2.998539924276987789e-01 1.834063371194838976e-01
2.891363317445233561e-01 1.786099202414890841e-01
2.851509441988368532e-01 1.761745279005815790e-01
2.763772711285122918e-01 1.707984800522035218e-01
2.740510079200987326e-01 1.695136429063705541e-01
2.721316727810703662e-01 1.681008302761315132e-01
2.620206058306860930e-01 1.602509100105890816e-01
2.605391917908911892e-01 1.591176566169768547e-01
2.543311725585944982e-01 1.528874483723963451e-01
2.506332497687580041e-01 1.493667502312419904e-01
2.484592977402957648e-01 1.469185954805915240e-01
2.388415403455200203e-01 1.361584596544799797e-01
2.351580320819848247e-01 1.300790160409924234e-01
2.301894593862795768e-01 1.212932432955145801e-01
2.277085104824731199e-01 1.157910643595913419e-01
2.248696267330142218e-01 1.097830630801489293e-01
2.220504136998900646e-01 1.009466180628774828e-01
2.217158336577206290e-01 9.976776307252965825e-02
2.213703487053010899e-01 9.812044619811285950e-02
2.181075665820004506e-01 8.061826854203690829e-02
2.182289051567924687e-01 7.369778591172956861e-02
2.190132480019833239e-01 5.996730800446244819e-02
2.190371338439568161e-01 5.957077307542508332e-02
2.190676187958266463e-01 5.930693882946570794e-02
2.203122043500674865e-01 5.390728477476376679e-02
2.216137539763451680e-01 4.819076764432600468e-02
2.231933014196866849e-01 4.382344503109654454e-02
2.252468359710950163e-01 3.805538093496382834e-02
2.253959318416166868e-01 3.762287539912242268e-02
2.293767914149926201e-01 2.977625044413066691e-02
2.334631086141527034e-01 2.168729213479330190e-02
2.338396372278830071e-01 2.126476357108704821e-02
2.348906976938498203e-01 1.998220421123078280e-02
2.418215281436580100e-01 1.142185383109992243e-02
2.481590121011182926e-01 4.830255902322627519e-03
2.525864579941223265e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.4.dat <==
8.798431294746918985e-01 0.000000000000000000e+00
8.738719194367350340e-01 4.669985368787913163e-03
8.620353401482432343e-01 1.331893429787454897e-02
8.560452126322728450e-01 1.833350269413113603e-02
8.516730442069461171e-01 2.133738366593104785e-02
8.424468839191404657e-01 2.811712408643594896e-02
8.380588474782448838e-01 3.126660438970953887e-02
8.366409433193631173e-01 3.224595788877560043e-02
8.253855047248356280e-01 4.003058545597906054e-02
8.107823387871508913e-01 5.005163421713636901e-02
8.060206559098777035e-01 5.332845027633545398e-02
7.820754054522380816e-01 6.915655141302332054e-02
7.510333698139814995e-01 8.990228355846968666e-02
7.481063538948993230e-01 9.169565287472500326e-02
7.247467198437822500e-01 1.060806636283568721e-01
7.093255325352361140e-01 1.148584960350852724e-01
6.965547444956725620e-01 1.218729469863998188e-01
6.777700513662449078e-01 1.311126065280351916e-01
6.695854021204512563e-01 1.349948894487628392e-01
6.573731880907700553e-01 1.409005308978412141e-01
6.428730902573641659e-01 1.478289929534876701e-01
6.352288400449442873e-01 1.508585148873411441e-01
6.116959993826766029e-01 1.606333785107227352e-01
6.021838354276404237e-01 1.640551683151290907e-01
5.871761822173791057e-01 1.693145349577606373e-01
5.736824196290311040e-01 1.740320227776731010e-01
5.649693100788787392e-01 1.766973565877878460e-01
5.454820550638750376e-01 1.826307767944169436e-01
5.242774600798177920e-01 1.884513491766438842e-01
5.180430562309635834e-01 1.902527791285938408e-01
5.073120758975544486e-01 1.921772953845560794e-01
4.916666666666666963e-01 1.949959411722093083e-01
4.691432320318005833e-01 1.983489564232440439e-01
4.671243558856869038e-01 1.986269323429393496e-01
4.647098902302722045e-01 1.990216117818027763e-01
4.468233637799456370e-01 2.011965753268297741e-01
4.346147966536575424e-01 2.019234688975616032e-01
4.267006481616462676e-01 2.023810647675714502e-01
4.174548502976758169e-01 2.026744710565901997e-01
4.083333333333333259e-01 2.028395622851353330e-01
3.927150835013542007e-01 2.020806332661249649e-01
3.886506662386691735e-01 2.018653341893282549e-01
3.677573504755630163e-01 1.996644049818780686e-01
3.666666666666666408e-01 1.995223499431461045e-01
3.653586650022052629e-01 1.993459991677693222e-01
3.499999999999999778e-01 1.970021125698735998e-01
3.427511604223572039e-01 1.952910864554880388e-01
3.333333333333333148e-01 1.930040020783836408e-01
3.228633618938822614e-01 1.895300285605489299e-01
3.166666666666666519e-01 1.876555209107220734e-01
3.067652032409856622e-01 1.833333333333333204e-01
3.007104217997664808e-01 1.804916461342673251e-01
2.959776501012125749e-01 1.783053959598490112e-01
2.903705264303652056e-01 1.758329821983450614e-01
2.884592971190985677e-01 1.745203514404506939e-01
2.796346789672695121e-01 1.684046712793927369e-01
2.757455593613294953e-01 1.656725875182273044e-01
2.750000000000000222e-01 1.652165649810942993e-01
2.647321158151379472e-01 1.568452561232413778e-01
2.613340207547600880e-01 1.536694163523735224e-01
2.536291865646456145e-01 1.463708134353544077e-01
2.442685511981263768e-01 1.346342755990631856e-01
2.428786844657946087e-01 1.327100098937818162e-01
2.424412967304027666e-01 1.320657568654015346e-01
2.413204587132483370e-01 1.302174617525681810e-01
2.343309661037098479e-01 1.183350242116358031e-01
2.300932373374093842e-01 1.076829930528080542e-01
2.299582563996223905e-01 1.074083692357317849e-01
2.298579252615905455e-01 1.070191270553111917e-01
2.270936614199934589e-01 9.835254524035258461e-02
2.249297209971277689e-01 8.566264317671945516e-02
2.235599712303736331e-01 7.910371169526658752e-02
2.237057376199472480e-01 7.643620214330695828e-02
2.241076865829933762e-01 7.142979481173508671e-02
2.249997514637424034e-01 5.803576754348377387e-02
2.263614145748791273e-01 5.149641902832666207e-02
2.283621004097658447e-01 4.506472592197313665e-02
2.302155703565678391e-01 3.911862528307277764e-02
2.357863972117163198e-01 2.815474927141136535e-02
2.379663505563361925e-01 2.384884826704136360e-02
2.419719823593816099e-01 1.849257679470209248e-02
2.464094975588802250e-01 1.254543817768495606e-02
2.578135842132522337e-01 1.275747840198980954e-03
2.590265784720151010e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.5.dat <==
8.845668454941699732e-01 0.000000000000000000e+00
8.760051688816943294e-01 6.615006921545011839e-03
8.713546182770808279e-01 1.017874275446186208e-02
8.584043682930047048e-01 2.048449756126913615e-02
8.494761343194960901e-01 2.711872547501026354e-02
8.392007678547680483e-01 3.447426404365821345e-02
8.191931025203305072e-01 4.882995903801530535e-02
8.101948103308878046e-01 5.529684597951584762e-02
8.019741271003180128e-01 6.074708642719457707e-02
7.815496258336326330e-01 7.421860423655171624e-02
7.553417920766439808e-01 9.093727481023555770e-02
7.506990229915551094e-01 9.411545714540262009e-02
7.449841484971160277e-01 9.739840136344114774e-02
7.252672962764695752e-01 1.094987881297751764e-01
7.163077685672907258e-01 1.147435621086316804e-01
6.975771087649611513e-01 1.250860918327348914e-01
6.707931992892149919e-01 1.378282930192939182e-01
6.700040209126859603e-01 1.381763922697465952e-01
6.687623337374344334e-01 1.387816200798571431e-01
6.434042394961503319e-01 1.504847391474183338e-01
6.309400973036533022e-01 1.553231568462093148e-01
6.138850151644565933e-01 1.621306533272616757e-01
6.060376118387584832e-01 1.650522399683869990e-01
5.867736862236028195e-01 1.714319507899845219e-01
5.733844425881956530e-01 1.756977329438336732e-01
5.628331714510345085e-01 1.788334952156321322e-01
5.460806257378894024e-01 1.838279181424454511e-01
5.269367505333307777e-01 1.887837604833330074e-01
5.184851366355016644e-01 1.911369399376702527e-01
5.043631308543958802e-01 1.936517679061353636e-01
4.916666666666665853e-01 1.959005920868267525e-01
4.673858092798222064e-01 1.995205715912296562e-01
4.668133155142885071e-01 1.995600534571345397e-01
4.660715827072383632e-01 1.997024580202858834e-01
4.467092703303199852e-01 2.015388556757065908e-01
4.343321768506807068e-01 2.021118820995462251e-01
4.266674916286541386e-01 2.024971126330439297e-01
4.174528641130976769e-01 2.026729814181566225e-01
4.083333333333333259e-01 2.026847568847325309e-01
3.937920045940738745e-01 2.016498648290371010e-01
3.889293750479136946e-01 2.013079165708391294e-01
3.705112111675474273e-01 1.988170632304982477e-01
3.666666666666666408e-01 1.982044704669215507e-01
3.611526169414507881e-01 1.972429751373920848e-01
3.499999999999999778e-01 1.952561838969084640e-01
3.453290889964486521e-01 1.940021221684423147e-01
3.333333333333333148e-01 1.908093161048288744e-01
3.186961725851510940e-01 1.853628392518177626e-01
3.166666666666666519e-01 1.847113365508468164e-01
3.137813273678113357e-01 1.833333333333333204e-01
3.014844183216500162e-01 1.773956600467333500e-01
2.923672156207831607e-01 1.725663921896083974e-01
2.919145217128946146e-01 1.722350652895397738e-01
2.914987814504187424e-01 1.719932979773030057e-01
2.781980957676916666e-01 1.624025389764111038e-01
2.750000000000000222e-01 1.601558245330471919e-01
2.682682453332261296e-01 1.544878364445159136e-01
2.592808354326096021e-01 1.454566750637716621e-01
2.568682782968751965e-01 1.431317217031247702e-01
2.542725431709428330e-01 1.396362715854713998e-01
2.474967772846843050e-01 1.303349907297814136e-01
2.454803350354206049e-01 1.270927850935541503e-01
2.398816740114522172e-01 1.172683994364032700e-01
2.386387337406568609e-01 1.152580473281022422e-01
2.379919013107993364e-01 1.133455528713624427e-01
2.341290679842331635e-01 1.025867850855868568e-01
2.322274179518194204e-01 9.700155667934576287e-02
2.313399275462130200e-01 9.159992301067740317e-02
2.303079136463561660e-01 8.209371423141273438e-02
2.297134023793858115e-01 7.756141377584589713e-02
2.298948279984806553e-01 6.828476867198442213e-02
2.299122468500373606e-01 6.698562285229819890e-02
2.307982659428659544e-01 5.679322872652872028e-02
2.311978328081247813e-01 5.479397691463051140e-02
2.318012787575375044e-01 5.280287720445939886e-02
2.351443078417539412e-01 4.064823346813052629e-02
2.378862558448418540e-01 3.497928982906933076e-02
2.421797058429688843e-01 2.587125880462505176e-02
2.506971096717013903e-01 1.485710708123551965e-02
2.516770952669454275e-01 1.338598843804128351e-02
2.521114269496427251e-01 1.303911751079649822e-02
2.535528041753409845e-01 1.173402611507211486e-02
2.644182145191864564e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.6.dat <==
8.884408388268185686e-01 0.000000000000000000e+00
8.788349115667123401e-01 7.658209145999054883e-03
8.782486355390567434e-01 8.278880945471800423e-03
8.773802006169938439e-01 8.940785109148278662e-03
8.752196622751832189e-01 1.062186963687285907e-02
8.604469004127053289e-01 2.234680625864316969e-02
8.474757370040295612e-01 3.238292893676406742e-02
8.402051974145106072e-01 3.780040783165818097e-02
8.267500963415773674e-01 4.773229513101855809e-02
7.981962314636423805e-01 6.767322842776667124e-02
7.836495814807666882e-01 7.731020560594345503e-02
7.653863912332392605e-01 8.912366662918363991e-02
7.494720779435363189e-01 9.909759764341830035e-02
7.322008050172597038e-01 1.089956614276406527e-01
7.257360183064441861e-01 1.125764346662118387e-01
7.124661746404525875e-01 1.203923810840854258e-01
6.991979183687273558e-01 1.280972244916365188e-01
6.764776558598264433e-01 1.383567581047532025e-01
6.718219301030817769e-01 1.409014623596646087e-01
6.694848792068717191e-01 1.417775197159885370e-01
6.648801148114078519e-01 1.435200320888409264e-01
6.438919274345228372e-01 1.529231788392806934e-01
6.268103780002796110e-01 1.596222531530771538e-01
6.162377650826428299e-01 1.637399213971565404e-01
6.051536972986207852e-01 1.676391997902063891e-01
5.895662325054018549e-01 1.725622065321164578e-01
5.730311182522371816e-01 1.776728379274526703e-01
5.603063860700100429e-01 1.813602805966565978e-01
5.468152201624001396e-01 1.852971069914668978e-01
5.303804144407915366e-01 1.892142184717656161e-01
5.189743651472413788e-01 1.921153969611494594e-01
5.015043971712491722e-01 1.950811347477087176e-01
4.916666666666666408e-01 1.967136383277905132e-01
4.679843123890759515e-01 2.000000000000000111e-01
4.668340827747762822e-01 2.001674161081096193e-01
4.664635437171211207e-01 2.002031229495455089e-01
4.652216698307867770e-01 2.002889993671759794e-01
4.466318385110878975e-01 2.017711511334028540e-01
4.342486547422650944e-01 2.021675635051565778e-01
4.266857933416909332e-01 2.024330566374151763e-01
4.171702888418146737e-01 2.024610499646943285e-01
4.083333333333333259e-01 2.023502319216616274e-01
3.949469493480136650e-01 2.011878869274612014e-01
3.892372495251125164e-01 2.006921676164415136e-01
3.837876122122561573e-01 1.999239377663880324e-01
3.728149004095137053e-01 1.981082357714316622e-01
3.666666666666666408e-01 1.969083076460769466e-01
3.562039745737749508e-01 1.947686539535541383e-01
3.499999999999999778e-01 1.935602930242745490e-01
3.476225016793505485e-01 1.928554158269913943e-01
3.333333333333333148e-01 1.887286072495421574e-01
3.202751788750743400e-01 1.833333333333333204e-01
3.168544001616612205e-01 1.818314653733769382e-01
3.147648506796516532e-01 1.807975786839799703e-01
3.022008339698768475e-01 1.745299974538259968e-01
2.961587166596673093e-01 1.706706416701663509e-01
2.905893736685140616e-01 1.669915551768273443e-01
2.849542979790230524e-01 1.631115602455869562e-01
2.803933372131301449e-01 1.594755503824931420e-01
2.750000000000000222e-01 1.550307692613762667e-01
2.717511361004993353e-01 1.521659092663337765e-01
2.654600607678663238e-01 1.452300303839331452e-01
2.603561683484789668e-01 1.396438316515210276e-01
2.587203061486168520e-01 1.372809747601205499e-01
2.519296675181277867e-01 1.280552186097247691e-01
2.485289335739193917e-01 1.221041693032834247e-01
2.448702257733224030e-01 1.145833333333333287e-01
2.430186625288651703e-01 1.098756599913081888e-01
2.402523913598563210e-01 1.018712308293962254e-01
2.385094977295687813e-01 9.733026939118406828e-02
2.378148847219086759e-01 9.553117068721700411e-02
2.375951327828181858e-01 9.375014981076040810e-02
2.373968447254782010e-01 9.081855248263982772e-02
2.354381503482026183e-01 7.633468206824231550e-02
2.355963871290996381e-01 7.086117304256792093e-02
2.363838363486706617e-01 6.311363178450898892e-02
2.369047223118127543e-01 5.732141669354382657e-02
2.405414007653737807e-01 4.311340750314444914e-02
2.407640394264344286e-01 4.237907596251321712e-02
2.466972506913562291e-01 2.849417164102939146e-02
2.468585962825689262e-01 2.811712621563308701e-02
2.469037779011174216e-01 2.805436333362087628e-02
2.551956995209733181e-01 1.609065614684872941e-02
2.573988119587226620e-01 1.336650310276605788e-02
2.643272832361998059e-01 5.946496221092413374e-03
2.698852578709743932e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.7.dat <==
8.917556359369083196e-01 0.000000000000000000e+00
8.889631434226367146e-01 3.470991061815932675e-03
8.814001000641635830e-01 9.286050020505930841e-03
8.761952502871820370e-01 1.353246763716899233e-02
8.628196483972169206e-01 2.451019412687430177e-02
8.606612755383039604e-01 2.617127174108424201e-02
8.453944159468449460e-01 3.786008961356594760e-02
8.337209974213597441e-01 4.671976201328479489e-02
8.135028228422958030e-01 6.127518184350638081e-02
7.948542160102354259e-01 7.380025675901293047e-02
7.854555450774372005e-01 7.996898534548621540e-02
7.738135187468642151e-01 8.760210193922357558e-02
7.579144555647672199e-01 9.810032613508881671e-02
7.302719085689775014e-01 1.136401974338017151e-01
7.272348787195183073e-01 1.154409544963203998e-01
7.235659674571943700e-01 1.174499324179853893e-01
7.010020963354515189e-01 1.305027951139353659e-01
6.837702358338386688e-01 1.381468996882348477e-01
6.733960346098546434e-01 1.430002683686951159e-01
6.689104802351342194e-01 1.450544187678682873e-01
6.593454300958609959e-01 1.488475360931105773e-01
6.443476586158487507e-01 1.552018347459102054e-01
6.230751406872738762e-01 1.635106881187414485e-01
6.184760244093441273e-01 1.652708785289631610e-01
6.043277343426426418e-01 1.700565522427337217e-01
5.924588923950329100e-01 1.737329822759598186e-01
5.726607138422884491e-01 1.797434215855513717e-01
5.577802350074743121e-01 1.838864316591923009e-01
5.475425479658627692e-01 1.867517625983921015e-01
5.344218265985664074e-01 1.897193949914874611e-01
5.195121602534820138e-01 1.931909871736308126e-01
4.986508297002206214e-01 1.965079184832230208e-01
4.916666666666666963e-01 1.975415191589390274e-01
4.722977387368189062e-01 2.000000000000000111e-01
4.673166458261062139e-01 2.006499791594395787e-01
4.658938549928693940e-01 2.007728116737972912e-01
4.615230922598300700e-01 2.010287148813673375e-01
4.465429672084805235e-01 2.020377650412251147e-01
4.425899083256803479e-01 2.021395260368835378e-01
4.267177107385746182e-01 2.023213457483221678e-01
4.167482513324889393e-01 2.021445218327000137e-01
4.083333333333333259e-01 2.019364654675679938e-01
3.962602865700691757e-01 2.006625520386389749e-01
3.895974742778297029e-01 1.999717181110071684e-01
3.853004661223712324e-01 1.991391606606581210e-01
3.706110642398058319e-01 1.963590176247946018e-01
3.666666666666665853e-01 1.955593820689309759e-01
3.500863540743326952e-01 1.916234896295003209e-01
3.499999999999999778e-01 1.915990889331326830e-01
3.496381686512533005e-01 1.914857509922932854e-01
3.333333333333333148e-01 1.863834057723259829e-01
3.266311160780078215e-01 1.833333333333332926e-01
3.172102891705386729e-01 1.789843533023571520e-01
3.108582163824950007e-01 1.755887329544377484e-01
3.029545246057542274e-01 1.715152349103165608e-01
2.993326155286369916e-01 1.690836922356814820e-01
2.897060098360665359e-01 1.621330540983662027e-01
2.890444839219968309e-01 1.616507795516677615e-01
2.826189803049454219e-01 1.565080262600728189e-01
2.757399539790587606e-01 1.499999999999999944e-01
2.753001194863325951e-01 1.495361789756678716e-01
2.741280541060783782e-01 1.482561082121566509e-01
2.636267286144685640e-01 1.363732713855314582e-01
2.593863677006802981e-01 1.297322771700676614e-01
2.564280379105873808e-01 1.257417709793169636e-01
2.516841991857932670e-01 1.169410073929442739e-01
2.506592227803973727e-01 1.145833333333333287e-01
2.471420913239381623e-01 1.049013287161540686e-01
2.449160938594305836e-01 9.680477242788100567e-02
2.440223522251226407e-01 9.249192054504516702e-02
2.416114696543916474e-01 7.604874323322545482e-02
2.414537336973231474e-01 7.504562849343075770e-02
2.414615999225901144e-01 7.486018176540233660e-02
2.414917815822323066e-01 7.460650856002264131e-02
2.424354767804357547e-01 5.898064303413072529e-02
2.443893446520146728e-01 5.126199455720755610e-02
2.462965178292971513e-01 4.398527936979594599e-02
2.500568313712518975e-01 3.448866274250383945e-02
2.515240279088869491e-01 3.053891833730669816e-02
2.539184065429260784e-01 2.626056885628427068e-02
2.585731461073639270e-01 1.873387521445875337e-02
2.639494226990578007e-01 1.241560799529805442e-02
2.711088099014766217e-01 5.084597152096936336e-03
2.744525908339504050e-01 1.727914688194255588e-03
2.760387753160790658e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.8000000000000003.dat <==
8.945730847741306668e-01 0.000000000000000000e+00
8.880420239935822302e-01 6.881461061619474455e-03
8.839745320682173002e-01 1.010880664035814988e-02
8.750076755182631949e-01 1.813431986672951052e-02
8.650632340938257947e-01 2.655581637966467762e-02
8.461100936027724506e-01 4.162301542506902097e-02
8.430690910422988793e-01 4.397936567816079084e-02
8.419182409468134454e-01 4.483817795687055491e-02
8.408451024306683452e-01 4.568497581081538972e-02
8.152537738887293273e-01 6.443955120453091767e-02
8.136568155714118955e-01 6.549643529440223044e-02
7.874232226132252821e-01 8.286584393984088026e-02
7.825835155123205267e-01 8.601863030101618290e-02
7.600933852102274013e-01 1.002203657901311468e-01
7.464639644965750387e-01 1.082211937707554250e-01
7.413041642773365858e-01 1.111805469807904817e-01
7.303173993620574178e-01 1.176565162081454063e-01
7.180403206318721754e-01 1.238480497946743558e-01
7.020946606132154599e-01 1.319595474842872318e-01
6.897074784651037183e-01 1.379760437851768606e-01
6.683510562353485174e-01 1.482458868322201195e-01
6.544804993917294755e-01 1.535303570917399829e-01
6.447897703169023220e-01 1.574123932511781732e-01
6.231413645736494367e-01 1.659581097194927080e-01
6.202697771777169189e-01 1.671234874617750499e-01
6.179944446599469066e-01 1.678092154276335513e-01
6.035086892921437407e-01 1.724536580054362167e-01
5.952917976557500213e-01 1.748795729193129422e-01
5.757583576849073514e-01 1.808774405674315189e-01
5.729940210486624830e-01 1.817204859023369423e-01
5.695888377863849161e-01 1.826059387887460361e-01
5.482081155498454983e-01 1.880828977663574486e-01
5.384351622541786453e-01 1.902210619484389631e-01
5.200632513049840977e-01 1.942931692766348417e-01
4.959399854681026398e-01 1.978633405992820116e-01
4.916666666666666408e-01 1.984236530801021803e-01
4.780523487352726919e-01 2.000000000000000111e-01
4.678546642328338945e-01 2.011879975661672593e-01
4.652837265425732727e-01 2.013829401240933847e-01
4.582621672780580191e-01 2.016808998777217532e-01
4.464602433493048972e-01 2.022859366187518548e-01
4.428804677718837790e-01 2.023211256907606892e-01
4.267445703021504055e-01 2.022273372758068843e-01
4.162792414287406206e-01 2.017927644048887748e-01
4.083333333333333259e-01 2.014487964783493457e-01
3.976831786545741432e-01 2.000933952048369879e-01
3.900547754496954123e-01 1.990571157672757496e-01
3.848940905241378108e-01 1.982103021504102447e-01
3.716184485182038588e-01 1.954291244447348697e-01
3.666666666666666408e-01 1.941860285503665129e-01
3.526325301307416393e-01 1.903504016012957933e-01
3.499999999999999778e-01 1.895454497635576663e-01
3.357157315375736140e-01 1.845245324354534977e-01
3.333333333333332593e-01 1.837113309437408970e-01
3.325748396935398477e-01 1.833333333333333481e-01
3.175729115099248379e-01 1.760833745872676659e-01
3.061460978897266316e-01 1.693059082974132379e-01
3.038186475364170747e-01 1.680587431876650606e-01
3.028234156213233108e-01 1.673382921893383501e-01
3.001385189664659281e-01 1.652280424880235299e-01
2.919057559585652717e-01 1.589036684455781834e-01
2.885875002512467979e-01 1.559812513818576718e-01
2.850986556396115645e-01 1.532017924805179621e-01
2.821944921327790290e-01 1.500000000000000222e-01
2.778861493272769545e-01 1.455395874032992531e-01
2.677484025877123197e-01 1.332763998638046010e-01
2.673577597021589147e-01 1.327207735973288116e-01
2.668828273769041082e-01 1.320003422868689380e-01
2.612952878558945646e-01 1.225588788107720706e-01
2.572016730655355965e-01 1.144559373000353375e-01
2.517579417889347360e-01 1.001904039402062019e-01
2.515552872080323299e-01 9.964292479349325105e-02
2.514290565705620817e-01 9.907825929474513293e-02
2.491870892048548836e-01 8.899579089722640945e-02
2.479105055275586111e-01 7.827545645161543275e-02
2.476749731144262667e-01 7.389320670699164872e-02
2.481519928991945401e-01 6.249258512298191959e-02
2.482013124216727040e-01 6.071039372650181148e-02
2.484294246716710064e-01 5.981745812824447450e-02
2.515418333462735578e-01 4.550811290698266592e-02
2.532877957973240779e-01 4.095059159464814469e-02
2.560505626964678649e-01 3.288923447701215530e-02
2.607271600610254203e-01 2.445825174855208867e-02
2.623578518579331442e-01 2.169581884533902313e-02
2.673086019931653068e-01 1.577268189422246017e-02
2.705468846227630508e-01 1.171875000000000000e-02
2.771601192821105952e-01 4.773884192374445307e-03
2.815126243426526731e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau2.9.dat <==
8.967885035845376551e-01 0.000000000000000000e+00
8.888358862912201230e-01 8.774517309832823367e-03
8.798733172087842558e-01 1.663321713419271819e-02
8.670166697272023715e-01 2.833689004539048997e-02
8.513990897007127634e-01 4.139082140057792625e-02
8.446713076482222915e-01 4.731519461109087027e-02
8.367792273082572674e-01 5.297422590092495942e-02
8.177765287970780728e-01 6.700765245713015406e-02
7.928354641926433910e-01 8.328866241621360467e-02
7.901930204486971032e-01 8.523416938842182100e-02
7.883428272213275356e-01 8.636048796081155499e-02
7.848626614893738918e-01 8.845689262730795088e-02
7.624757206423921074e-01 1.025383137781832044e-01
7.516003007089604449e-01 1.088850149239038723e-01
7.330065635342226660e-01 1.195893529568892305e-01
7.133017432166928185e-01 1.293348236438293941e-01
7.036851329405551247e-01 1.340801772540733960e-01
6.955851044728958987e-01 1.378069034684058780e-01
6.800073062484386366e-01 1.452187050662927525e-01
6.679386090014902688e-01 1.505988644942310994e-01
6.497670733128181331e-01 1.580673447612802873e-01
6.452785632319615328e-01 1.598563578264740881e-01
6.350749354066038688e-01 1.638535310933614819e-01
6.204114490349628142e-01 1.695134300970525532e-01
6.095625185875874763e-01 1.728527495053218954e-01
6.026456189937265950e-01 1.749796128167041276e-01
5.985086392781451270e-01 1.761815580426889238e-01
5.886753549262104812e-01 1.792042729203432438e-01
5.752270630821112452e-01 1.831936963969153509e-01
5.600549550316691327e-01 1.870157929211091197e-01
5.490048726276800517e-01 1.896764119220266664e-01
5.434033219144875915e-01 1.908420819059775952e-01
5.206362871980210194e-01 1.954392410627087684e-01
4.934698349671616802e-01 1.990984158497524914e-01
4.916666666666666408e-01 1.992980461153253113e-01
4.846917694383457986e-01 2.000000000000000111e-01
4.682929367741043847e-01 2.016262701074377495e-01
4.648214506520391143e-01 2.018452160146275431e-01
4.564061500088538170e-01 2.020521033315625936e-01
4.464251987293685886e-01 2.023910704785609749e-01
4.429553792388646327e-01 2.023679453576237575e-01
4.268095918216359141e-01 2.019997619576075487e-01
4.156037923878590501e-01 2.012861776242276524e-01
4.083333333333333259e-01 2.008415324968927662e-01
3.991880631573734295e-01 1.994914414037172734e-01
3.905070977429377921e-01 1.981524711807910455e-01
3.843776119976232142e-01 1.970297798040912540e-01
3.727745921043618127e-01 1.943619149805890511e-01
3.666666666666666408e-01 1.926810995298648133e-01
3.550789114078703457e-01 1.891272109627314679e-01
3.499999999999999778e-01 1.874552807341841321e-01
3.360042439206583631e-01 1.819978780396707962e-01
3.333333333333333148e-01 1.808112227590086551e-01
3.293255383892420562e-01 1.787529962543718820e-01
3.179591703272510173e-01 1.729933040486584805e-01
3.083539913524538933e-01 1.666666666666666574e-01
3.052550682691327344e-01 1.643538132614263125e-01
3.032238455073261174e-01 1.628953820293043697e-01
2.945438932980766755e-01 1.560017173721156003e-01
2.885366136654409774e-01 1.499999999999999944e-01
2.874330114880813136e-01 1.488611952973829256e-01
2.803570073037860433e-01 1.417209887123306866e-01
2.737484211325000860e-01 1.329606094140789452e-01
2.712759570017237998e-01 1.292478259908963201e-01
2.681894770944254214e-01 1.239426690288211175e-01
2.651958740966502415e-01 1.186582925700164215e-01
2.629964127506704274e-01 1.142748516848748619e-01
2.602355579384616480e-01 1.071581489374176521e-01
2.600385908619882169e-01 1.065601339964011574e-01
2.572757498704925649e-01 9.820079134917553132e-02
2.553708619906257526e-01 8.894218821458144131e-02
2.543842577348082723e-01 8.547770758464259822e-02
2.539966578339311609e-01 8.146819208774531973e-02
2.534742131150560240e-01 7.282492565424407427e-02
2.540533046346415968e-01 6.518330941775687948e-02
2.547434871248729360e-01 5.917373360014037409e-02
2.571740463412472422e-01 4.737124710918834414e-02
2.608124832390092407e-01 3.592705069350924513e-02
2.610546150840689084e-01 3.523599355217528484e-02
2.663908773455687107e-01 2.518048886894128438e-02
2.672735908085077661e-01 2.362665872872320855e-02
2.697191937558001129e-01 2.022758723595824773e-02
2.759891846927373660e-01 1.171875000000000000e-02
2.796286927389582400e-01 7.551029331328047364e-03
2.867727483909345843e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.0.dat <==
8.977048643544640605e-01 0.000000000000000000e+00
8.894651763282906964e-01 1.027513201361656206e-02
8.853781154986183344e-01 1.422971365553278578e-02
8.690042392245581615e-01 3.014908576356771161e-02
8.606809032400142279e-01 3.715848204405669541e-02
8.469064260865993843e-01 4.925433846173772612e-02
8.299923916729725626e-01 6.188894729644749126e-02
8.203291371581156177e-01 6.922224418588421302e-02
8.099713382991260424e-01 7.646057464964584049e-02
7.956783072020924275e-01 8.656842832843689162e-02
7.863124651152606504e-01 9.283569683961935548e-02
7.691518325745161366e-01 1.026587718723770970e-01
7.650171399788499027e-01 1.050110461055476646e-01
7.627024641155945028e-01 1.064097784922608675e-01
7.446525845612124161e-01 1.165634936851932535e-01
7.355720815267683399e-01 1.214333190140314406e-01
7.085565844547210279e-01 1.348292179997967466e-01
7.053917491092538405e-01 1.363556654790050449e-01
7.026244166635621236e-01 1.376043333334226459e-01
6.823852319446994663e-01 1.468135966443910312e-01
6.674287103980900415e-01 1.535077942316615818e-01
6.463341795203331186e-01 1.619549728831395363e-01
6.459001380020851224e-01 1.621798507184799565e-01
6.453282997841004454e-01 1.623399609921315767e-01
6.205443264118294389e-01 1.717550136720210618e-01
6.018663343453979353e-01 1.775405032503368230e-01
6.015960914779301394e-01 1.776178466207586903e-01
5.772195120594243445e-01 1.845081798232556247e-01
5.525389257289057277e-01 1.904922981113328084e-01
5.497289326912647711e-01 1.911245320491961330e-01
5.481665768628212199e-01 1.914374887745192988e-01
5.211465257667625695e-01 1.964597182001918685e-01
4.922365768811345355e-01 2.000712387768084910e-01
4.917416859968264387e-01 2.001500386603195791e-01
4.915047694863270422e-01 2.001618971803396374e-01
4.687125437756209934e-01 2.020458771089543304e-01
4.644077519642271779e-01 2.022589147024395351e-01
4.551185126079889676e-01 2.023096308117355302e-01
4.464072261912390149e-01 2.024449880929494461e-01
4.429418128925061704e-01 2.023594663911496838e-01
4.268931349581066570e-01 2.017073609799601708e-01
4.147671379495365129e-01 2.006586867954857079e-01
4.083333333333333259e-01 2.001465681044389822e-01
4.007649413571949815e-01 1.988606901237886526e-01
3.910050262619209627e-01 1.971566141428246488e-01
3.837736711646386745e-01 1.956493436144123577e-01
3.740352314515694720e-01 1.931982478908589040e-01
3.666666666666665853e-01 1.909987293689181520e-01
3.575120573993231243e-01 1.879106379670050786e-01
3.499999999999999778e-01 1.853274968515059018e-01
3.389071787986650541e-01 1.805464106006674507e-01
3.333333333333333148e-01 1.777189415270856443e-01
3.236177778364903723e-01 1.722298413369414138e-01
3.184021359700401343e-01 1.694495789063455993e-01
3.145544255416333757e-01 1.666666666666666574e-01
3.068861456543971467e-01 1.608877738177394157e-01
3.016359853485882647e-01 1.565439413943530422e-01
2.972712519583876611e-01 1.530016228457735106e-01
2.946184084459665398e-01 1.500000000000000222e-01
2.870054370865855464e-01 1.415924304719547444e-01
2.829987046263329753e-01 1.376383655774853776e-01
2.795091651128906451e-01 1.326574123624794377e-01
2.751564195231154253e-01 1.258083251196628338e-01
2.695684108657704914e-01 1.154392441055262231e-01
2.691555953682946978e-01 1.146985712983719513e-01
2.688562444563122877e-01 1.140917319440735711e-01
2.637100368692604779e-01 9.992712843743421780e-02
2.627550387652083930e-01 9.681945801437322197e-02
2.613682514887393782e-01 8.856693537503299019e-02
2.605436753023484542e-01 8.269467886803796852e-02
2.598695038213003627e-01 7.622657717023439972e-02
2.593352628983573438e-01 7.174525858889910235e-02
2.595536857271902864e-01 6.976696032821411153e-02
2.605275787327305803e-01 5.741029103676913159e-02
2.620854753654970337e-01 5.000886639998915195e-02
2.642758804876578216e-01 4.267156112508814492e-02
2.662685657621659541e-01 3.588773738693740861e-02
2.698466026651298311e-01 2.851279542708952744e-02
2.723955388558769730e-01 2.398679570080384724e-02
2.792163825429558321e-01 1.429184424398593709e-02
2.809462217412939666e-01 1.171875000000000000e-02
2.820786617208945191e-01 1.030724443600633880e-02
2.848337171279615165e-01 7.498920577608260765e-03
2.913088558518425186e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.1.dat <==
8.954120266476290890e-01 0.000000000000000000e+00
8.890855730750172325e-01 9.369924255810563665e-03
8.844617741843573411e-01 1.462980634204110592e-02
8.730846406534565896e-01 2.741487634025844070e-02
8.698020805547570511e-01 3.087652932933737659e-02
8.658185706551777550e-01 3.481579848228916890e-02
8.568926150737249392e-01 4.363710541841188395e-02
8.489807389345862543e-01 5.105397061295913891e-02
8.408485266398181279e-01 5.709416768793965785e-02
8.236540838070948167e-01 7.100844617137472281e-02
8.227817882634235191e-01 7.174411750414382005e-02
8.216484431909236719e-01 7.252679823926373726e-02
8.004275974487746748e-01 8.772366109114340671e-02
7.848119423462498467e-01 9.762114783268040219e-02
7.768465223268055109e-01 1.024017724686249881e-01
7.683255780817053182e-01 1.076257501703197506e-01
7.566913700289147338e-01 1.139224668288530279e-01
7.385564738131227269e-01 1.235783509698485799e-01
7.170866515309055611e-01 1.342490045407283283e-01
7.090327543225105611e-01 1.383379885175741730e-01
7.033489109980577414e-01 1.408591556864594585e-01
6.923622991875802990e-01 1.456930682264518384e-01
6.852965949589858718e-01 1.487662684034678495e-01
6.766800395287267955e-01 1.523097838531944359e-01
6.538618124966812939e-01 1.616663735358034870e-01
6.482105638280637461e-01 1.645333279573652219e-01
6.454564607749928573e-01 1.652427241052242812e-01
6.408390143879079126e-01 1.666611982718890217e-01
6.206776992797550241e-01 1.740049559657220191e-01
6.050023670419896193e-01 1.788079559659655760e-01
5.950703879036967070e-01 1.815211787983770364e-01
5.791048987357010347e-01 1.857520307657027081e-01
5.566556637994044543e-01 1.910426981854725093e-01
5.500000000000000444e-01 1.926796361474501229e-01
5.471528939317097384e-01 1.930902197008118604e-01
5.215659340053544479e-01 1.972985346773756254e-01
4.948812250040733884e-01 2.004018197921758337e-01
4.920715672541902119e-01 2.008098011750471257e-01
4.908040007323098419e-01 2.008626659343568377e-01
4.690008668268458858e-01 2.023342001601792228e-01
4.641548707086536885e-01 2.025117959580130245e-01
4.547261574190867295e-01 2.023881018495160000e-01
4.464307981776822198e-01 2.023742721336198869e-01
4.427101469212081364e-01 2.022146751590884195e-01
4.270081102046450194e-01 2.013049476170758745e-01
4.136760052295062051e-01 1.998403372554629631e-01
4.083333333333333259e-01 1.993197035618173574e-01
4.024353215461407007e-01 1.981925380482103816e-01
3.915449813238804921e-01 1.960767040189054788e-01
3.830942953536155549e-01 1.940964846177880010e-01
3.753371076039289100e-01 1.919965160579117369e-01
3.666666666666666408e-01 1.893199432713193187e-01
3.598118344050848516e-01 1.867607494641241872e-01
3.499999999999999778e-01 1.828836392170322955e-01
3.418591560916038885e-01 1.790704219541980335e-01
3.333333333333332593e-01 1.745064051815369832e-01
3.207705478865325865e-01 1.666666666666666574e-01
3.191375671681481729e-01 1.655039651622221553e-01
3.180702058086766204e-01 1.647405831245837005e-01
3.085017207993936417e-01 1.574546766346218152e-01
3.004800288075240577e-01 1.499599975993729795e-01
3.001383580459028866e-01 1.495849258622912181e-01
2.956208975649731729e-01 1.442734814311187608e-01
2.865351094622176076e-01 1.335968608576985073e-01
2.859674269727567331e-01 1.330503401330123125e-01
2.855026656550000985e-01 1.323419649655263042e-01
2.835162799247705756e-01 1.290737957510510736e-01
2.790953954639231460e-01 1.220550635781721960e-01
2.749108601542954444e-01 1.139025252035115870e-01
2.730953618769047520e-01 1.097302959035557496e-01
2.692005881126693367e-01 9.815335231960846396e-02
2.684886181634600910e-01 9.584734834484712196e-02
2.681354175986254695e-01 9.401099421405109680e-02
2.675385388170182788e-01 9.055621242331024501e-02
2.659648680438140289e-01 8.153734558615206851e-02
2.656516108264661002e-01 7.654245915816990098e-02
2.654051696600257526e-01 7.279422856964903876e-02
2.653580184506002526e-01 6.852552182808574477e-02
2.659119667747003590e-01 6.283986744052386109e-02
2.660745315810071343e-01 5.571914687570921065e-02
2.667676695908330897e-01 5.252337811359555214e-02
2.677092884167329712e-01 4.935767130276066950e-02
2.712636828195152394e-01 3.651212701910606928e-02
2.733616353617070449e-01 3.190229124164611907e-02
2.772742010755889774e-01 2.432982663812735188e-02
2.824314618055622228e-01 1.729908007808378043e-02
2.857581952645423251e-01 1.288787985969005664e-02
2.905633427263534796e-01 7.199994129362395287e-03
2.970410018684174758e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.2.dat <==
8.956123524395845914e-01 0.000000000000000000e+00
8.893044553267634988e-01 9.891874240744027297e-03
8.858235305160448991e-01 1.403523667609302659e-02
8.806822644767458019e-01 2.059619679598408831e-02
8.768897263369050954e-01 2.528365415283500423e-02
8.628849794100819093e-01 4.099203926366012940e-02
8.568659516514223196e-01 4.674072777443369353e-02
8.506836066706988664e-01 5.253134444794278768e-02
8.402370325004737683e-01 6.137462666335000150e-02
8.331208770288416332e-01 6.723623737803498257e-02
8.261544970279225408e-01 7.313683149874003475e-02
8.247810303198050974e-01 7.463555928957169017e-02
8.227341432625365769e-01 7.572247507819175605e-02
8.085455590702670392e-01 8.602824917727870668e-02
8.054015656800815881e-01 8.825099183234795530e-02
8.047558639487384369e-01 8.877648267221564804e-02
7.990118325017594447e-01 9.245335916575257718e-02
7.861549950061457182e-01 1.007884053168102284e-01
7.833119028805253237e-01 1.024050574801260161e-01
7.710798666651159650e-01 1.096580407755547992e-01
7.464778274307946049e-01 1.231550477085095602e-01
7.415459302096317762e-01 1.257270227548395736e-01
7.357344308594619964e-01 1.286546707421613589e-01
7.135031109566655205e-01 1.396841754585413098e-01
6.986805774132158753e-01 1.462645945741710973e-01
6.862260843004758248e-01 1.516428143142679041e-01
6.727044620954223397e-01 1.572317892666111327e-01
6.626678002847787852e-01 1.613287637803492713e-01
6.502471246993000165e-01 1.666078371678170189e-01
6.358065852508797411e-01 1.715052477086005944e-01
6.208294460339446319e-01 1.765648577320513002e-01
6.086138812725315761e-01 1.802675783493696282e-01
5.883298162221717309e-01 1.855530337609477276e-01
5.813931690770181016e-01 1.872616771721584972e-01
5.702877311707426067e-01 1.897646918694095297e-01
5.543786462655445613e-01 1.934454917120441153e-01
5.509198947813143121e-01 1.945715975550276755e-01
5.425657163366184310e-01 1.953838084983574586e-01
5.220452600737666149e-01 1.982571868141998761e-01
4.976296130481402957e-01 2.007453682976842180e-01
4.923667625702948802e-01 2.014001918072565733e-01
4.901998283242972043e-01 2.014668383423694198e-01
4.692039543294054815e-01 2.025372876627388186e-01
4.640080033862123421e-01 2.026586632804543431e-01
4.548152829286861154e-01 2.023702767475961117e-01
4.464830040079189599e-01 2.022176546429097221e-01
4.423319589625953618e-01 2.019783076849554493e-01
4.271331831706384197e-01 2.008671922360990014e-01
4.123732607858032750e-01 1.988632789226857933e-01
4.083333333333333259e-01 1.983959654443897269e-01
4.041541623567916908e-01 1.975050017239499967e-01
3.921492558433720133e-01 1.948681549799226864e-01
3.823157085161820179e-01 1.923168575607969166e-01
3.767394576996548894e-01 1.907020390464724546e-01
3.666666666666665853e-01 1.873299689896176512e-01
3.622456188614910366e-01 1.855438572359211780e-01
3.499999999999999778e-01 1.803290218060235317e-01
3.446755281036096852e-01 1.776622359481951352e-01
3.333333333333333148e-01 1.711322672130267397e-01
3.267556445864603365e-01 1.666666666666666852e-01
3.203192379506303866e-01 1.619589528147754864e-01
3.158074653679131538e-01 1.583294852090871840e-01
3.101334109206583811e-01 1.539873351269342994e-01
3.058385231285436490e-01 1.495134564059546756e-01
3.016879807960820559e-01 1.449360576117537380e-01
2.914616992054678835e-01 1.320283316207648272e-01
2.894822700965661300e-01 1.290878160456671864e-01
2.864583333333333703e-01 1.243457124144677767e-01
2.825181008546683303e-01 1.180975604701230558e-01
2.803452242146463602e-01 1.137327013266256071e-01
2.770070629027031606e-01 1.052875571572496338e-01
2.768269826555717628e-01 1.048369441277565428e-01
2.738324260591199488e-01 9.588845455942911211e-02
2.725305357510937054e-01 8.855779206191462249e-02
2.712594606647209527e-01 8.040703929629552937e-02
2.707721071034918658e-01 7.475243547469746785e-02
2.710180137506857379e-01 6.507987598308227761e-02
2.710299495024230398e-01 6.441137465669315165e-02
2.720306097958199443e-01 5.505396123180816836e-02
2.743497297268727708e-01 4.670885003195893170e-02
2.767091886019504843e-01 3.719281524191047489e-02
2.773457536640753229e-01 3.574411960464408261e-02
2.803191060135470369e-01 3.036928154117782969e-02
2.826001510263058680e-01 2.590623059105693488e-02
2.839143867308784319e-01 2.367267653992555926e-02
2.898368028802225105e-01 1.485435138867872290e-02
3.016630525677612140e-01 1.891263445074401611e-03
3.032843746845923505e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.3000000000000003.dat <==
8.964688193821032103e-01 0.000000000000000000e+00
8.897404228530250148e-01 1.093148911105980108e-02
8.880502205583391540e-01 1.306301989706312901e-02
8.818778768753710029e-01 2.127008742066370528e-02
8.770438022652728982e-01 2.738293867684413879e-02
8.645287928937372968e-01 4.157893787507112304e-02
8.568449317464075232e-01 4.918744471814870400e-02
8.520138351147785727e-01 5.368542391997534191e-02
8.398828535503358728e-01 6.454180995184569114e-02
8.398151048327073820e-01 6.460263066982212254e-02
8.397734651989714472e-01 6.463761225244310515e-02
8.283027479527194092e-01 7.427387644429152280e-02
8.226975320776568346e-01 7.877950901566382891e-02
8.084905174080183610e-01 8.968491189204050307e-02
8.046027048528252568e-01 9.238226616756643750e-02
7.848461191102290568e-01 1.049853649480863016e-01
7.737618892261579617e-01 1.116370088788479070e-01
7.516047306255473348e-01 1.238935808123357851e-01
7.446889742331604944e-01 1.280023515756422980e-01
7.399408333511944269e-01 1.302081490149329390e-01
7.178364130012364619e-01 1.409890902787814260e-01
6.945279479143617873e-01 1.510729024149495281e-01
6.772767473738019461e-01 1.582905579432858922e-01
6.603600172092741749e-01 1.653794107404304159e-01
6.522289629020957547e-01 1.686266040327765725e-01
6.316757097645878671e-01 1.754814914921970781e-01
6.209691664541521217e-01 1.789218804729429402e-01
6.119388107837250290e-01 1.816113752245796520e-01
5.845687802051122706e-01 1.884401230881642963e-01
5.836535808321142715e-01 1.886821623435511741e-01
5.833598655033197522e-01 1.887775081776565389e-01
5.825576162959208437e-01 1.889303776216778030e-01
5.513548029045318710e-01 1.959449916283462767e-01
5.378504962932262323e-01 1.977414185200535024e-01
5.279709714740230542e-01 1.989674665871264958e-01
5.227089863682498061e-01 1.995846394031662863e-01
5.019313373232854314e-01 2.012830838320773530e-01
4.927495035626585640e-01 2.021656737919838021e-01
4.894396685055762974e-01 2.022269981610903544e-01
4.695620317068423533e-01 2.028953650401757181e-01
4.637377914497134990e-01 2.029288752169531862e-01
4.544760281996472751e-01 2.024381276934038576e-01
4.465123623359124050e-01 2.021295796589294980e-01
4.420093840562962506e-01 2.017766983685184978e-01
4.272605096613715236e-01 2.004215495185331930e-01
4.108350045031926023e-01 1.977095867107278027e-01
4.083333333333333259e-01 1.973660175138989836e-01
4.059238630841853768e-01 1.967971214329925222e-01
3.927923493760495099e-01 1.935819679145675543e-01
3.814591654218481009e-01 1.903590447737482094e-01
3.781965577742241735e-01 1.893570235930238099e-01
3.666666666666666408e-01 1.852117245411467050e-01
3.646570558941741313e-01 1.843381387195795751e-01
3.499999999999999778e-01 1.772590532393334140e-01
3.477907338938838744e-01 1.761046330530580128e-01
3.333333333333333148e-01 1.679258838325198566e-01
3.316226089296863133e-01 1.666666666666666852e-01
3.214483143640198826e-01 1.585717235746068876e-01
3.133174201764024058e-01 1.512743571664735831e-01
3.119249676503180746e-01 1.501802770764074368e-01
3.109753656905041019e-01 1.490853861924579804e-01
3.031848769866138937e-01 1.404453690401583077e-01
2.967084079057832335e-01 1.317521890575903409e-01
2.926914267717008467e-01 1.256877255637738611e-01
2.864583333333333703e-01 1.147610206465134175e-01
2.860127856729577367e-01 1.140568311489760234e-01
2.857700397393819203e-01 1.135631758414776399e-01
2.805018206778226997e-01 1.000180527589557833e-01
2.792386069189016773e-01 9.593004056604281793e-02
2.770274733610119111e-01 8.297825836071980043e-02
2.764989372118675792e-01 7.928849935926421399e-02
2.762415676874891424e-01 7.674804947156135815e-02
2.767471316104019308e-01 6.026440453611690146e-02
2.772056047936921064e-01 5.694213508238314680e-02
2.795898078702599987e-01 4.857219482735947169e-02
2.820630496381546504e-01 3.998081497992665712e-02
2.833795214338429846e-01 3.630941060927626862e-02
2.864357192201086866e-01 2.959039477720962902e-02
2.914882800538337593e-01 2.100997966857406918e-02
2.940391680310235900e-01 1.688049172924351374e-02
2.996235932031416915e-01 1.106883058586225106e-02
3.094627251678961910e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.4.dat <==
8.976272053383913541e-01 0.000000000000000000e+00
8.905080001694206659e-01 1.181687912923987116e-02
8.903278779619093752e-01 1.213925738988858548e-02
8.901731954252194434e-01 1.234644585227430078e-02
8.830397209595433061e-01 2.192494499537897198e-02
8.771873920784600820e-01 2.933934988151812306e-02
8.660932715651248337e-01 4.213751119798707367e-02
8.568246112814743576e-01 5.155274683637741523e-02
8.533546678987372625e-01 5.484870350423180080e-02
8.460020501294152062e-01 6.152600789494924727e-02
8.366066987549474199e-01 6.987407521546884492e-02
8.226635277734605234e-01 8.161886841605203724e-02
8.117392270729839598e-01 9.047513856730241000e-02
8.032655119558138601e-01 9.664682729857561327e-02
7.953749381310505351e-01 1.018321846555753779e-01
7.810072099381437649e-01 1.104879613169221786e-01
7.761477937753936684e-01 1.133974821384782089e-01
7.655608616563041036e-01 1.197067415031088100e-01
7.609981471076707749e-01 1.224793031521712039e-01
7.475879172667635464e-01 1.301097743270328844e-01
7.355234071678198315e-01 1.360272585064936646e-01
7.223937320223213776e-01 1.423614647567217617e-01
6.903078752768900817e-01 1.559593023109694387e-01
6.819146445570577475e-01 1.593645198604236313e-01
6.584253773898024464e-01 1.687513038481573413e-01
6.540150437064127242e-01 1.704459658458696847e-01
6.284056121374521631e-01 1.786291790477287089e-01
6.210828575355549219e-01 1.808397995853026907e-01
5.970326130905140305e-01 1.874156984674463233e-01
5.869621416301199490e-01 1.901336599839665853e-01
5.836336157143298120e-01 1.912108433866344936e-01
5.754953673433731431e-01 1.924692628110863113e-01
5.516608688549995421e-01 1.969115156824545187e-01
5.346591142981461653e-01 1.993371095175935637e-01
5.232977762003965250e-01 2.007622190674597240e-01
5.070910254205277523e-01 2.019280448442326292e-01
4.931958354840926817e-01 2.030583376348521207e-01
4.885543430388896713e-01 2.031123236277769528e-01
4.700882916169594194e-01 2.034216249502927842e-01
4.633455067019686124e-01 2.033211599646981282e-01
4.541404410037345185e-01 2.025052451325864422e-01
4.465781455236788045e-01 2.019322300956303273e-01
4.414579080167601033e-01 2.014320258438083988e-01
4.274228740157002271e-01 1.998532742783826477e-01
4.090222673110420759e-01 1.963500338166148662e-01
4.083333333333332704e-01 1.962425368513805168e-01
4.077119647660116808e-01 1.960818807602619784e-01
3.934187343828170480e-01 1.923291979010324781e-01
3.805090194414109672e-01 1.881872825327488563e-01
3.797364037110255719e-01 1.879356273436687264e-01
3.733247340581581364e-01 1.853819694537922336e-01
3.670578241120438512e-01 1.828443865266117796e-01
3.663285690389508353e-01 1.825726136709727720e-01
3.504338659370804798e-01 1.744576675786493891e-01
3.494924310705434523e-01 1.738579699087228203e-01
3.349819528164744709e-01 1.646058923127402540e-01
3.339467622838426242e-01 1.637528791517473825e-01
3.310487810720659230e-01 1.615264240788150674e-01
3.226226932115796586e-01 1.550485870319274762e-01
3.161865008736031157e-01 1.486511249271997293e-01
3.137672830647015854e-01 1.459805022754694648e-01
3.097849943579547016e-01 1.412658173475382639e-01
3.047855829336107436e-01 1.356432511991678136e-01
3.018350298495282025e-01 1.314823668500248177e-01
2.958773734263683841e-01 1.223122260188972410e-01
2.921655898477545366e-01 1.150174561086108049e-01
2.896405004451657605e-01 1.096482988822757854e-01
2.862167507900037489e-01 9.922605503023315676e-02
2.852226134943957603e-01 9.571133054495377379e-02
2.846975001603548883e-01 9.338567999646901763e-02
2.826898831084034835e-01 7.993508144346914146e-02
2.824714797943829181e-01 7.765534715556705880e-02
2.826437366994493661e-01 6.097795364869400270e-02
2.828996188354205854e-01 5.879141062490514380e-02
2.832138122516723033e-01 5.618991116156427101e-02
2.864092938244472974e-01 4.370346760905557959e-02
2.898743773465235485e-01 3.447390785134479829e-02
2.903314177724587997e-01 3.333231575512491524e-02
2.955218307552689438e-01 2.418443533740244691e-02
2.981880761068192998e-01 1.937424171235110210e-02
2.985930514834668204e-01 1.883052200200001705e-02
3.050050429045553235e-01 1.166162376211131446e-02
3.153528914152179397e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.5.dat <==
8.988209899085928267e-01 0.000000000000000000e+00
8.941519588456501300e-01 7.921612958097941012e-03
8.915873113648477011e-01 1.254175672484824505e-02
8.893199396296566084e-01 1.565281206008029696e-02
8.842134755882653518e-01 2.258651578611322111e-02
8.773376753473995926e-01 3.138695942082062040e-02
8.676966516592656831e-01 4.270997368243073522e-02
8.568022805930077812e-01 5.415203897388515958e-02
8.547698130340490863e-01 5.607645499148859042e-02
8.464799646489398199e-01 6.372903966398371645e-02
8.403540670057633166e-01 6.947274734103847660e-02
8.310544376480476503e-01 7.779396728828685825e-02
8.226281081495256942e-01 8.457640701460687749e-02
8.144630974714798244e-01 9.113770163720680273e-02
8.020210697428978852e-01 1.006155889505778445e-01
7.982746448478593715e-01 1.031729092665729652e-01
7.793721745737871576e-01 1.150514182293800730e-01
7.788326593233202422e-01 1.153785479796666791e-01
7.776187473309496001e-01 1.160893758007151000e-01
7.503372977249849196e-01 1.321084707010982962e-01
7.315413640274799345e-01 1.412728345663644414e-01
7.265130534229420345e-01 1.436019422239541987e-01
7.077708101180844036e-01 1.520110632100556691e-01
6.917950932044578671e-01 1.584153817149949739e-01
6.867595530351792155e-01 1.604354928980320227e-01
6.862779450736578024e-01 1.606255372831332240e-01
6.823819594697588808e-01 1.620647490029075433e-01
6.555639532972474814e-01 1.720237371060987785e-01
6.248514072652630036e-01 1.820503388177504289e-01
6.212200616822599608e-01 1.831543738862398130e-01
6.101845289268543748e-01 1.863347190836375233e-01
6.025113129056294259e-01 1.884686147167060066e-01
5.900884465282706381e-01 1.915052001973488183e-01
5.838637922903007205e-01 1.932568573952652691e-01
5.699574763804959865e-01 1.952442938869895506e-01
5.520806316781233791e-01 1.982370824923194719e-01
5.314703270759096876e-01 2.009315031287118025e-01
5.238012405818928130e-01 2.017691478304523556e-01
5.125561982348713075e-01 2.026111914460255736e-01
4.936950031206746026e-01 2.040566729080159070e-01
4.876520277188917118e-01 2.040146389477749123e-01
4.701193156849938770e-01 2.034526490183272140e-01
4.634236278370142403e-01 2.032430388296524726e-01
4.544112955939080822e-01 2.024510742145517184e-01
4.465794065059523477e-01 2.019284471488096422e-01
4.411747870033612129e-01 2.012550752104341201e-01
4.275369595590529093e-01 1.994539748766483989e-01
4.104788192474827513e-01 1.956187847419184056e-01
4.090065858593889825e-01 1.952722895616202936e-01
4.079210220099465101e-01 1.950087106865595887e-01
3.940336223203646515e-01 1.910994220259373544e-01
3.820430856885699278e-01 1.867274726925319539e-01
3.803836475164265041e-01 1.860974865352542917e-01
3.697455390016671228e-01 1.816346451485054692e-01
3.672801609860331662e-01 1.804192353163425189e-01
3.649066865001565629e-01 1.793733779586856314e-01
3.519993195178700573e-01 1.725008506026623478e-01
3.475508912170396369e-01 1.694895052383392220e-01
3.368308499586704641e-01 1.622947708849952209e-01
3.346479200790948294e-01 1.604223796242993383e-01
3.280408068439988889e-01 1.547584820656641713e-01
3.238274527975488204e-01 1.514343082740199076e-01
3.209226778142447167e-01 1.482564435154795635e-01
3.154327187364147633e-01 1.420671018630134119e-01
3.072145007243971548e-01 1.312964819626215307e-01
3.067706246433125061e-01 1.306437029470284283e-01
3.045400148307563226e-01 1.269400373804442372e-01
2.993389117843845426e-01 1.186447380102897686e-01
2.984757666180222202e-01 1.166491494153390485e-01
2.965256976675184619e-01 1.120484213369324356e-01
2.941069662337777446e-01 1.065331214334103993e-01
2.935312736096928332e-01 1.049459948249084618e-01
2.906079093484418840e-01 9.487747828368212066e-02
2.888117794272548333e-01 8.469505071422847586e-02
2.887183198839304854e-01 8.399486183808491102e-02
2.877325186833761261e-01 7.545085014038480087e-02
2.878032523079674387e-01 6.678709349847825050e-02
2.882600706965331439e-01 6.033270019895023428e-02
2.893950066260428389e-01 5.287248115330119014e-02
2.906235903562321421e-01 4.731310420367125513e-02
2.926579704041604169e-01 4.229984704281017360e-02
2.963805000427063852e-01 3.263522100242356727e-02
3.006094707714236369e-01 2.494344944094101929e-02
3.042958632627002502e-01 1.950942816619447712e-02
3.173227492647275882e-01 4.483231086749648979e-03
3.196117279078124485e-01 1.947540498177036941e-03
3.213313464685034759e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.6.dat <==
9.000689305580534816e-01 0.000000000000000000e+00
8.976759094496418179e-01 4.154631277968988748e-03
8.928306397376938319e-01 1.293910909142796835e-02
8.884162210207470212e-01 1.915472166960522846e-02
8.854220301397559556e-01 2.326770107877156393e-02
8.774955226423377663e-01 3.353762881435401466e-02
8.693433542024977534e-01 4.329790378863765388e-02
8.567772980798323834e-01 5.706000350750947692e-02
8.563603938749058120e-01 5.745641097214054110e-02
8.470554088495751976e-01 6.638165180175148450e-02
8.442507915084001002e-01 6.905542402045386496e-02
8.328285960333015048e-01 7.917583168795665205e-02
8.225928546163504551e-01 8.752007703473631273e-02
8.173831683541290527e-01 9.184798914920255797e-02
8.017053579728304902e-01 1.039157099220229530e-01
8.009303667499055868e-01 1.045307750907889938e-01
7.834758135425435865e-01 1.160734632495256380e-01
7.791421328199318319e-01 1.190188487983286636e-01
7.756084954159702116e-01 1.207023904363872108e-01
7.612863087470775891e-01 1.290626882986194157e-01
7.526554626178134644e-01 1.337936895481033062e-01
7.324181081106448943e-01 1.440051575786772953e-01
7.293931777776780923e-01 1.456468527772300237e-01
7.277381707470550465e-01 1.462828103300011229e-01
7.094461665846869547e-01 1.544645512857312220e-01
6.935626890714803316e-01 1.608606889003008356e-01
6.823368036414252380e-01 1.651889642046654172e-01
6.574632911407166658e-01 1.739584663379556972e-01
6.542707938418014235e-01 1.750305367908898124e-01
6.218196398373667666e-01 1.857169719380860895e-01
6.203190342760541709e-01 1.861117920676619020e-01
5.931314471215813899e-01 1.928401940060271436e-01
5.840615986759435385e-01 1.950151363787580028e-01
5.650506252543606722e-01 1.977031115941518813e-01
5.525311030963413472e-01 1.996596238130075585e-01
5.279659877410558533e-01 2.026836727961387474e-01
5.244273097914557979e-01 2.030212862495781312e-01
5.185970385007181438e-01 2.033662964792564420e-01
4.940522228621911927e-01 2.047711123910490316e-01
4.870281014510479678e-01 2.046385652156186286e-01
4.706286277587043987e-01 2.039619610920377635e-01
4.630714445673474455e-01 2.035952220993192396e-01
4.540219183177287565e-01 2.025289496697875724e-01
4.466156415578730332e-01 2.018197419930475300e-01
4.406874688307816923e-01 2.009505013525718919e-01
4.276759735148151775e-01 1.989674260314802101e-01
4.132599607839798628e-01 1.953406705882686778e-01
4.099502489452691578e-01 1.944859036567201382e-01
4.073109292836353812e-01 1.937885252339374420e-01
3.945979807732421518e-01 1.899707051201823815e-01
3.841090706460449922e-01 1.858575842893845365e-01
3.805906530887229744e-01 1.844414419568827235e-01
3.717940945601618807e-01 1.805044075989911123e-01
3.677090991780820883e-01 1.783817789041097224e-01
3.635466869103882726e-01 1.763133788817069225e-01
3.534907597288630132e-01 1.706365503389211113e-01
3.454784505503452063e-01 1.648265137382766143e-01
3.386514227664967347e-01 1.600190548752123687e-01
3.353501307527536057e-01 1.570868789244202479e-01
3.256350025842537077e-01 1.478637497846455040e-01
3.252502328021822375e-01 1.474516671287531278e-01
3.245944178413862069e-01 1.466772478962445614e-01
3.171334193002426916e-01 1.380708368610141512e-01
3.126135567793603132e-01 1.315566774351498713e-01
3.097236136028549414e-01 1.272047790954094482e-01
3.044771537623039426e-01 1.177108000931385429e-01
3.029240072215358959e-01 1.145792898127601378e-01
2.993191829523195735e-01 1.063777436992533326e-01
2.973729280221965587e-01 1.004058577919495210e-01
2.954729065755700157e-01 9.412418839044936480e-02
2.946576510039896624e-01 8.787635036887331275e-02
2.931801710997840038e-01 7.357399338378241282e-02
2.931294731423386146e-01 7.318940135680929160e-02
2.931374762953511404e-01 7.279293890800228595e-02
2.934822257204842688e-01 6.183422531306485143e-02
2.952248300581097329e-01 5.265081850318102663e-02
2.955283830165404968e-01 5.076892644349625949e-02
2.959934873914749631e-01 4.915162888414346953e-02
3.023260894757913153e-01 3.247171788251309449e-02
3.029360200092597877e-01 3.078257405535411023e-02
3.029686567363525929e-01 3.068542777743199154e-02
3.030568684566973259e-01 3.057246411707058645e-02
3.091600804908832822e-01 2.008850164574007419e-02
3.131621696894502094e-01 1.500089873016753443e-02
3.181101918867023093e-01 9.864089003576628073e-03
3.230115544807349304e-01 4.195812909303204934e-03
3.270280432183063080e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.7.dat <==
9.014436463678373590e-01 0.000000000000000000e+00
9.012647116151509818e-01 3.183255148384446075e-04
8.941151780756566581e-01 1.334963165304488969e-02
8.874165136160755418e-01 2.302858786270734620e-02
8.867180474554425818e-01 2.399818356579494147e-02
8.776675306651675612e-01 3.588123812540849195e-02
8.710592637760077306e-01 4.391054321276524619e-02
8.604868039161159832e-01 5.588198074828401585e-02
8.577059655730252530e-01 5.912168513556896599e-02
8.479635924759784116e-01 6.874253497756439846e-02
8.476960356573793876e-01 6.903279043059563913e-02
8.472967401479447602e-01 6.933818881822602365e-02
8.432713743381868854e-01 7.287967766063571662e-02
8.345678832149855397e-01 8.053053544898940153e-02
8.225572311386067925e-01 9.049463742633076513e-02
8.201632088787111918e-01 9.252421522274956178e-02
8.137093978185530041e-01 9.767937690908004567e-02
8.021282342960353029e-01 1.069374997935634009e-01
7.874311321153499854e-01 1.164851027390032268e-01
7.791229569070382555e-01 1.216715167486018545e-01
7.721474918897804907e-01 1.256411258052194668e-01
7.614087720865374553e-01 1.318605045924325092e-01
7.548418859476021536e-01 1.353831372247074061e-01
7.402123211468164543e-01 1.430561615802611874e-01
7.299226346449393388e-01 1.485588655471663244e-01
7.244126477611032566e-01 1.506635473403415415e-01
7.110103627483516098e-01 1.564328314583424695e-01
6.991917407592429523e-01 1.612125046307860132e-01
6.884011708003792140e-01 1.655435988713708229e-01
6.791115192232508591e-01 1.689235040572883984e-01
6.592920634060561724e-01 1.758213151051338519e-01
6.515990586243662896e-01 1.783446055623424398e-01
6.241804099145866758e-01 1.872400494072601895e-01
6.152189111989466719e-01 1.895366922362304862e-01
5.958768095087588756e-01 1.940446110533049495e-01
5.842429837824821837e-01 1.966274484368789599e-01
5.605833485595730359e-01 1.999416590368146562e-01
5.529730486304393899e-01 2.010552412891069007e-01
5.257876626971161871e-01 2.041452336681056912e-01
5.250181482927986920e-01 2.042392598378616198e-01
5.248474028265486258e-01 2.042429652533923334e-01
4.944216173244968537e-01 2.055099013156603815e-01
4.863901305315159185e-01 2.052765361351508167e-01
4.710919412675089735e-01 2.044252746008423383e-01
4.627762702847077469e-01 2.038903963819589382e-01
4.536745671982526096e-01 2.025984198936828240e-01
4.466345693715005338e-01 2.017629585521650837e-01
4.402404418405980735e-01 2.006711094837071441e-01
4.278054139531216604e-01 1.985143844974077421e-01
4.155778888517359659e-01 1.951088777814930508e-01
4.108097462120762766e-01 1.937696559343808633e-01
4.067116072965463736e-01 1.925898812597593435e-01
3.951540973018622394e-01 1.888584720629421232e-01
3.861087095941557745e-01 1.850156310480747524e-01
3.808065134959592868e-01 1.827145586989924464e-01
3.738327384527425634e-01 1.793796385548086791e-01
3.681524336237254058e-01 1.762759402873040060e-01
3.620063264052814089e-01 1.728475677452165904e-01
3.550401611794385959e-01 1.686997985257017163e-01
3.430683594639737932e-01 1.594038087939410597e-01
3.405978466534681504e-01 1.575860250164981824e-01
3.361142299640919595e-01 1.534574076705628731e-01
3.303728157201953897e-01 1.474689320233170120e-01
3.271369480743252511e-01 1.439456450482354544e-01
3.211311516939395760e-01 1.360938507251653884e-01
3.190295328314210477e-01 1.336153952003082401e-01
3.178772783354281706e-01 1.318103507631531723e-01
3.126560264827356050e-01 1.237898172606116259e-01
3.098743535542322070e-01 1.184090004768992982e-01
3.062444971761090207e-01 1.106654477013560151e-01
3.042602604406059452e-01 1.062304487063776004e-01
3.012292872424522372e-01 9.584834234982919643e-02
3.004333958516225977e-01 9.335611263157671258e-02
3.002239975335860289e-01 9.090553362406367244e-02
2.998053642738071067e-01 8.528305208213449173e-02
2.985458383191777476e-01 7.383344163590954690e-02
2.989519983932069636e-01 6.578584624266768655e-02
2.989226780091831515e-01 6.339851739289725785e-02
2.993621226143987069e-01 6.152408160840036611e-02
3.005066128630801692e-01 5.235953158958576992e-02
3.026427707331046379e-01 4.493893601578211744e-02
3.037520587960632623e-01 4.172937895079718157e-02
3.067070423537818780e-01 3.319667262244521688e-02
3.106846152987167153e-01 2.647688306113852447e-02
3.138888433039676018e-01 2.065144959967867705e-02
3.160528726524546861e-01 1.777115573638017240e-02
3.188534197135973747e-01 1.494281248735982066e-02
3.260776355199619392e-01 6.223382628792012775e-03
3.314235666963427085e-01 1.186039091675098779e-03
3.324637071936901722e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.8000000000000003.dat <==
9.027312908736544461e-01 0.000000000000000000e+00
9.017228704710559262e-01 1.988593841093742702e-03
8.953131911017423450e-01 1.373250179540220529e-02
8.888480450788680542e-01 2.332786119925763652e-02
8.879303911467554267e-01 2.491661372474214195e-02
8.857613066527352252e-01 2.769534731662999169e-02
8.778409252915648775e-01 3.824373991007185003e-02
8.727506129203996821e-01 4.451441370909883788e-02
8.651091200899592160e-01 5.348059727058170065e-02
8.588705559656204525e-01 6.075211168520199684e-02
8.507561358320340217e-01 6.902774144820951474e-02
8.486325677633755893e-01 7.129244638401671663e-02
8.454088010799813979e-01 7.393101918080959012e-02
8.353152431519624832e-01 8.289716737211397235e-02
8.231258842450442925e-01 9.316138538900159416e-02
8.225930244459509488e-01 9.368341591728404638e-02
8.219768674904772698e-01 9.406001314166485827e-02
8.031573151217772377e-01 1.090051025535404561e-01
7.910397716279228275e-01 1.168606625072800553e-01
7.791037799477017467e-01 1.243243294568154717e-01
7.690325053874562666e-01 1.300861065444911535e-01
7.568007488706568475e-01 1.368071570288393324e-01
7.467996274519741462e-01 1.422541143055813251e-01
7.303623399784650028e-01 1.509772448815580315e-01
7.214583883349823257e-01 1.545552160074430137e-01
7.125452339330540230e-01 1.583642110324264551e-01
7.048859248517567178e-01 1.615683911365681236e-01
6.892798723858675203e-01 1.678623947219650414e-01
6.758206843828703514e-01 1.727339443987816470e-01
6.611744032241686497e-01 1.777387295782422438e-01
6.489335671365399349e-01 1.816509294984616774e-01
6.264605950293800074e-01 1.887111365780946293e-01
6.108224290573261994e-01 1.924890744043259438e-01
5.984431076761433932e-01 1.951704708944800859e-01
5.844201219792803936e-01 1.982020101861968198e-01
5.565561518618272752e-01 2.019596828765641838e-01
5.533955862829946781e-01 2.023895707182286341e-01
5.404705086599337349e-01 2.037457004446276421e-01
5.253100702490163254e-01 2.054069476627318480e-01
5.224272147577440073e-01 2.054530592877946704e-01
4.947896807548899933e-01 2.062460281764466330e-01
4.857778644233513576e-01 2.058888022433153220e-01
4.715215853448720407e-01 2.048549186782054055e-01
4.625572005680145260e-01 2.041094660986521592e-01
4.535868483619247549e-01 2.026159636609483616e-01
4.466751020668361383e-01 2.016413604661581593e-01
4.395725529386269592e-01 2.002536789199751976e-01
4.279541232682115837e-01 1.979939018945928442e-01
4.178430163354349691e-01 1.948823650331231727e-01
4.117130833182905403e-01 1.930168750125356714e-01
4.060079414801946451e-01 1.911825496270558589e-01
3.957622842927894791e-01 1.876420980810878103e-01
3.880895881109166501e-01 1.841815769357543764e-01
3.810163719236717705e-01 1.810356912772916882e-01
3.756983769470816914e-01 1.783503207648284294e-01
3.685984327883553013e-01 1.741574442553122104e-01
3.602997893603314128e-01 1.690078593940790852e-01
3.566270060398118447e-01 1.667162424502350304e-01
3.476052483798866000e-01 1.592192908566099629e-01
3.426155161008298533e-01 1.550639382072959982e-01
3.399190482316053474e-01 1.523178585211120151e-01
3.369537512923964639e-01 1.494696813611164077e-01
3.348572383656617801e-01 1.470952301361948267e-01
3.289817518768393123e-01 1.405175056986817106e-01
3.230077295804837378e-01 1.320576014255654684e-01
3.175849137573328873e-01 1.233799313587054525e-01
3.156081165334228555e-01 1.203519402395581417e-01
3.149838790010200951e-01 1.190699863149847909e-01
3.096855875283767712e-01 1.066094546057277381e-01
3.094450029224327103e-01 1.060758899874071487e-01
3.086262879410197613e-01 1.028854803778265492e-01
3.057728052441621713e-01 9.267797717280619463e-02
3.053276168262570311e-01 8.974723543267357218e-02
3.033091020702831653e-01 7.453030466317969727e-02
3.052532379343804725e-01 5.752001700620913011e-02
3.052106774171212678e-01 5.486698214267514417e-02
3.055407389316078248e-01 5.396799626026167751e-02
3.063513186682165212e-01 5.129334506332225430e-02
3.089582128176449061e-01 4.093775025437466908e-02
3.105852587257278419e-01 3.586819938020986698e-02
3.187119390563681876e-01 2.196151344745957482e-02
3.190505150715355343e-01 2.126593433391295654e-02
3.193189624365260215e-01 2.090115844611517212e-02
3.196734116789488600e-01 2.054609091726140521e-02
3.290539439571839031e-01 8.191586595342028113e-03
3.320688709104198111e-01 5.595617887868734909e-03
3.374105314844191295e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau3.9.dat <==
9.038987561276486948e-01 0.000000000000000000e+00
9.018884930506694264e-01 4.042313828301876376e-03
8.964271177414486758e-01 1.408849896891660805e-02
8.911156751043795010e-01 2.216593507048320727e-02
8.890052591255762637e-01 2.583025150673982223e-02
8.837999659895395821e-01 3.275354165855586669e-02
8.780114215701317892e-01 4.056675170554607801e-02
8.743815001515808927e-01 4.509669719859771275e-02
8.693060291360077407e-01 5.130022109951144077e-02
8.599562290162715561e-01 6.227205395611357108e-02
8.533403698740460452e-01 6.929167298891233950e-02
8.495044089718734037e-01 7.339601674172951951e-02
8.435512062568526481e-01 7.845003044013347526e-02
8.356728243774691478e-01 8.551372912223487166e-02
8.264863695187684156e-01 9.351111915052039147e-02
8.229550634719892122e-01 9.684238388957951138e-02
8.189339273498233984e-01 9.938515838780903611e-02
8.040516992813211417e-01 1.108020762318900621e-01
7.977720605955163080e-01 1.152912959592583830e-01
7.862349470467371315e-01 1.230474994423973595e-01
7.657761556605828801e-01 1.347328078401419382e-01
7.589589917068364500e-01 1.383761185445603892e-01
7.535463649741924730e-01 1.414326552459898856e-01
7.396078979366231820e-01 1.490311747432900846e-01
7.307712808455721909e-01 1.532264196506472609e-01
7.186116488942200231e-01 1.583052477707549144e-01
7.140100040098864564e-01 1.602073800457738950e-01
7.100374823715597250e-01 1.618903634815558046e-01
6.900162888368650549e-01 1.698057159120975046e-01
6.727101015971713727e-01 1.763356718348541574e-01
6.630953094554663529e-01 1.796954290933528986e-01
6.464135277678063618e-01 1.847768319906885059e-01
6.285329503471090984e-01 1.900481400088876449e-01
6.066904888593986911e-01 1.952638079678977734e-01
6.033545800375393897e-01 1.959643225559053736e-01
6.012885817220465778e-01 1.964188078952634475e-01
5.846019125956377627e-01 1.998179267760391564e-01
5.552978619111250680e-01 2.036827629921727778e-01
5.541139245398410962e-01 2.038979716113493990e-01
5.528604404520511828e-01 2.039900140376223192e-01
5.256042067384807392e-01 2.065834936205896977e-01
5.200868987123710152e-01 2.066232173104811942e-01
5.055566399224074026e-01 2.069425468024535808e-01
4.951434572721116201e-01 2.069535812108899975e-01
4.852752572845597245e-01 2.063914093821069273e-01
4.718791239032091855e-01 2.052124572365425781e-01
4.623753311595552029e-01 2.042913355071114823e-01
4.535550281694821217e-01 2.026223276994369160e-01
4.467154351371243060e-01 2.015203612552936840e-01
4.388362825945757439e-01 1.997935099549431603e-01
4.281008052630105309e-01 1.974805149127965842e-01
4.198049997045242288e-01 1.946861666962142468e-01
4.125586805614183117e-01 1.923122106432625378e-01
4.053039479360248665e-01 1.897745625387164403e-01
3.963415692840819848e-01 1.864835280985027155e-01
3.899355075128972947e-01 1.834043477138678213e-01
3.812428654052317789e-01 1.792237434248123151e-01
3.776094748563039727e-01 1.772959219183609936e-01
3.690567925876457878e-01 1.719802352086826081e-01
3.583370987702078625e-01 1.645830195469270840e-01
3.583349692220282878e-01 1.645812884724645320e-01
3.583310377590273044e-01 1.645781682911449106e-01
3.445711848643468467e-01 1.526193522528997981e-01
3.393103325471058529e-01 1.467241389544078067e-01
3.364658917502486579e-01 1.433749413085338986e-01
3.308547458290476140e-01 1.370369815040268779e-01
3.277933159919651507e-01 1.322882320959983260e-01
3.236904897550746396e-01 1.249495197537038443e-01
3.203257137753667827e-01 1.191042726545626373e-01
3.190133469144464939e-01 1.163863554920369914e-01
3.148317416279175496e-01 1.064016966442594969e-01
3.131430368218435234e-01 1.014556558885107984e-01
3.105732358832684614e-01 9.229196316265125821e-02
3.093397383489457919e-01 8.175361926914853639e-02
3.084108734914700611e-01 7.527669118779395374e-02
3.088104450138260959e-01 7.230897288436717585e-02
3.096707500601492136e-01 6.422499505705471512e-02
3.104130907852519217e-01 5.552477209642602690e-02
3.144392736612027228e-01 4.029403417946397781e-02
3.149131372204664880e-01 3.855647932593638666e-02
3.155920033266843561e-01 3.712476784035044497e-02
3.231773914366982137e-01 2.337257951033928915e-02
3.326492768996939797e-01 1.081092627558429345e-02
3.327676959932694967e-01 1.064745487726963084e-02
3.328039407936488336e-01 1.061859542326701669e-02
3.431469966460861110e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.0.dat <==
8.995533879115682474e-01 0.000000000000000000e+00
8.989247720656988738e-01 2.819640205632103352e-03
8.959892686997095179e-01 1.394856783186598087e-02
8.923226347748745013e-01 2.154749292527086482e-02
8.899001507508197406e-01 2.659090938819677272e-02
8.813429870674025501e-01 3.908996098406715414e-02
8.782374721688861463e-01 4.364669111357302733e-02
8.765656989792300902e-01 4.587653218093540319e-02
8.743172834647894298e-01 4.869677665843268749e-02
8.611753093020471095e-01 6.397876635619939578e-02
8.559757032806739607e-01 6.956082338124111586e-02
8.503825962796456306e-01 7.551489890873784583e-02
8.418362921162183543e-01 8.262193930519340368e-02
8.359783219952210409e-01 8.774917473387074118e-02
8.291619227915327794e-01 9.378957039610220925e-02
8.162669733411073159e-01 1.040523279030621667e-01
8.050133867576924063e-01 1.127342740055165965e-01
7.968216748320704479e-01 1.186699801491299389e-01
7.878512533693294850e-01 1.247448051706777916e-01
7.619513581532555424e-01 1.401906649573393671e-01
7.617775312245319563e-01 1.402852325912302411e-01
7.616648640881452659e-01 1.403431861801193170e-01
7.464940653370204515e-01 1.479075847016403100e-01
7.423875563309902947e-01 1.502638060240956142e-01
7.311780440953290494e-01 1.554636175243103713e-01
7.160315908829835152e-01 1.622919473106872734e-01
7.155913863924655560e-01 1.624888842558803725e-01
7.114310328305730735e-01 1.640465585499480683e-01
6.907882216363586680e-01 1.718427607996502737e-01
6.698331781278404895e-01 1.796668463782899183e-01
6.648003189938215263e-01 1.814322089957767781e-01
6.442619836581717774e-01 1.874456462869599216e-01
6.305470596363642599e-01 1.913475653567942025e-01
6.061756062552987601e-01 1.972735353445839446e-01
6.040423726392389892e-01 1.978907640010745816e-01
6.024257802555696983e-01 1.981276998770384046e-01
5.847620649230546030e-01 2.012415030197439170e-01
5.600375322003597889e-01 2.045708478528847907e-01
5.552736912071974951e-01 2.053730665431022506e-01
5.504455277043520667e-01 2.057067159378434540e-01
5.258941188200774164e-01 2.077431419469765173e-01
5.179314698474473122e-01 2.077009317429430180e-01
5.051004271330082895e-01 2.077409191839022229e-01
4.954538361833973337e-01 2.075743390334612859e-01
4.848851708897857771e-01 2.067814957768808470e-01
4.720814641491780650e-01 2.054147974825114020e-01
4.623430609781908895e-01 2.043236056884757401e-01
4.539146279892975477e-01 2.025504077354738364e-01
4.467966190091736678e-01 2.012768096391455708e-01
4.377179553767674980e-01 1.990945554438130205e-01
4.282691268971192677e-01 1.968913891934158389e-01
4.216715837120075250e-01 1.944995082954659171e-01
4.133849467821915091e-01 1.916236554592848640e-01
4.045676337132438904e-01 1.883019340931544605e-01
3.969122089552418187e-01 1.853422487561830478e-01
3.916648109727304261e-01 1.826762199413065058e-01
3.814728519792997541e-01 1.773838508322684582e-01
3.794633707538340728e-01 1.762730828024822727e-01
3.695183115738769897e-01 1.697880200240840243e-01
3.622114330694074513e-01 1.642601583553271183e-01
3.600324168273042469e-01 1.624594789658695693e-01
3.557561298775653302e-01 1.587846255578553578e-01
3.463843876138518740e-01 1.503528488160184584e-01
3.431646076301774206e-01 1.464029493641518520e-01
3.337828881421067706e-01 1.342940060194384722e-01
3.328919647896481093e-01 1.332512832780292089e-01
3.324517616807592946e-01 1.325127355026871900e-01
3.319251869876219674e-01 1.314860109421849832e-01
3.249111382286894445e-01 1.189027155357352539e-01
3.220928803809540719e-01 1.128000633538255582e-01
3.196978682791308812e-01 1.067628544816542346e-01
3.165083061509080253e-01 9.627383979358444810e-02
3.152991896323995014e-01 9.191193801581390432e-02
3.143844024208091725e-01 8.035084881577364557e-02
3.141000190190750829e-01 7.577409624175031333e-02
3.142174995072301025e-01 7.203533177058218939e-02
3.152024822132417636e-01 5.705504106488132332e-02
3.173994083755193318e-01 4.888646141581738658e-02
3.194885019400006687e-01 4.065582948175174016e-02
3.225707336214712617e-01 3.409680634881066125e-02
3.269768451492930383e-01 2.563763845438622388e-02
3.330101825453282149e-01 1.779365496514896325e-02
3.359946784470836390e-01 1.409129562551683298e-02
3.374456823552537399e-01 1.220504772708721694e-02
3.456557921617463003e-01 3.343692064888548632e-03
3.470482156120051065e-01 1.987989183281040854e-03
3.485617401786323399e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.1.dat <==
8.754117223054405095e-01 0.000000000000000000e+00
8.781299749736917182e-01 1.452096838770332993e-02
8.788035086671162066e-01 1.710031663830133969e-02
8.787273147818417396e-01 1.949431605885626473e-02
8.778915133005447125e-01 2.615472095358488402e-02
8.766697841363673138e-01 3.278220831160138377e-02
8.745081160835571632e-01 4.052439714907778850e-02
8.732844861855769691e-01 4.470502504129526822e-02
8.708913642012388046e-01 5.047660858814518453e-02
8.698583813044685753e-01 5.325361494653560457e-02
8.670993687304675568e-01 5.763172957143156833e-02
8.624912747741796393e-01 6.582111801718494581e-02
8.594846616421017993e-01 6.991919834710630388e-02
8.518794117878130123e-01 7.912640144297908296e-02
8.461993809468580929e-01 8.520226341909975520e-02
8.368308678610814066e-01 9.398758643927521139e-02
8.362333254780953684e-01 9.452550823226030241e-02
8.224338475870436316e-01 1.058524726811794214e-01
8.215198805963502826e-01 1.065135226412491504e-01
8.069501518554774711e-01 1.166255726882224203e-01
7.950590595449742448e-01 1.249361939671327637e-01
7.906709822670331400e-01 1.277058416668996887e-01
7.771350550918612043e-01 1.356807548396880281e-01
7.639482366038898853e-01 1.433921103889369553e-01
7.500532279717222472e-01 1.501568809065943477e-01
7.462396514519104018e-01 1.519720061944138667e-01
7.403732970926558687e-01 1.545836353118642537e-01
7.217777212570916090e-01 1.630319792528072409e-01
7.151657595863529782e-01 1.656456164012147791e-01
6.936225157932285335e-01 1.735513161518303649e-01
6.894456826036220454e-01 1.750938057522271329e-01
6.676639384996220228e-01 1.829036577031770139e-01
6.667553409008109000e-01 1.832306579043242734e-01
6.666135884178580051e-01 1.832792660488326009e-01
6.419831052501283608e-01 1.902724083540800470e-01
6.328610287690757952e-01 1.928404486682209484e-01
6.164851973935856488e-01 1.967995311543178916e-01
6.059193718776094695e-01 1.996543874465234181e-01
6.036511832204635164e-01 2.000166255956281613e-01
5.985460632250110269e-01 2.007330572990194129e-01
5.849366062361194274e-01 2.027929813580987006e-01
5.647087197542782766e-01 2.054461009179774644e-01
5.563288550057757798e-01 2.067151181947501359e-01
5.483333851056020336e-01 2.072081860080424720e-01
5.261481794610463059e-01 2.087593845108519641e-01
5.160756153069778751e-01 2.086288590131777365e-01
5.046672970369944222e-01 2.084988968519264074e-01
4.957829699285036806e-01 2.082326065236739798e-01
4.844255674864694772e-01 2.072410991801972302e-01
4.724227537149395251e-01 2.057560870482728621e-01
4.622379983405537351e-01 2.044286683261129500e-01
4.540622015639217413e-01 2.025208930205489866e-01
4.468599430240552950e-01 2.010868375945006892e-01
4.365598015057577386e-01 1.983707092744319000e-01
4.284340723752895208e-01 1.963140800198199809e-01
4.233665155619571463e-01 1.943300151104709328e-01
4.142046266456399506e-01 1.909405889064111350e-01
4.037356024358539353e-01 1.866378715383745779e-01
3.975306706333769369e-01 1.841053253999128392e-01
3.934485265403875331e-01 1.819251818075561244e-01
3.817147587568484046e-01 1.754485966118790319e-01
3.813438634558984908e-01 1.752355695875502106e-01
3.700194483445575777e-01 1.674076203633511062e-01
3.658790071329275362e-01 1.639545271833671158e-01
3.617264626804543859e-01 1.603419216494319233e-01
3.525698982366526901e-01 1.516156043658019592e-01
3.484662317472216331e-01 1.477505436493062319e-01
3.469462940782212512e-01 1.460878088268148800e-01
3.430154225307026072e-01 1.402891551086770106e-01
3.369599331067581471e-01 1.319387651068644196e-01
3.350582445730167502e-01 1.288716778249499040e-01
3.296438780684862180e-01 1.186946830153046278e-01
3.278668982930119102e-01 1.149475319265319817e-01
3.251393470857588675e-01 1.092522793431667943e-01
3.243201485142305773e-01 1.071059143428530480e-01
3.219075455098389105e-01 9.664536949739399585e-02
3.206863053761619398e-01 9.133054234231763324e-02
3.205652230930092772e-01 9.036399080927876026e-02
3.191896167845382770e-01 7.556925174964189418e-02
3.201076782701715029e-01 6.029993744136305511e-02
3.200841067767649650e-01 5.903713819604407276e-02
3.200759907586749331e-01 5.861218647817825755e-02
3.204265805004581358e-01 5.767347914499514061e-02
3.236939568175796200e-01 4.258545102969655410e-02
3.284516341377700654e-01 3.154517595950746822e-02
3.303565239238514528e-01 2.765244695460375435e-02
3.331795736278995168e-01 2.389173393771638551e-02
3.383188015631463652e-01 1.658488605212577599e-02
3.408015293476981955e-01 1.331176322459549574e-02
3.453908851398360680e-01 8.332774310865768280e-03
3.487525986353710583e-01 4.776979585152634454e-03
3.526487010219212515e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.2.dat <==
8.628516919263982121e-01 0.000000000000000000e+00
8.641220641117896006e-01 4.043520776047259541e-03
8.664805698073364537e-01 1.249848651672794651e-02
8.680066667253827362e-01 2.707074794833589509e-02
8.682096897759413734e-01 2.818813496352542275e-02
8.681298448609248153e-01 2.914562468472281162e-02
8.679193054627823978e-01 3.045487691760406096e-02
8.671842404554812589e-01 3.578932894030823625e-02
8.664017053688319869e-01 4.224763279810035688e-02
8.647611615298984589e-01 4.862778268895867617e-02
8.631065499152774656e-01 5.452097156553654955e-02
8.601970310420058441e-01 6.260917679214156317e-02
8.567999220781872260e-01 6.964500203285214908e-02
8.515276206198825193e-01 7.827760298547239981e-02
8.465463199812353068e-01 8.533604419072146618e-02
8.393590487661874988e-01 9.387330694606763060e-02
8.384538040813338533e-01 9.527027004719253178e-02
8.374150186225729486e-01 9.623662764229132249e-02
8.261208103917829781e-01 1.078229998439630133e-01
8.232153491944320667e-01 1.101681471494149744e-01
8.115246285630175471e-01 1.193101253836603703e-01
8.086042944036805347e-01 1.216126810325231927e-01
8.060547718368702430e-01 1.233063163814159119e-01
7.937943801080085127e-01 1.321576123933720093e-01
7.911905907380593073e-01 1.335465582946261109e-01
7.762787827566937082e-01 1.422180168495800756e-01
7.668372415470559034e-01 1.473463350318177656e-01
7.542685806099661550e-01 1.534917410279857675e-01
7.480952044972002390e-01 1.566378035977090966e-01
7.363570916360048235e-01 1.615139018231779855e-01
7.302758645733700149e-01 1.641264371041461223e-01
7.144905734376991724e-01 1.706532470037307181e-01
7.002259432856450250e-01 1.755906099362531114e-01
6.852883828616296302e-01 1.807358554020739028e-01
6.695212122611293726e-01 1.860000798755287454e-01
6.435927569046822061e-01 1.932221518027552043e-01
6.385364196495856293e-01 1.945477396216521715e-01
6.364383427966974205e-01 1.951483932021703949e-01
6.321961961011924869e-01 1.960771863861520137e-01
6.077831052943286627e-01 2.014055463615615493e-01
5.940083507691510389e-01 2.037802802620786446e-01
5.851788128038581949e-01 2.049459286268879299e-01
5.711746972991874616e-01 2.066576486453331474e-01
5.575894047364440276e-01 2.083183980365218013e-01
5.461275191287793263e-01 2.087762817157041983e-01
5.356595980096818810e-01 2.093170466951069786e-01
5.264519086851588980e-01 2.099743014073019998e-01
5.139284336974726530e-01 2.097024498179303753e-01
5.041214797022111060e-01 2.094540771877973218e-01
4.962210569209466460e-01 2.091087805085600215e-01
4.838808815462166679e-01 2.077857851204499562e-01
4.729367940847294394e-01 2.062701274180627764e-01
4.658961688792228051e-01 2.053934845121072050e-01
4.620186752908288508e-01 2.046479913758377789e-01
4.539672687021054642e-01 2.025398795929122531e-01
4.469026217130284695e-01 2.009588015275812489e-01
4.351055765617402038e-01 1.974618186844209478e-01
4.286245332272699549e-01 1.956474670378885450e-01
4.251170183652060452e-01 1.941549648301460484e-01
4.150977230929279171e-01 1.901963418670044592e-01
4.027136128460803155e-01 1.845938923588271996e-01
3.982499679693687900e-01 1.826667307279290220e-01
3.954495670169660970e-01 1.810826384489967467e-01
3.879112273675127120e-01 1.764035186363838437e-01
3.839818524858751303e-01 1.739892483874094509e-01
3.825905233727799892e-01 1.731017704349655240e-01
3.744795787147009447e-01 1.673615427804804046e-01
3.705938347904684793e-01 1.646792847452742681e-01
3.694661925565431715e-01 1.636555950647324842e-01
3.633957405315515476e-01 1.582553243355604433e-01
3.518615627538125845e-01 1.461125677464052142e-01
3.509237879493721790e-01 1.450121884894469138e-01
3.503248946234531758e-01 1.443481007689756401e-01
3.408830417773672794e-01 1.312870026440156601e-01
3.370243002283850875e-01 1.248293204026972025e-01
3.338514877801683767e-01 1.185097331378680563e-01
3.306820296001518056e-01 1.104389043988293351e-01
3.290208075942870347e-01 1.061109019055508917e-01
3.284327376038775892e-01 1.038019903124545174e-01
3.250007119216085649e-01 9.041397646012866440e-02
3.245271140953951972e-01 8.559660896480021652e-02
3.233810529801111056e-01 7.540055617520707854e-02
3.243227386584840444e-01 6.336131521165300207e-02
3.248145158427014900e-01 5.840175956332937374e-02
3.276132572484686811e-01 4.550517908147359847e-02
3.278303901974694567e-01 4.468340850284896471e-02
3.280685971706530646e-01 4.389904588604178620e-02
3.338554862695199410e-01 3.024294729612493626e-02
3.341400462065163279e-01 2.973968457169173796e-02
3.345983919869887080e-01 2.886330719420430319e-02
3.407185578020973660e-01 1.915962451683361073e-02
3.443360722451791478e-01 1.447741035036047806e-02
3.451081347706741465e-01 1.365790626341522457e-02
3.504856805998078917e-01 7.612931890594721099e-03
3.570958522619153142e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.3.dat <==
8.543696861813478982e-01 0.000000000000000000e+00
8.560172370768703853e-01 6.175231376461289869e-03
8.570650890424502677e-01 1.020934199704002718e-02
8.592854704941472743e-01 2.337500960665319857e-02
8.597798965453855580e-01 2.936423709534428939e-02
8.595759559139718453e-01 3.605220871225107288e-02
8.597049250032373635e-01 3.985664918799401713e-02
8.591983162616814163e-01 4.169118599779794709e-02
8.567934214833247131e-01 5.518323934100502481e-02
8.564033217526391129e-01 5.749365433638407158e-02
8.562847198626528655e-01 5.782430842438899404e-02
8.559608721881958315e-01 5.876985690123134876e-02
8.521513722770833743e-01 6.917023895369855957e-02
8.497580127006156836e-01 7.400790945933438669e-02
8.443365399534902282e-01 8.448394613333030934e-02
8.372705814299014060e-01 9.449092207286677314e-02
8.371656401392991720e-01 9.470646495951938471e-02
8.370014349906139683e-01 9.488243666450578429e-02
8.269893304955564517e-01 1.081087709748820430e-01
8.234852263810364947e-01 1.113890201364354515e-01
8.142365589189893837e-01 1.198327883249931253e-01
8.091980120342765481e-01 1.242985465042671933e-01
7.997256235358393139e-01 1.318396391117556965e-01
7.945553396632233367e-01 1.356000484764869340e-01
7.869193444296747053e-01 1.406320251773955365e-01
7.752177074540566037e-01 1.475068785720626274e-01
7.693489357395397743e-01 1.507841287589603840e-01
7.620394987576633028e-01 1.546627012968168624e-01
7.490023767995648285e-01 1.614141204185926548e-01
7.362905862569970594e-01 1.669961417293136519e-01
7.278615428524219944e-01 1.705713757226856586e-01
7.137923556883495335e-01 1.758316953114074654e-01
7.077547999108919630e-01 1.779156980116970155e-01
6.807311953653752967e-01 1.869206098612763434e-01
6.731484291571793177e-01 1.893886640810491240e-01
6.630067884252845989e-01 1.926066734719701912e-01
6.413900474109761607e-01 1.982062622540287922e-01
6.346536337809987049e-01 1.996962589162637192e-01
6.249619693413925869e-01 2.013460331403350012e-01
6.106011087189102682e-01 2.040533348141885250e-01
5.883102182318972195e-01 2.076067634257819094e-01
5.855084715720163535e-01 2.078762287882939819e-01
5.806251938364598297e-01 2.084284137806265702e-01
5.592221757665595261e-01 2.103951022038575980e-01
5.429919746176798956e-01 2.110052629596687601e-01
5.393849451240166903e-01 2.111170163899539209e-01
5.268399586028150727e-01 2.115265010779270871e-01
5.113601948914638928e-01 2.109865692209347277e-01
5.034712199121738063e-01 2.105920318203624020e-01
4.967571007255029425e-01 2.101808681176725035e-01
4.831669559534058633e-01 2.084997107132607885e-01
4.736801334896204585e-01 2.070134668229537955e-01
4.658283898257885580e-01 2.058679378861462406e-01
4.616863898731202731e-01 2.049802767935464121e-01
4.534970281488280852e-01 2.026339277035676956e-01
4.468890029006949982e-01 2.009996579645815518e-01
4.342318998876905090e-01 1.969157707631399024e-01
4.287403646934246915e-01 1.952420569063468558e-01
4.260474681116404594e-01 1.940619198555025848e-01
4.156223604664520122e-01 1.897591440557344633e-01
4.016574398512569033e-01 1.824815463691803752e-01
3.988653615901009974e-01 1.814359434864646903e-01
3.973861365702932580e-01 1.802672407423326073e-01
3.934161701783260856e-01 1.776617912788554521e-01
3.858965685541939084e-01 1.731139496133208555e-01
3.833026727620137963e-01 1.714525823756872236e-01
3.733830897495687973e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.614464350572540341e-01
3.648587634995773543e-01 1.564265456255282682e-01
3.560468933459982610e-01 1.467403673352330462e-01
3.530435496801577755e-01 1.431279558398597662e-01
3.511175361578443566e-01 1.407245966117590397e-01
3.441784728550892902e-01 1.307395188866943836e-01
3.389333621086056403e-01 1.209041464433653484e-01
3.374520215962317216e-01 1.183514679151839583e-01
3.364240174349103496e-01 1.151216905941663676e-01
3.321326634224995300e-01 1.044391311832411073e-01
3.307953885354315005e-01 9.868037280921504451e-02
3.285870842097097233e-01 8.965207642927257303e-02
3.279552743661138803e-01 8.147147048301342509e-02
3.271990083683574135e-01 7.524689233605165450e-02
3.279570025891656027e-01 6.805557278878342220e-02
3.289258691005146340e-01 5.793456032948697543e-02
3.302145196096685775e-01 5.220342966156336917e-02
3.313726333530850887e-01 4.725706954560088269e-02
3.327953021606306350e-01 4.274009418176843988e-02
3.363668819563361279e-01 3.416700305677523863e-02
3.378783977144826367e-01 3.118829578102869787e-02
3.405913527187396372e-01 2.619253121592399897e-02
3.431099351206509107e-01 2.172537309819832368e-02
3.451731648551620846e-01 1.907247645250085416e-02
3.475566848475534210e-01 1.553952727242008738e-02
3.520414509316809326e-01 1.015873788820515454e-02
3.602222610216304632e-01 1.166433870217177537e-03
3.609281969691524039e-01 4.003280628149405115e-04
3.613243137043120612e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.4.dat <==
8.457854599437417686e-01 0.000000000000000000e+00
8.462151079572020063e-01 1.213919051991902472e-03
8.482779520248957539e-01 8.352458566821617525e-03
8.506251589334984375e-01 1.583603861100469495e-02
8.509295531635309162e-01 1.673707325673466292e-02
8.508921412403108731e-01 1.751657844961300795e-02
8.531263143882441558e-01 3.018605721926673549e-02
8.529746533359969796e-01 3.601389711152939987e-02
8.528678333910710840e-01 4.072110080136261134e-02
8.512536385151867613e-01 5.302589262352587485e-02
8.501580395280454727e-01 5.797313466733493292e-02
8.473237374592536009e-01 6.782750647342321304e-02
8.471300047515184506e-01 6.840499628980473146e-02
8.469748681589447381e-01 6.876368650794480175e-02
8.466444536909549790e-01 6.959213152942679559e-02
8.409107185474962165e-01 8.316293873514350732e-02
8.364059119127846831e-01 9.087801747847788769e-02
8.344381851096860370e-01 9.433868366903219727e-02
8.308728786661904175e-01 9.960578525582561293e-02
8.256738031491795970e-01 1.076759200415580153e-01
8.232370169572306162e-01 1.102661679811227369e-01
8.142270379280520665e-01 1.198309533703761365e-01
8.092770928347661208e-01 1.246562929826726396e-01
8.011197910772531738e-01 1.321083332197373061e-01
7.949205552116044293e-01 1.372522140524962408e-01
7.888569958986002550e-01 1.416950309283107057e-01
7.744447643385580227e-01 1.513595639065132004e-01
7.711906448055148022e-01 1.533049037375296131e-01
7.675009434332904501e-01 1.554856587136921320e-01
7.497554698262008932e-01 1.653792005708809021e-01
7.367665188355165817e-01 1.713359268647733913e-01
7.325349674651531195e-01 1.732940000874081954e-01
7.314852628793412359e-01 1.737582116266019883e-01
7.144472015191145609e-01 1.805958553563676849e-01
7.122802159167442859e-01 1.814106067184220183e-01
6.773601972444018848e-01 1.930279891436453010e-01
6.762555198823279046e-01 1.933695581158733079e-01
6.752719560010295163e-01 1.935804475058669483e-01
6.610517399760305057e-01 1.975603435292018484e-01
6.463804122149040543e-01 2.012503847844248073e-01
6.311539628841066341e-01 2.044458122763314067e-01
6.141608825525642912e-01 2.073980887518500071e-01
6.120537698783736769e-01 2.078010816066218902e-01
5.865831069370338602e-01 2.114793128860141258e-01
5.823649891353224195e-01 2.115991800453796423e-01
5.611744292081493057e-01 2.128781526641284616e-01
5.451092840392961492e-01 2.133947225653433366e-01
5.420772153385674530e-01 2.136920572905421090e-01
5.394618810880769111e-01 2.135147193679807487e-01
5.273327932904796622e-01 2.134978398285854728e-01
5.082689473495836108e-01 2.125321929918748964e-01
5.026134626431814079e-01 2.120931070410992381e-01
4.975106096131421962e-01 2.116878858929510110e-01
4.821659290560338929e-01 2.095007376106327590e-01
4.748905940362220246e-01 2.082239273695554727e-01
4.657164707959612349e-01 2.066513710949376414e-01
4.611006962235266737e-01 2.055659704431400669e-01
4.522888961977515887e-01 2.028755540937829949e-01
4.467613669733400128e-01 2.013825657466465635e-01
4.347924877163535928e-01 1.972661381560543159e-01
4.287283288412990223e-01 1.952841823887869199e-01
4.260798137973565991e-01 1.940586852869309875e-01
4.158525450084640807e-01 1.895673236040577303e-01
4.010228024334078212e-01 1.812122715334821554e-01
3.993241081024703765e-01 1.805184504617259045e-01
3.984687674553460957e-01 1.798113961591525090e-01
3.963824115409848581e-01 1.783397893046060056e-01
3.871683437557288388e-01 1.725325666640477318e-01
3.838232052326958632e-01 1.702471387593708640e-01
3.758999738321768813e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.591288398102431445e-01
3.659977309986210958e-01 1.550028362517235636e-01
3.594167187824222065e-01 1.472458411506966380e-01
3.548246531282157612e-01 1.415447527749193191e-01
3.518470504899593454e-01 1.373896739506620945e-01
3.469876476449105240e-01 1.302728189216122989e-01
3.416517503479254980e-01 1.193850844261399036e-01
3.408271430153141379e-01 1.177125932328416946e-01
3.397865687609914476e-01 1.148786739431496423e-01
3.351615978205252921e-01 1.036579601413364360e-01
3.345072029352576526e-01 1.018940799768313227e-01
3.342981669799571232e-01 9.935959415511141923e-02
3.317899906653969944e-01 8.897164106691110574e-02
3.312763053404345626e-01 7.747524172195141556e-02
3.310319615249075476e-01 7.509262487154653998e-02
3.313749787506516387e-01 7.247045866403617476e-02
3.324771791461312298e-01 6.065941736436491344e-02
3.327491851505995912e-01 5.750009259652276439e-02
3.343926984277084125e-01 4.945133557638190652e-02
3.368691808325792181e-01 4.174121046893490561e-02
3.385593660964084650e-01 3.759275952563823076e-02
3.409067959158331163e-01 3.236180008405199759e-02
3.454254779837021005e-01 2.425967008315652734e-02
3.456050511409539672e-01 2.395816561471977510e-02
3.502908861240723870e-01 1.644123194871890264e-02
3.592933492239328563e-01 6.739904656402878787e-03
3.633085187029551633e-01 2.263188550138848718e-03
3.655339156560065694e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.5.dat <==
8.388172657000942944e-01 0.000000000000000000e+00
8.419166381466991478e-01 9.121264585751092183e-03
8.444271475979164832e-01 1.672393631543883305e-02
8.462642829080770923e-01 3.036945526936256703e-02
8.463960695745786911e-01 3.101734636489763414e-02
8.463893592235287588e-01 3.126773919263332868e-02
8.467430818168979467e-01 4.351387691419101450e-02
8.444802507709510131e-01 5.677978160345587000e-02
8.442411177100920261e-01 5.811686556169816387e-02
8.427863704398782518e-01 6.540333633427178328e-02
8.385178968051414383e-01 7.751261837717353387e-02
8.372001176383931931e-01 8.173211947408470790e-02
8.355590888948520867e-01 8.468148209073710075e-02
8.310062636954677062e-01 9.398151537705470848e-02
8.240422418587975972e-01 1.052698413949895995e-01
8.231710721179668067e-01 1.068524407990299463e-01
8.226217813939195045e-01 1.074829594804296573e-01
8.127939737222320549e-01 1.195547628143453500e-01
8.090439840022773943e-01 1.236017530261759173e-01
8.008986348332792771e-01 1.320657103799895982e-01
7.949786120196896677e-01 1.375148519938343417e-01
7.894736275246847512e-01 1.420333182700933006e-01
7.739858817807008240e-01 1.536468345548204217e-01
7.722640789292991581e-01 1.547741292142175151e-01
7.705961057855330587e-01 1.559520530407424166e-01
7.602615185506680362e-01 1.621630001916512520e-01
7.528049113988510843e-01 1.666794162639341770e-01
7.506759949249506292e-01 1.680186565165680268e-01
7.381965695590531062e-01 1.742402070671897896e-01
7.304563754232387129e-01 1.778223170782077533e-01
7.176055804891985357e-01 1.832328038361076827e-01
7.095027530588867704e-01 1.863721653690492419e-01
6.960074890800013181e-01 1.912394173921569962e-01
6.823467376234513271e-01 1.958401659853185317e-01
6.743332519332646546e-01 1.983254051720520772e-01
6.668986710654405403e-01 2.000836988058410648e-01
6.592137327278181358e-01 2.022174564891994208e-01
6.511250190767778889e-01 2.041445949701678475e-01
6.276767647440899545e-01 2.091648668949254719e-01
6.179308057114716313e-01 2.109402984313602514e-01
6.080506488136498966e-01 2.122460187085893901e-01
5.953896563632110617e-01 2.137074823021757886e-01
5.879859413222554565e-01 2.147375088774965690e-01
5.769693502245132333e-01 2.152225288030032990e-01
5.634131083803587403e-01 2.157255049753257214e-01
5.526344258410980093e-01 2.160299140224477832e-01
5.432542685784307324e-01 2.166100752083782999e-01
5.358599535635384381e-01 2.160752407912600592e-01
5.279133402527789176e-01 2.158200276777821058e-01
5.046207111313147919e-01 2.143563111010092781e-01
5.014996931948372261e-01 2.140422035757015284e-01
4.985523753475430420e-01 2.137714173617527025e-01
4.807627652741748303e-01 2.109039013924918216e-01
4.767961064557896256e-01 2.101294397891229904e-01
4.655486104201110864e-01 2.078263937258893468e-01
4.601961007960271299e-01 2.064705658706395830e-01
4.502903748656788552e-01 2.032752583601975804e-01
4.465046966974087761e-01 2.021525765744401348e-01
4.371222772460047201e-01 1.987222566120862843e-01
4.286039321261594925e-01 1.957195708917751353e-01
4.253637131512637559e-01 1.941302953515402774e-01
4.157844875542469065e-01 1.896240381492386162e-01
4.007070680852481415e-01 1.805808028371628515e-01
3.995452825446544898e-01 1.800761015773577334e-01
3.989882364379743196e-01 1.795926723769932787e-01
3.977424813867677100e-01 1.786506624122135289e-01
3.879448604581591797e-01 1.721775876000795902e-01
3.841732651123105358e-01 1.694364737750000405e-01
3.775543556966532432e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.573286225095730240e-01
3.668903856519115103e-01 1.538870179351105871e-01
3.618753093533078058e-01 1.476146297363294946e-01
3.561916038433087794e-01 1.403296854726143739e-01
3.524582536327164894e-01 1.345956024409148410e-01
3.493013262312616440e-01 1.298884378146146490e-01
3.462894156782592159e-01 1.231672580935964934e-01
3.428449119240433163e-01 1.159541889550820409e-01
3.381299399223924862e-01 1.013860607039509115e-01
3.381088014766955863e-01 1.012544297471899002e-01
3.375814584126946016e-01 9.908761448508027203e-02
3.349703840863549886e-01 8.829598844333882979e-02
3.348483759426463813e-01 8.359055739175411115e-02
3.345635470895282904e-01 7.506226115711424340e-02
3.347050444018798143e-01 7.253092007661622598e-02
3.358931386129101471e-01 5.714282515762383885e-02
3.369578000467605694e-01 5.131504222147450361e-02
3.404290844322122034e-01 4.086834949017872226e-02
3.405174629044113166e-01 4.065228578814276267e-02
3.434915114326526631e-01 3.336337734681957962e-02
3.472336320952253974e-01 2.699849175208157009e-02
3.504218846500147255e-01 2.181153329002968183e-02
3.546547501848064110e-01 1.543777563863898798e-02
3.584772504059761111e-01 1.163649756414354523e-02
3.652534847097358983e-01 3.785335859793310248e-03
3.689891913909693066e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.6000000000000005.dat <==
8.332963297022486504e-01 0.000000000000000000e+00
8.382716323210565035e-01 1.582651594415241531e-02
8.386000715086008306e-01 1.678753332596342324e-02
8.388168609232121709e-01 1.862865469051450118e-02
8.405132114020923417e-01 3.186526852539441068e-02
8.408917036220572294e-01 4.406060185814716923e-02
8.408003779542474465e-01 4.559410217899838996e-02
8.406277445628432821e-01 4.791907782394402154e-02
8.395110809150165831e-01 5.823176524093076623e-02
8.386866957571050829e-01 6.257026420087066776e-02
8.367751002008624317e-01 6.944673685925786821e-02
8.345097561108755224e-01 7.589145008045646013e-02
8.332351166878805282e-01 7.949246430935189012e-02
8.311290817569005895e-01 8.471407075514036933e-02
8.276115223697461110e-01 9.362821650605201995e-02
8.224605700993932178e-01 1.021558584728296804e-01
8.207284475647091959e-01 1.048223129595619307e-01
8.196606349040267414e-01 1.063200264832245140e-01
8.152419981508005620e-01 1.125671221326319527e-01
8.106732880370695060e-01 1.191460488459321898e-01
8.085940556709374505e-01 1.215663629558283582e-01
7.996982235829301899e-01 1.318343583935586705e-01
7.947994237259586869e-01 1.367042382840989723e-01
7.891111324391342219e-01 1.418344515663551020e-01
7.830161633752628081e-01 1.467765394412425262e-01
7.738494956301051886e-01 1.543266425661553864e-01
7.725810624778117752e-01 1.552079893783828435e-01
7.714843502800491359e-01 1.560858981015599001e-01
7.672790391124808540e-01 1.590941765119601170e-01
7.579188444579745276e-01 1.651724752998151580e-01
7.513722011570013182e-01 1.694110689806692382e-01
7.414950332009078160e-01 1.747914696371682952e-01
7.297259715820523240e-01 1.807074122508934844e-01
7.199092528152746251e-01 1.851561529008032281e-01
7.073837477808071483e-01 1.901574793430733101e-01
6.966204667796579431e-01 1.941411747284344513e-01
6.860421327369525812e-01 1.979241969504906828e-01
6.728748549569596449e-01 2.020853348765885849e-01
6.599352811045782197e-01 2.054919316754441894e-01
6.576762874970559780e-01 2.061130102833604871e-01
6.553130924546614056e-01 2.066993197306767893e-01
6.397682158905818595e-01 2.103678220006151844e-01
6.245281455231650458e-01 2.134379929804665066e-01
6.212324538204163638e-01 2.140425181310400271e-01
6.044566504337155477e-01 2.162366791170783897e-01
6.017536812631094634e-01 2.165462795152931774e-01
5.893797916808305448e-01 2.179748387425738676e-01
5.714230622850825503e-01 2.189470433316720865e-01
5.660275151059255272e-01 2.190507411792724235e-01
5.616626597291353162e-01 2.191914657169022895e-01
5.444781878101299100e-01 2.196442780185222099e-01
5.317680808253091307e-01 2.189840521807705498e-01
5.286584614495383194e-01 2.188005124648197963e-01
5.005614801299406169e-01 2.163859266016963656e-01
5.001881475275735678e-01 2.163374084934129860e-01
4.998155104314961350e-01 2.162976875296589163e-01
4.811270012647648198e-01 2.128920669196196491e-01
4.791870551038873716e-01 2.125407768744415338e-01
4.791365368045836237e-01 2.125301298620830559e-01
4.790754902214633959e-01 2.125130252064576231e-01
4.653432796913139491e-01 2.092637088274693080e-01
4.591265609409024284e-01 2.075401057257642290e-01
4.478638579503398387e-01 2.037605617432653449e-01
4.461525491763628781e-01 2.032090191375779675e-01
4.413453830889473295e-01 2.013616977639254291e-01
4.283855798900220169e-01 1.964838037182561892e-01
4.240472329336649748e-01 1.942619433733001610e-01
4.154007617074536030e-01 1.899438096882330729e-01
4.008063770690631356e-01 1.807794208047929785e-01
3.994965215545971393e-01 1.801736235574723510e-01
3.988929201358229482e-01 1.796328055568464643e-01
3.976366681106951462e-01 1.786264765205398120e-01
3.881798133675431473e-01 1.720701805557897646e-01
3.843166241799593763e-01 1.691044843551816612e-01
3.783704626133177484e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.561166312808112133e-01
3.675162524568729716e-01 1.531046844289087883e-01
3.635807405931000824e-01 1.478704444222983250e-01
3.573387825804477114e-01 1.393099710396019930e-01
3.528922740855033324e-01 1.326115089424607096e-01
3.509062461023944035e-01 1.296218057593466200e-01
3.494604506001980360e-01 1.257533448260514941e-01
3.445872015181746795e-01 1.144358537967976597e-01
3.410956857293431788e-01 1.029630131571935558e-01
3.401723961575678912e-01 9.912593572042084633e-02
3.380843501848357358e-01 8.858833239916162616e-02
3.378703283695981274e-01 8.642108353153064859e-02
3.373839289467985836e-01 7.520500077212295686e-02
3.380205324807382672e-01 6.656304153467107465e-02
3.386554520822224745e-01 5.682892589974744557e-02
3.392747000393768753e-01 5.299841487235978227e-02
3.416824761454812509e-01 4.604160096831373672e-02
3.435514678396976440e-01 4.010276509699721437e-02
3.486535065051756810e-01 2.914918387303572223e-02
3.541030350351309641e-01 2.017102061840177207e-02
3.561714448242619957e-01 1.691690971242866895e-02
3.642068945375000477e-01 6.484786307352966191e-03
3.712734537091571529e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.7.dat <==
8.280464226821575568e-01 0.000000000000000000e+00
8.299772426212573828e-01 6.560043914607465061e-03
8.332031253188036946e-01 1.618711218819869971e-02
8.342904703830831270e-01 2.315015073914094418e-02
8.357969549341581761e-01 3.255031136431221078e-02
8.360544221605910042e-01 3.993701766148746030e-02
8.360040676967652740e-01 4.601808540617912530e-02
8.350340014981848524e-01 5.526663472075600547e-02
8.350155011488614720e-01 5.807088311224947730e-02
8.345878057099095360e-01 5.973773428834357191e-02
8.332472404439157376e-01 6.401779083166846129e-02
8.299897865139023168e-01 7.696472706228910110e-02
8.247708482499011007e-01 9.091107467386096153e-02
8.239651286629088300e-01 9.324872756823636422e-02
8.225067695816952185e-01 9.576493008771633231e-02
8.163831702265463841e-01 1.059789328742559572e-01
8.082445012882577551e-01 1.183695408793246917e-01
8.080774434838292608e-01 1.186457588047622608e-01
8.079760706466034836e-01 1.187707164171749596e-01
7.980044146606779520e-01 1.315079152194518763e-01
7.944943817380317741e-01 1.353242864339533058e-01
7.883840570809184101e-01 1.414355742142993089e-01
7.739890213698689125e-01 1.536311854741813920e-01
7.723303218781368829e-01 1.548647969374871425e-01
7.709015405716627134e-01 1.559980774605701781e-01
7.657495423873965645e-01 1.597543675077536807e-01
7.516068929117302178e-01 1.698804524901270652e-01
7.429764073715101613e-01 1.750390473645755951e-01
7.361926888196321794e-01 1.792261864068741550e-01
7.292843216467375100e-01 1.824519294953869941e-01
7.212748912122852740e-01 1.862963321284960005e-01
7.067495704720149208e-01 1.923772258047485861e-01
7.059503615056382797e-01 1.927180284618975337e-01
6.970630440639460357e-01 1.962362784855079256e-01
6.886258383816004081e-01 1.993812867617164586e-01
6.717746459365125933e-01 2.049218112574281991e-01
6.590517524822693263e-01 2.088868652564736250e-01
6.538318023788307620e-01 2.102323001524414037e-01
6.395559323802177953e-01 2.135838157301511164e-01
6.249315695325149411e-01 2.166324514329241169e-01
6.221554370377234688e-01 2.173377666651221674e-01
6.043235800712729588e-01 2.198563830043889222e-01
6.011913580048211525e-01 2.198623549913023278e-01
5.906492491777510789e-01 2.209232561547768148e-01
5.710223936115951249e-01 2.221861279789092980e-01
5.677169062499218821e-01 2.224989705889708347e-01
5.662680506966467631e-01 2.224088029385049015e-01
5.456228037611721149e-01 2.224818810606493669e-01
5.309588382828975828e-01 2.219086363030718934e-01
5.292353577613895244e-01 2.219323908488995689e-01
5.282222421558422365e-01 2.218826939009160559e-01
5.010965965355203000e-01 2.192984983519154218e-01
4.980035899956247736e-01 2.186630766710418450e-01
4.805392198138340176e-01 2.152451062943347704e-01
4.772019927700246744e-01 2.144646738966419774e-01
4.733697197674402446e-01 2.133281352713180812e-01
4.650805068766503680e-01 2.111031185301142088e-01
4.577862518682058734e-01 2.088804147984608117e-01
4.460592789820993498e-01 2.048445036129648289e-01
4.448092673060206614e-01 2.043714798721291970e-01
4.280596556886377413e-01 1.976245384231014590e-01
4.221358030140715534e-01 1.944530863652595143e-01
4.147334862619422302e-01 1.904998725594925502e-01
4.012262480285415100e-01 1.816191627237495887e-01
3.992638590792343400e-01 1.806389485081980883e-01
3.983993405493657103e-01 1.798406285406179139e-01
3.967156283047275633e-01 1.784159531363186668e-01
3.881042296358624966e-01 1.721047331188437779e-01
3.843355997166020277e-01 1.690605410071671089e-01
3.786816917426016893e-01 1.635416666666666408e-01
3.708333333333332926e-01 1.554153621159192755e-01
3.678861722080822294e-01 1.526422847398972160e-01
3.645472917868784468e-01 1.480154271013650602e-01
3.579922909681642063e-01 1.387290746949651488e-01
3.532268791168773903e-01 1.310818859418936833e-01
3.521441093585422899e-01 1.294161543557693084e-01
3.514465143473676778e-01 1.273730472994713536e-01
3.456792865616961641e-01 1.134841456978682439e-01
3.429817681802010965e-01 1.039658847926950430e-01
3.415584368702733187e-01 9.775516604451273128e-02
3.398979799383609057e-01 8.891447859656229080e-02
3.395666869720246339e-01 8.509778304499043822e-02
3.391659228922618285e-01 7.529518754206958320e-02
3.404786144687408922e-01 6.213849395626636074e-02
3.406652681751227707e-01 5.660053770737241002e-02
3.411971014066992880e-01 5.439515961580491943e-02
3.425970625523958590e-01 5.055737135245445824e-02
3.459830924086523818e-01 3.950654945749387803e-02
3.499575341031749831e-01 3.112440214647587550e-02
3.572409705690958170e-01 1.905417658542525594e-02
3.573998946862101400e-01 1.881136561727691364e-02
3.575914857250150347e-01 1.856390541205962114e-02
3.738281703391512223e-01 7.809779650922221489e-04
3.745753451626242514e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.8.dat <==
8.227691216698233001e-01 0.000000000000000000e+00
8.231525676562724270e-01 8.481892112032795358e-04
8.240263952603764652e-01 3.156678390764559600e-03
8.283362452385887309e-01 1.553359259350317254e-02
8.309505356174178292e-01 2.929420185886758704e-02
8.317145943479410386e-01 3.314327994108118985e-02
8.317234064266615379e-01 3.624500424895729656e-02
8.316512774160392807e-01 4.640286244756926248e-02
8.306843606424887394e-01 5.636467169737106875e-02
8.303597997623489713e-01 5.873105445723794671e-02
8.296102167333478938e-01 6.239094606202705284e-02
8.268336704377032831e-01 7.450647728979152562e-02
8.226099875636664338e-01 8.608947593385263275e-02
8.209290656291634569e-01 9.070778722341590883e-02
8.202029368622425487e-01 9.253387878631125218e-02
8.190569758147313584e-01 9.490120575791233248e-02
8.156363566323989733e-01 1.016272518082037002e-01
8.132240805147077367e-01 1.056501588318474044e-01
8.067283919054006880e-01 1.161800182931140291e-01
8.053601643090364526e-01 1.183510201166267234e-01
8.004436562041385983e-01 1.248381068030100793e-01
7.959337771846689558e-01 1.311088469058937500e-01
7.940329883515301335e-01 1.332370306378745650e-01
7.871153061707341081e-01 1.407395308155590941e-01
7.742259166261074022e-01 1.524503962786893374e-01
7.719316309587090918e-01 1.543191026622927065e-01
7.701850088219068802e-01 1.558901069229357284e-01
7.639731253187268534e-01 1.605340172212254002e-01
7.515810000137284064e-01 1.698286666941235257e-01
7.432297763831100523e-01 1.750813921855750299e-01
7.363871661717016348e-01 1.794860123315475398e-01
7.291308242919215532e-01 1.830582440469098182e-01
7.218457010234697879e-01 1.867729044708528741e-01
7.131199171382627267e-01 1.911173622321164500e-01
7.064857845347976006e-01 1.938164662393463411e-01
6.973508850961943617e-01 1.975988807913934553e-01
6.903492933497251682e-01 2.003532352030426844e-01
6.708849968942629527e-01 2.072154376944780885e-01
6.616750700131583951e-01 2.103662943291261800e-01
6.495157741182232547e-01 2.135844154348465196e-01
6.390053575449766710e-01 2.160831357059169178e-01
6.283869518378670804e-01 2.183601425856002143e-01
6.208653435419324573e-01 2.202404770306520820e-01
6.095533162508233183e-01 2.213521501782185208e-01
5.985688749772735129e-01 2.227742759449672372e-01
5.918170892420674400e-01 2.236356588848017746e-01
5.801555799851073614e-01 2.245726892423396404e-01
5.673853703900326728e-01 2.256193080938098117e-01
5.617332950750553167e-01 2.254540402902305007e-01
5.467545967119129546e-01 2.252876947636269778e-01
5.360931728610933700e-01 2.249892370499892991e-01
5.294199579369854858e-01 2.248859936584339247e-01
5.256838781880116551e-01 2.247030983096166279e-01
5.022634520689160942e-01 2.220989516320653057e-01
4.959114262194113110e-01 2.207552404472553909e-01
4.818547378604420839e-01 2.178761423875508474e-01
4.753862260454300159e-01 2.162804406212366359e-01
4.599562412602559713e-01 2.115791491871785446e-01
4.563093211920025150e-01 2.103573454746642812e-01
4.467744698859193453e-01 2.069900763244246766e-01
4.417300828670946977e-01 2.049873167599143842e-01
4.276681907155328033e-01 1.989946658289685477e-01
4.198717589165299469e-01 1.946794907750136749e-01
4.138216154595421026e-01 1.912597648948260454e-01
4.020700071691373778e-01 1.833066810049413520e-01
3.988044591769636105e-01 1.815577483127394920e-01
3.974161184809505420e-01 1.802546167799506383e-01
3.948319506576316584e-01 1.779853982455538719e-01
3.875520527364547663e-01 1.723571568442872903e-01
3.841436689059516407e-01 1.695050123581470225e-01
3.782459179730164323e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.555495351600419407e-01
3.678790881277778646e-01 1.526511398402776720e-01
3.646630527535905109e-01 1.480327912463718920e-01
3.582270161551033283e-01 1.385204300843526082e-01
3.533952036915863903e-01 1.303124021717955161e-01
3.527631985651408786e-01 1.293133024748008564e-01
3.523933210923715365e-01 1.281452003730667033e-01
3.463387266972670075e-01 1.129094701984600935e-01
3.441379411471491290e-01 1.045806474579000500e-01
3.424928176265278901e-01 9.683108005289289832e-02
3.411591854730929851e-01 8.914128199372428618e-02
3.407975409246780663e-01 8.413761481636451711e-02
3.405417961948853378e-01 7.536482053343597498e-02
3.426429446457453509e-01 5.824269963765832392e-02
3.427161853334045882e-01 5.636747893938583859e-02
3.428997911519282571e-01 5.563227013382286701e-02
3.433759377728794471e-01 5.440306775359220193e-02
3.481327463646263221e-01 3.897947084328873268e-02
3.510718541167358042e-01 3.281226922584006001e-02
3.563382695970094272e-01 2.447038241794349811e-02
3.593072278371593486e-01 1.989282933299935802e-02
3.627759719410657002e-01 1.534594845037302868e-02
3.694502005109515652e-01 7.165775383213661420e-03
3.733359742800084202e-01 3.734154319949042899e-03
3.771454320517919068e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau4.9.dat <==
8.184599821427361865e-01 0.000000000000000000e+00
8.219844028490137511e-01 9.777345954017122032e-03
8.240067265025080578e-01 1.495222932114057511e-02
8.259133417299142632e-01 2.720960297768241012e-02
8.268450121945626341e-01 3.294240316245884703e-02
8.268536226326338445e-01 3.388661278822172745e-02
8.270476472706490556e-01 3.677809029698489440e-02
8.274896337301043125e-01 4.677074255240329381e-02
8.269129766411897897e-01 5.246205950843233629e-02
8.262429001238429382e-01 5.932903987959077530e-02
8.238003389203347737e-01 7.002240272730506088e-02
8.236449028124551708e-01 7.126223075990131828e-02
8.234196518024916589e-01 7.184735122132980545e-02
8.227582486794509098e-01 7.370967276584174110e-02
8.185492693522085084e-01 8.714449010980340748e-02
8.146073848301356168e-01 9.721285512828790887e-02
8.134128227337982242e-01 9.999666028256323780e-02
8.102459459805776421e-01 1.053402172287478955e-01
8.053701869512071010e-01 1.134511477888169029e-01
8.026110447908623158e-01 1.180649126554592643e-01
7.935903011095546411e-01 1.305210012522269869e-01
7.935100924904974207e-01 1.306417367648352312e-01
7.934696546027386610e-01 1.306886160600081725e-01
7.857057828239492059e-01 1.399662589203237717e-01
7.815892406926765457e-01 1.438024997248370518e-01
7.746460549616128732e-01 1.503562437192237922e-01
7.712352089586114179e-01 1.533658993660696468e-01
7.618026264097047529e-01 1.614866250757406863e-01
7.617496654093730557e-01 1.615330688390738956e-01
7.616989574794920115e-01 1.615707416240140248e-01
7.513895979630489386e-01 1.694458625927645345e-01
7.429875539612849078e-01 1.750409102614854384e-01
7.363720711442361955e-01 1.794658450502295555e-01
7.290887393622671464e-01 1.832244795190445252e-01
7.220900389481546000e-01 1.869769035872171359e-01
7.131121648502962707e-01 1.916697127497169473e-01
7.071113993026847400e-01 1.942339178200768179e-01
6.975076665986499336e-01 1.983410641941465713e-01
6.913555999513615324e-01 2.009207453214073569e-01
6.702862949903759526e-01 2.087589660404369774e-01
6.631821435061723280e-01 2.112162136827444581e-01
6.466445824702532486e-01 2.158143742814365995e-01
6.386017370013223893e-01 2.179153605422419759e-01
6.311492497175559269e-01 2.197412915254446375e-01
6.234772365784548853e-01 2.215576982330912936e-01
6.015351022957483584e-01 2.247885275875363964e-01
5.960020236734889787e-01 2.256244252187346588e-01
5.927996984481129772e-01 2.259178480085205221e-01
5.874122830881413071e-01 2.264689131687605550e-01
5.671138683968276473e-01 2.281746209710338591e-01
5.577845843782470725e-01 2.281057292253134139e-01
5.478041236583496287e-01 2.278895638475686991e-01
5.408568436875319518e-01 2.278474395458524870e-01
5.295825188160531161e-01 2.274869677235164811e-01
5.237098580382741897e-01 2.268964540315472345e-01
5.118791047273638650e-01 2.254196912026189548e-01
4.939853574385517643e-01 2.226813092281149098e-01
4.830844405835635902e-01 2.203355478337939433e-01
4.737042318599228308e-01 2.179624348067438766e-01
4.611782076616944837e-01 2.140230819900557080e-01
4.548154396345391870e-01 2.118512270321274427e-01
4.475141666284636055e-01 2.092091665520575683e-01
4.387139060098823040e-01 2.055905521313568796e-01
4.272475349002829992e-01 2.004669611823427511e-01
4.176664431440199055e-01 1.949000223522646680e-01
4.128866571731569790e-01 1.920388968001469354e-01
4.033060416053750874e-01 1.857787498774167989e-01
3.982604850165279986e-01 1.826456966336106325e-01
3.959205670952273826e-01 1.808843226265709203e-01
3.920581099631754163e-01 1.773513775153924554e-01
3.866876360503246901e-01 1.727523187579468045e-01
3.838161034690872331e-01 1.702635849487803832e-01
3.773483198014583317e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.562644075367242702e-01
3.676230839966277419e-01 1.529711450042153253e-01
3.642445559304146041e-01 1.479700167228955032e-01
3.581720884077625455e-01 1.385692547486554460e-01
3.534324835428800382e-01 1.301419799944531774e-01
3.529101000513969466e-01 1.292888971160618405e-01
3.526306010327280305e-01 1.283387102273380598e-01
3.467004724731737597e-01 1.125942233349248450e-01
3.448226430652295282e-01 1.049447185684201228e-01
3.431286472865890946e-01 9.620225579898360191e-02
3.420357980733116920e-01 8.929892379773589350e-02
3.417007748030370662e-01 8.343301743407616211e-02
3.415613381773167090e-01 7.541641958541622781e-02
3.441198463150829667e-01 5.720771564548812749e-02
3.442876579023876338e-01 5.627721088344663641e-02
3.449959741318026629e-01 5.400724656275515678e-02
3.497411982627127713e-01 3.858509081058483781e-02
3.518886644652627904e-01 3.404949666552060938e-02
3.557696214714534677e-01 2.788227117127911256e-02
3.603790979939307526e-01 2.050058298208635651e-02
3.653629379647859166e-01 1.374024540116733709e-02
3.701253144758084312e-01 7.672110856856356048e-03
3.731382359973067220e-01 4.920584016159502971e-03
3.778012523002051704e-01 0.000000000000000000e+00


==> data/forward_opt/isolines/isoline_phi0_tau5.0.dat <==
8.153825253180070343e-01 0.000000000000000000e+00
8.197193009369007077e-01 1.318791240748875930e-02
8.200567695055225315e-01 1.418113819833162481e-02
8.201574107696385507e-01 1.470293042668483277e-02
8.202815352272441185e-01 1.529848323407164215e-02
8.229922496379356023e-01 3.152322733096458302e-02
8.234222175454315451e-01 4.415184567030868562e-02
8.236808373654073145e-01 4.710743173381296695e-02
8.234131315084178837e-01 4.884043459040513652e-02
8.224522802928462273e-01 5.987963270420483541e-02
8.206377686414751960e-01 6.841578760087790867e-02
8.197456515310171943e-01 7.224240233786952126e-02
8.163387572661113811e-01 8.383466421744809050e-02
8.146110406548822125e-01 8.878780884606349288e-02
8.115607687776440482e-01 9.638269255803796898e-02
8.110066820976317148e-01 9.767273186187967748e-02
8.106992366321955634e-01 9.830200478812442522e-02
8.101196087819600988e-01 9.954434238454726303e-02
8.072779904690885466e-01 1.050313349809458702e-01
8.039612174133186073e-01 1.106202823870040541e-01
7.998030912327795949e-01 1.177726821946633307e-01
7.952538060646180407e-01 1.242438572210862041e-01
7.917545710973266093e-01 1.288437333542920837e-01
7.895201606649816517e-01 1.318493912451255690e-01
7.840203122391160573e-01 1.390416009240798001e-01
7.807797510106804229e-01 1.421153344049096712e-01
7.752147002555540567e-01 1.475218677599299810e-01
7.703442633739474577e-01 1.521464487054960402e-01
7.617240189572118680e-01 1.598162953633451011e-01
7.605970413753295745e-01 1.608169889530856600e-01
7.573977027594522848e-01 1.634198971222403651e-01
7.509609606120436487e-01 1.685885878907539825e-01
7.420074838656443017e-01 1.748771140162195814e-01
7.360930939462577705e-01 1.790931255142206302e-01
7.291922760534532699e-01 1.828155095888593928e-01
7.219926089414723247e-01 1.868955587231474480e-01
7.131112445362606245e-01 1.917352851247661194e-01
7.073239527723074183e-01 1.943757475632962584e-01
6.975760303253810690e-01 1.986646892553662336e-01
6.864277904105476891e-01 2.037474533999253934e-01
6.819709042201791416e-01 2.056985130156195885e-01
6.698379986048442758e-01 2.099147301593857207e-01
6.644724306780912526e-01 2.119438756343499375e-01
6.541360467076358098e-01 2.152115918214595469e-01
6.439693128492014473e-01 2.178921670204534700e-01
6.382781600581514114e-01 2.193842295605844539e-01
6.330621505494522516e-01 2.206977419413927999e-01
6.236102366469078451e-01 2.229652822908858023e-01
6.130133570494642470e-01 2.248566280126962358e-01
5.954115894354855554e-01 2.274128902419347564e-01
5.935329871424858128e-01 2.276209701373865524e-01
5.923627078794720946e-01 2.277624915061936817e-01
5.747383781958843585e-01 2.293913388875136183e-01
5.669232616195816199e-01 2.299685671098202766e-01
5.548240610286716556e-01 2.300938178980209414e-01
5.486172473032538965e-01 2.299053684729588376e-01
5.443797668771419573e-01 2.299611934596184348e-01
5.297025774100667661e-01 2.294079052277337993e-01
5.116692591129483603e-01 2.272609524346992371e-01
5.025268412816955577e-01 2.260520771415358565e-01
4.924794569001251787e-01 2.241872097665414953e-01
4.841202771054294307e-01 2.224072208775256243e-01
4.722714945766807171e-01 2.193951720899859348e-01
4.622728190960168626e-01 2.162123048587003271e-01
4.534917052519591985e-01 2.131749614147074867e-01
4.481848849933831591e-01 2.112213216468162291e-01
4.361010164865916083e-01 2.061131300360150020e-01
4.268554639570715792e-01 2.018392094835827766e-01
4.154932231737479276e-01 1.951173443492918713e-01
4.118812772287041568e-01 1.928767134205243705e-01
4.043851621863792101e-01 1.879369910394251275e-01
3.977475486816469119e-01 1.836715693033729169e-01
3.947497568469733320e-01 1.813772953626778817e-01
3.898211556674198719e-01 1.768400736763626191e-01
3.857212930693073583e-01 1.731940755492689943e-01
3.834209090901732342e-01 1.711787719315284173e-01
3.762146724101439466e-01 1.635416666666666408e-01
3.708333333333333481e-01 1.574060850798441880e-01
3.671850240785632380e-01 1.535187199017959692e-01
3.634236571259173987e-01 1.478468819022209224e-01
3.578397011586984533e-01 1.388647100811569168e-01
3.533191306103053986e-01 1.306601648290800499e-01
3.525391010738284647e-01 1.293505327289486140e-01
3.521424090836680065e-01 1.279405731038328053e-01
3.466324968357460401e-01 1.126534613631842430e-01
3.448308479792357439e-01 1.049490813021515395e-01
3.432298099036620309e-01 9.610220776536679277e-02
3.422259545585314422e-01 8.933311975997403065e-02
3.419387638219434367e-01 8.324736624920313355e-02
3.418631064461085112e-01 7.543169208704510187e-02
3.444429973997829020e-01 5.804451416706907230e-02
3.447644689629821846e-01 5.630134230630546438e-02
3.461248233973132638e-01 5.197531788483605170e-02
3.502854022217785634e-01 3.845165618600620422e-02
3.521659631972533511e-01 3.446952268603567515e-02
3.555740404522738096e-01 2.905575728635704374e-02
3.607349079072021958e-01 2.070232828846133369e-02
3.663039864149115754e-01 1.315614636315832683e-02
3.704078199222445300e-01 7.883989941683400629e-03
3.730450650869822637e-01 5.479609478106371202e-03
3.782061190236974402e-01 0.000000000000000000e+00


==> data/forward_zero/contactline.dat <==
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data/forward_zero/difference.dat <==
0.000000000000000000e+00 3.791654309349364871e-01
1.000000000000000021e-02 3.255825174223239138e-01
2.000000000000000042e-02 3.255609149749308373e-01
2.999999999999999889e-02 3.255390018291915988e-01
4.000000000000000083e-02 3.255133809381832166e-01
5.000000000000000278e-02 3.254822702620071007e-01
5.999999999999999778e-02 3.254448751647321392e-01
7.000000000000000666e-02 3.254009661412056165e-01
8.000000000000000167e-02 3.253506350822318316e-01
8.999999999999999667e-02 3.252941611485864470e-01
1.000000000000000056e-01 3.533932573025082569e-01
1.100000000000000006e-01 3.533123308447981281e-01
1.199999999999999956e-01 3.532253442451973591e-01
1.300000000000000044e-01 3.531334500514449748e-01
1.400000000000000133e-01 3.530374463088216674e-01
1.499999999999999944e-01 3.529380576643796896e-01
1.600000000000000033e-01 3.528360401590046602e-01
1.700000000000000122e-01 3.527322085586799272e-01
1.799999999999999933e-01 3.526274348876883291e-01
1.900000000000000022e-01 3.525226361700435351e-01
2.000000000000000111e-01 3.312149524310171178e-01
2.099999999999999922e-01 3.311318364480738685e-01
2.200000000000000011e-01 3.310512652416238155e-01
2.300000000000000100e-01 3.309748820996049612e-01
2.399999999999999911e-01 3.309037338595303135e-01
2.500000000000000000e-01 3.308385761293650140e-01
2.600000000000000089e-01 3.307800439705209650e-01
2.700000000000000178e-01 3.307287300901277094e-01
2.800000000000000266e-01 3.306852106168142735e-01
2.899999999999999800e-01 3.306500447031044954e-01
2.999999999999999889e-01 3.307764818779904137e-01
3.099999999999999978e-01 3.307685829601060834e-01
3.200000000000000067e-01 3.307716068506109663e-01
3.300000000000000155e-01 3.307859506308977737e-01
3.400000000000000244e-01 3.308116797044585722e-01
3.500000000000000333e-01 3.308487412968844077e-01
3.599999999999999867e-01 3.308970525900429838e-01
3.699999999999999956e-01 3.309565302843927026e-01
3.800000000000000044e-01 3.310270964089138124e-01
3.900000000000000133e-01 3.311086758265339158e-01
4.000000000000000222e-01 3.337013389224523507e-01
4.100000000000000311e-01 3.338195940740441570e-01
4.199999999999999845e-01 3.339463899838158722e-01
4.299999999999999933e-01 3.340820449331414199e-01
4.400000000000000022e-01 3.342268230187808720e-01
4.500000000000000111e-01 3.343809180053302077e-01
4.600000000000000200e-01 3.345444562817950773e-01
4.700000000000000289e-01 3.347175056983119901e-01
4.799999999999999822e-01 3.349000854717189002e-01
4.899999999999999911e-01 3.350921754351403603e-01
5.000000000000000000e-01 3.316729209024054659e-01
5.100000000000000089e-01 3.318965158100930513e-01
5.200000000000000178e-01 3.321272838824740892e-01
5.300000000000000266e-01 3.323654190901842997e-01
5.400000000000000355e-01 3.326111369311172683e-01
5.500000000000000444e-01 3.328646205883171172e-01
5.600000000000000533e-01 3.331260042650697195e-01
5.700000000000000622e-01 3.333953729281345368e-01
5.799999999999999600e-01 3.336727670820576752e-01
5.899999999999999689e-01 3.339581882570709648e-01
5.999999999999999778e-01 3.347609164829255524e-01
6.099999999999999867e-01 3.350720574965297405e-01
6.199999999999999956e-01 3.353904444152763231e-01
6.300000000000000044e-01 3.357161918572534876e-01
6.400000000000000133e-01 3.360493457056519251e-01
6.500000000000000222e-01 3.363898988032653081e-01
6.600000000000000311e-01 3.367378169512856845e-01
6.700000000000000400e-01 3.370930475655130043e-01
6.800000000000000488e-01 3.374555212243418589e-01
6.900000000000000577e-01 3.378251514087232121e-01
7.000000000000000666e-01 3.372343531705021547e-01
7.099999999999999645e-01 3.376282088312505536e-01
7.199999999999999734e-01 3.380254158873507997e-01
7.299999999999999822e-01 3.384263415640122452e-01
7.399999999999999911e-01 3.388314405340271951e-01
7.500000000000000000e-01 3.392410679108381344e-01
7.600000000000000089e-01 3.396554553688588274e-01
7.700000000000000178e-01 3.400747242558200822e-01
7.800000000000000266e-01 3.404989072052772014e-01
7.900000000000000355e-01 3.409279699858110968e-01
8.000000000000000444e-01 3.430365182371748478e-01
8.100000000000000533e-01 3.434798785609669558e-01
8.200000000000000622e-01 3.439265307968924490e-01
8.300000000000000711e-01 3.443766902300726684e-01
8.399999999999999689e-01 3.448304668169669407e-01
8.499999999999999778e-01 3.452879032087441402e-01
8.599999999999999867e-01 3.457489982744473278e-01
8.699999999999999956e-01 3.462137213765373311e-01
8.800000000000000044e-01 3.466820220019629639e-01
8.900000000000000133e-01 3.471538367863962748e-01
9.000000000000000222e-01 3.466847390229343961e-01
9.100000000000000311e-01 3.471773840617328188e-01
9.200000000000000400e-01 3.476734359971180854e-01
9.300000000000000488e-01 3.481727605771056111e-01
9.400000000000000577e-01 3.486751779389745676e-01
9.500000000000000666e-01 3.491805563918626842e-01
9.599999999999999645e-01 3.496888148317249811e-01
9.699999999999999734e-01 3.501999070282170723e-01
9.799999999999999822e-01 3.507138050167071808e-01
9.899999999999999911e-01 3.512304861419484614e-01
1.000000000000000000e+00 3.557225549637164086e-01
1.010000000000000009e+00 3.562493464957741107e-01
1.020000000000000018e+00 3.567784689892844474e-01
1.030000000000000027e+00 3.573098756235110196e-01
1.040000000000000036e+00 3.578434704622414642e-01
1.050000000000000044e+00 3.583791672511962845e-01
1.060000000000000053e+00 3.589168943234636866e-01
1.070000000000000062e+00 3.594565872794567296e-01
1.080000000000000071e+00 3.599981819842109076e-01
1.090000000000000080e+00 3.605416101829934106e-01
1.100000000000000089e+00 3.562509922067592094e-01
1.110000000000000098e+00 3.567982845654066315e-01
1.120000000000000107e+00 3.573476503274496952e-01
1.130000000000000115e+00 3.578986586686990767e-01
1.140000000000000124e+00 3.584510584908801034e-01
1.150000000000000133e+00 3.590046579095377832e-01
1.159999999999999920e+00 3.595592904579602012e-01
1.169999999999999929e+00 3.601148074346381400e-01
1.179999999999999938e+00 3.606710760717217745e-01
1.189999999999999947e+00 3.612279784514697556e-01
1.199999999999999956e+00 3.622847079267359494e-01
1.209999999999999964e+00 3.628555058744621364e-01
1.219999999999999973e+00 3.634244369230239524e-01
1.229999999999999982e+00 3.639916392305946324e-01
1.239999999999999991e+00 3.645573624937470947e-01
1.250000000000000000e+00 3.651218648194459737e-01
1.260000000000000009e+00 3.656853745070274830e-01
1.270000000000000018e+00 3.662480776893681789e-01
1.280000000000000027e+00 3.668101170266742095e-01
1.290000000000000036e+00 3.673715956987290698e-01
1.300000000000000044e+00 3.678982270994349824e-01
1.310000000000000053e+00 3.684708362045984731e-01
1.320000000000000062e+00 3.690419816163952316e-01
1.330000000000000071e+00 3.696120670414148046e-01
1.340000000000000080e+00 3.701813107022211558e-01
1.350000000000000089e+00 3.707498377074231466e-01
1.360000000000000098e+00 3.713177255092553475e-01
1.370000000000000107e+00 3.718850243185258253e-01
1.380000000000000115e+00 3.724517672103254129e-01
1.390000000000000124e+00 3.730179759561845776e-01
1.400000000000000133e+00 3.730807501332081277e-01
1.409999999999999920e+00 3.736588701838663429e-01
1.419999999999999929e+00 3.742360775770867676e-01
1.429999999999999938e+00 3.748124172740561200e-01
1.439999999999999947e+00 3.753880821393288936e-01
1.449999999999999956e+00 3.759632455043578902e-01
1.459999999999999964e+00 3.765380483616891927e-01
1.469999999999999973e+00 3.771126039951603337e-01
1.479999999999999982e+00 3.776870031101108860e-01
1.489999999999999991e+00 3.782613179330113207e-01
1.500000000000000000e+00 3.998798713896757895e-01
1.510000000000000009e+00 4.004740304109778437e-01
1.520000000000000018e+00 4.010656009780442233e-01
1.530000000000000027e+00 4.016552515701113379e-01
1.540000000000000036e+00 4.022435230442410470e-01
1.550000000000000044e+00 4.028307934318149930e-01
1.560000000000000053e+00 4.034173269399583539e-01
1.570000000000000062e+00 4.040033105992394957e-01
1.580000000000000071e+00 4.045888785658439679e-01
1.590000000000000080e+00 4.051741285210753718e-01
1.600000000000000089e+00 4.112805370928169779e-01
1.610000000000000098e+00 4.118572217243837708e-01
1.620000000000000107e+00 4.124348130348486907e-01
1.630000000000000115e+00 4.130133005731475015e-01
1.640000000000000124e+00 4.135925556557489280e-01
1.650000000000000133e+00 4.141724298321881603e-01
1.660000000000000142e+00 4.147527868175669985e-01
1.669999999999999929e+00 4.153335136685638029e-01
1.679999999999999938e+00 4.159145247909349918e-01
1.689999999999999947e+00 4.164957633116464497e-01
1.699999999999999956e+00 3.855701686783111759e-01
1.709999999999999964e+00 3.861684809022044584e-01
1.719999999999999973e+00 3.867638098487649612e-01
1.729999999999999982e+00 3.873567869599928160e-01
1.739999999999999991e+00 3.879480343306458412e-01
1.750000000000000000e+00 3.885381222841163273e-01
1.760000000000000009e+00 3.891275637552506494e-01
1.770000000000000018e+00 3.897168353907753957e-01
1.780000000000000027e+00 3.903064118974421404e-01
1.790000000000000036e+00 3.908968084115801989e-01
1.800000000000000044e+00 3.977515150057211457e-01
1.810000000000000053e+00 3.983469387157040908e-01
1.820000000000000062e+00 3.989451953701322884e-01
1.830000000000000071e+00 3.995478459555925621e-01
1.840000000000000080e+00 4.001569138287112137e-01
1.850000000000000089e+00 4.007748400303476344e-01
1.860000000000000098e+00 4.014045057952022599e-01
1.870000000000000107e+00 4.020491469255896844e-01
1.880000000000000115e+00 4.027120893573083449e-01
1.890000000000000124e+00 4.033963071631249120e-01
1.900000000000000133e+00 4.422114349118387855e-01
1.910000000000000142e+00 4.429533203882194958e-01
1.919999999999999929e+00 4.437182056015679388e-01
1.929999999999999938e+00 4.445043916777113857e-01
1.939999999999999947e+00 4.453095322509775245e-01
1.949999999999999956e+00 4.461309810871069703e-01
1.959999999999999964e+00 4.469660692755005327e-01
1.969999999999999973e+00 4.478122882786258474e-01
1.979999999999999982e+00 4.486673987572661337e-01
1.989999999999999991e+00 4.495294775362662643e-01
2.000000000000000000e+00 4.412218355347353183e-01
2.010000000000000231e+00 4.420998966159717103e-01
2.020000000000000018e+00 4.429813095639777432e-01
2.030000000000000249e+00 4.438652573489581532e-01
2.040000000000000036e+00 4.447510995831642222e-01
2.049999999999999822e+00 4.456383496276436484e-01
2.060000000000000053e+00 4.465266526268234504e-01
2.069999999999999840e+00 4.474157579096305071e-01
2.080000000000000071e+00 4.483054899623846734e-01
2.089999999999999858e+00 4.491957226503856537e-01
2.100000000000000089e+00 4.562297078279089479e-01
2.109999999999999876e+00 4.571255526685504833e-01
2.120000000000000107e+00 4.580178385166222554e-01
2.129999999999999893e+00 4.589069681545864809e-01
2.140000000000000124e+00 4.597935724729851903e-01
2.149999999999999911e+00 4.606783901778541135e-01
2.160000000000000142e+00 4.615621949861197226e-01
2.169999999999999929e+00 4.624457429097862393e-01
2.180000000000000160e+00 4.633297385138948621e-01
2.189999999999999947e+00 4.642148161347035007e-01
2.200000000000000178e+00 4.651284746504538159e-01
2.209999999999999964e+00 4.660239261430777491e-01
2.220000000000000195e+00 4.669251120640345309e-01
2.229999999999999982e+00 4.678313966167519933e-01
2.240000000000000213e+00 4.687424310114635118e-01
2.250000000000000000e+00 4.696579359581357638e-01
2.260000000000000231e+00 4.705776463093954698e-01
2.270000000000000018e+00 4.715013040869996952e-01
2.280000000000000249e+00 4.724286654596485113e-01
2.290000000000000036e+00 4.733595104498513617e-01
2.300000000000000266e+00 4.786954214589007606e-01
2.310000000000000053e+00 4.796458099469038672e-01
2.319999999999999840e+00 4.805963094123709700e-01
2.330000000000000071e+00 4.815471395092007501e-01
2.339999999999999858e+00 4.824985735578271040e-01
2.350000000000000089e+00 4.834509206262017078e-01
2.359999999999999876e+00 4.844045129186123066e-01
2.370000000000000107e+00 4.853596846676564991e-01
2.379999999999999893e+00 4.863167518596538397e-01
2.390000000000000124e+00 4.872759957784640328e-01
2.399999999999999911e+00 4.836204135902827383e-01
2.410000000000000142e+00 4.845754269415576410e-01
2.419999999999999929e+00 4.855341238484445765e-01
2.430000000000000160e+00 4.864963128325004438e-01
2.439999999999999947e+00 4.874620776442046832e-01
2.450000000000000178e+00 4.884314604101571144e-01
2.459999999999999964e+00 4.894043977123337941e-01
2.470000000000000195e+00 4.903807207103376142e-01
2.479999999999999982e+00 4.913601760868304691e-01
2.490000000000000213e+00 4.923424514251266704e-01
2.500000000000000000e+00 4.794596149368471338e-01
2.510000000000000231e+00 4.804547543357798878e-01
2.520000000000000018e+00 4.814477570693237451e-01
2.530000000000000249e+00 4.824399719498970729e-01
2.540000000000000036e+00 4.834319835643205998e-01
2.550000000000000266e+00 4.844240929026785158e-01
2.560000000000000053e+00 4.854164530869262140e-01
2.569999999999999840e+00 4.864091167254823156e-01
2.580000000000000071e+00 4.874020579799084318e-01
2.589999999999999858e+00 4.883951867816752057e-01
2.600000000000000089e+00 5.011558194085856677e-01
2.609999999999999876e+00 5.021550084716416285e-01
2.620000000000000107e+00 5.031533328854228548e-01
2.629999999999999893e+00 5.041503407924471380e-01
2.640000000000000124e+00 5.051459286147520489e-01
2.649999999999999911e+00 5.061400251012355689e-01
2.660000000000000142e+00 5.071325142282483434e-01
2.669999999999999929e+00 5.081232259936483420e-01
2.680000000000000160e+00 5.091119472158370796e-01
2.689999999999999947e+00 5.100984362478181433e-01
2.700000000000000178e+00 5.124223007694242993e-01
2.709999999999999964e+00 5.134108827647247963e-01
2.720000000000000195e+00 5.143949664588052251e-01
2.729999999999999982e+00 5.153743358573629196e-01
2.740000000000000213e+00 5.163489586216504224e-01
2.750000000000000000e+00 5.173188795388408145e-01
2.760000000000000231e+00 5.182841712329405714e-01
2.770000000000000018e+00 5.192449047248297589e-01
2.780000000000000249e+00 5.202011330283969892e-01
2.790000000000000036e+00 5.211528835063881093e-01
2.800000000000000266e+00 5.154100725094442614e-01
2.810000000000000053e+00 5.163599466470454313e-01
2.819999999999999840e+00 5.173022535225482166e-01
2.830000000000000071e+00 5.182373878222427122e-01
2.839999999999999858e+00 5.191656736570491315e-01
2.850000000000000089e+00 5.200873361228525171e-01
2.859999999999999876e+00 5.210025213073289363e-01
2.870000000000000107e+00 5.219113160465130852e-01
2.879999999999999893e+00 5.228137649363224781e-01
2.890000000000000124e+00 5.237098840192193627e-01
2.899999999999999911e+00 5.245907537551025568e-01
2.910000000000000142e+00 5.254802097636573910e-01
2.919999999999999929e+00 5.263628580599720719e-01
2.930000000000000160e+00 5.272392075896373820e-01
2.939999999999999947e+00 5.281094733575860678e-01
2.950000000000000178e+00 5.289738275240573051e-01
2.959999999999999964e+00 5.298324387088252374e-01
2.970000000000000195e+00 5.306854732513043293e-01
2.979999999999999982e+00 5.315330898652628200e-01
2.990000000000000213e+00 5.323754344781317371e-01
3.000000000000000000e+00 5.330892378523444108e-01
3.010000000000000231e+00 5.339280286185038582e-01
3.020000000000000018e+00 5.347634942193707497e-01
3.030000000000000249e+00 5.355947992221485876e-01
3.040000000000000036e+00 5.364215052958701824e-01
3.050000000000000266e+00 5.372433418992149656e-01
3.060000000000000053e+00 5.380601252991644712e-01
3.070000000000000284e+00 5.388717203260904309e-01
3.080000000000000071e+00 5.396780213838181517e-01
3.089999999999999858e+00 5.404789430068498435e-01
3.100000000000000089e+00 5.409678200642187296e-01
3.109999999999999876e+00 5.417603427202942745e-01
3.120000000000000107e+00 5.425441620987421221e-01
3.129999999999999893e+00 5.433202519022748422e-01
3.140000000000000124e+00 5.440894256233033133e-01
3.149999999999999911e+00 5.448522771287044320e-01
3.160000000000000142e+00 5.456092436003766588e-01
3.169999999999999929e+00 5.463606554893586376e-01
3.180000000000000160e+00 5.471067665368987143e-01
3.189999999999999947e+00 5.478477711079238199e-01
3.200000000000000178e+00 5.478699416511904063e-01
3.209999999999999964e+00 5.486082770110650708e-01
3.220000000000000195e+00 5.493425346369196216e-01
3.229999999999999982e+00 5.500721114106474907e-01
3.240000000000000213e+00 5.507968152883454538e-01
3.250000000000000000e+00 5.515165560844225157e-01
3.260000000000000231e+00 5.522312634831956224e-01
3.270000000000000018e+00 5.529408629108605311e-01
3.280000000000000249e+00 5.536452711597553700e-01
3.290000000000000036e+00 5.543443991982701657e-01
3.300000000000000266e+00 5.532054028558838210e-01
3.310000000000000053e+00 5.538794359787095889e-01
3.320000000000000284e+00 5.545460898114842330e-01
3.330000000000000071e+00 5.552070791350746104e-01
3.339999999999999858e+00 5.558630569026437040e-01
3.350000000000000089e+00 5.565143448549825234e-01
3.359999999999999876e+00 5.571611664719805512e-01
3.370000000000000107e+00 5.578037132599170667e-01
3.379999999999999893e+00 5.584421563195244298e-01
3.390000000000000124e+00 5.590766425784775562e-01
3.399999999999999911e+00 5.488758131337080348e-01
3.410000000000000142e+00 5.495168948676482090e-01
3.419999999999999929e+00 5.501563197704413266e-01
3.430000000000000160e+00 5.507930045755036197e-01
3.439999999999999947e+00 5.514263532698309156e-01
3.450000000000000178e+00 5.520559564301024125e-01
3.459999999999999964e+00 5.526814943783658896e-01
3.470000000000000195e+00 5.533027019423645276e-01
3.479999999999999982e+00 5.539193528386878729e-01
3.490000000000000213e+00 5.545312513550014755e-01
3.500000000000000000e+00 5.413946447227919734e-01
3.510000000000000231e+00 5.419968983458253176e-01
3.520000000000000018e+00 5.425919665059587560e-01
3.530000000000000249e+00 5.431807787119324882e-01
3.540000000000000036e+00 5.437640218853017071e-01
3.550000000000000266e+00 5.443421653680557970e-01
3.560000000000000053e+00 5.449155201873593368e-01
3.570000000000000284e+00 5.454842871702680895e-01
3.580000000000000071e+00 5.460485909155288198e-01
3.589999999999999858e+00 5.466085023908032747e-01
3.600000000000000089e+00 5.610484277489544702e-01
3.609999999999999876e+00 5.615998687693422031e-01
3.620000000000000107e+00 5.621441990466881089e-01
3.629999999999999893e+00 5.626821532464211240e-01
3.640000000000000124e+00 5.632141750074527442e-01
3.649999999999999911e+00 5.637405676825413270e-01
3.660000000000000142e+00 5.642615525207815841e-01
3.669999999999999929e+00 5.647772955825983709e-01
3.680000000000000160e+00 5.652879227415472663e-01
3.689999999999999947e+00 5.657935294446607699e-01
3.700000000000000178e+00 5.520187821563842245e-01
3.709999999999999964e+00 5.525232167449313225e-01
3.720000000000000195e+00 5.530246328968579927e-01
3.729999999999999982e+00 5.535224101568534394e-01
3.740000000000000213e+00 5.540161626190434063e-01
3.750000000000000000e+00 5.545056082872406034e-01
3.760000000000000231e+00 5.549905212286246892e-01
3.770000000000000018e+00 5.554707111871772796e-01
3.780000000000000249e+00 5.559460155530754344e-01
3.790000000000000036e+00 5.564162966121058984e-01
3.800000000000000266e+00 5.571659517741874845e-01
3.810000000000000053e+00 5.576348902317830314e-01
3.820000000000000284e+00 5.580961943458295771e-01
3.830000000000000071e+00 5.585506295200828308e-01
3.839999999999999858e+00 5.589986648756652965e-01
3.850000000000000089e+00 5.594405978082512831e-01
3.859999999999999876e+00 5.598766362253464468e-01
3.870000000000000107e+00 5.603069417803406838e-01
3.879999999999999893e+00 5.607316521298676415e-01
3.890000000000000124e+00 5.611508925648444057e-01
3.899999999999999911e+00 5.648432255688738968e-01
3.910000000000000142e+00 5.652534738090102540e-01
3.919999999999999929e+00 5.656547731554288916e-01
3.930000000000000160e+00 5.660483995381992983e-01
3.939999999999999947e+00 5.664353196505288457e-01
3.950000000000000178e+00 5.668162525712651112e-01
3.959999999999999964e+00 5.671917442129111864e-01
3.970000000000000195e+00 5.675622220928566719e-01
3.979999999999999982e+00 5.679280303522554751e-01
3.990000000000000213e+00 5.682894512421461375e-01
4.000000000000000000e+00 5.384316641212758547e-01
4.009999999999999787e+00 5.387884423932552957e-01
4.020000000000000462e+00 5.391429356679600104e-01
4.030000000000000249e+00 5.394947066692205029e-01
4.040000000000000036e+00 5.398436080696970008e-01
4.049999999999999822e+00 5.401895392375183347e-01
4.060000000000000497e+00 5.405323860432896810e-01
4.070000000000000284e+00 5.408720135318785260e-01
4.080000000000000071e+00 5.412082744259577582e-01
4.089999999999999858e+00 5.415410209249085227e-01
4.099999999999999645e+00 5.508952858277487152e-01
4.110000000000000320e+00 5.512159637859722627e-01
4.120000000000000107e+00 5.515308862683365732e-01
4.129999999999999893e+00 5.518404604617235254e-01
4.139999999999999680e+00 5.521451225615108260e-01
4.150000000000000355e+00 5.524453032756245774e-01
4.160000000000000142e+00 5.527414231292355762e-01
4.169999999999999929e+00 5.530338820123482657e-01
4.179999999999999716e+00 5.533230466306577888e-01
4.190000000000000391e+00 5.536092403163720421e-01
4.200000000000000178e+00 5.826094054551408385e-01
4.209999999999999964e+00 5.829009447402844213e-01
4.219999999999999751e+00 5.831882971643775893e-01
4.230000000000000426e+00 5.834720602365205400e-01
4.240000000000000213e+00 5.837527706639437097e-01
4.250000000000000000e+00 5.840308300844594402e-01
4.259999999999999787e+00 5.843065069360587893e-01
4.270000000000000462e+00 5.845799624606545786e-01
4.280000000000000249e+00 5.848512791998374816e-01
4.290000000000000036e+00 5.851204852089010311e-01
4.299999999999999822e+00 5.855620996183744653e-01
4.310000000000000497e+00 5.858367569070527248e-01
4.320000000000000284e+00 5.861120515523642327e-01
4.330000000000000071e+00 5.863869486961164057e-01
4.339999999999999858e+00 5.866608170114724352e-01
4.350000000000000533e+00 5.869332155724604760e-01
4.360000000000000320e+00 5.872037956122256874e-01
4.370000000000000107e+00 5.874722616062084679e-01
4.379999999999999893e+00 5.877383579284267690e-01
4.389999999999999680e+00 5.880018655834178265e-01
4.400000000000000355e+00 5.880612437972528861e-01
4.410000000000000142e+00 5.883116073593711581e-01
4.419999999999999929e+00 5.885551992512229047e-01
4.429999999999999716e+00 5.887933481438559769e-01
4.440000000000000391e+00 5.890269067368171241e-01
4.450000000000000178e+00 5.892564793859101924e-01
4.459999999999999964e+00 5.894825348881431726e-01
4.469999999999999751e+00 5.897054564092260032e-01
4.480000000000000426e+00 5.899255631250250875e-01
4.490000000000000213e+00 5.901431200435113267e-01
4.500000000000000000e+00 5.973337388509881718e-01
4.509999999999999787e+00 5.975457037697861074e-01
4.520000000000000462e+00 5.977586784207510329e-01
4.530000000000000249e+00 5.979719965102902046e-01
4.540000000000000036e+00 5.981851016004240407e-01
4.549999999999999822e+00 5.983975580487256307e-01
4.560000000000000497e+00 5.986090039260737461e-01
4.570000000000000284e+00 5.988191256438702981e-01
4.580000000000000071e+00 5.990276482112744105e-01
4.589999999999999858e+00 5.992343329344048675e-01
4.600000000000000533e+00 5.685112197657831157e-01
4.610000000000000320e+00 5.687143176120864618e-01
4.620000000000000107e+00 5.689103758090979790e-01
4.629999999999999893e+00 5.691008071510569311e-01
4.639999999999999680e+00 5.692865939225500993e-01
4.650000000000000355e+00 5.694684525851005930e-01
4.660000000000000142e+00 5.696469322797816925e-01
4.669999999999999929e+00 5.698224693994058399e-01
4.679999999999999716e+00 5.699954178587018916e-01
4.690000000000000391e+00 5.701660667204986321e-01
4.700000000000000178e+00 5.701166634771595021e-01
4.709999999999999964e+00 5.702971588055013585e-01
4.719999999999999751e+00 5.704783980951422251e-01
4.730000000000000426e+00 5.706593806216340159e-01
4.740000000000000213e+00 5.708396749748863019e-01
4.750000000000000000e+00 5.710190312282189540e-01
4.759999999999999787e+00 5.711972524682600305e-01
4.770000000000000462e+00 5.713741554598146255e-01
4.780000000000000249e+00 5.715495637741050405e-01
4.790000000000000036e+00 5.717233118177492690e-01
4.799999999999999822e+00 5.720107948020155542e-01
4.810000000000000497e+00 5.721802362983482437e-01
4.820000000000000284e+00 5.723438796058573086e-01
4.830000000000000071e+00 5.725028191586345461e-01
4.839999999999999858e+00 5.726579076262041657e-01
4.850000000000000533e+00 5.728097882842042576e-01
4.860000000000000320e+00 5.729589466510032203e-01
4.870000000000000107e+00 5.731057543158641909e-01
4.879999999999999893e+00 5.732505004769338219e-01
4.889999999999999680e+00 5.733934132058553512e-01
4.900000000000000355e+00 5.734738439841584601e-01
4.910000000000000142e+00 5.736193328435469363e-01
4.919999999999999929e+00 5.737666943298050937e-01
4.929999999999999716e+00 5.739148258931723312e-01
4.940000000000000391e+00 5.740631158805750145e-01
4.950000000000000178e+00 5.742111440181784099e-01
4.959999999999999964e+00 5.743585763802272481e-01
4.969999999999999751e+00 5.745051267498593184e-01
4.980000000000000426e+00 5.746505430221451327e-01
4.990000000000000213e+00 5.747946032023876217e-01
5.000000000000000000e+00 5.747775204485972012e-01


==> data/forward_zero/isolines/isoline_phi0_tau0.0.dat <==
6.250000000000000000e-01 0.000000000000000000e+00
6.248595634753189021e-01 8.192896808652278678e-03
6.248572760937575188e-01 8.333333333333333218e-03
6.244574868314188842e-01 1.612415349808549170e-02
6.244309186071737017e-01 1.666666666666666644e-02
6.238221946107130877e-01 2.382219461071310301e-02
6.237255216948995873e-01 2.500000000000000139e-02
6.229801974663455866e-01 3.131353079967891251e-02
6.227459533574980499e-01 3.333333333333333287e-02
6.219535122728978571e-01 3.862017893956457698e-02
6.214932881238217632e-01 4.166666666666666435e-02
6.207562756264645154e-01 4.575627562646450430e-02
6.199592675396448094e-01 5.000000000000000278e-02
6.193907571541132917e-01 5.272409048744661209e-02
6.181192722888829705e-01 5.833333333333333426e-02
6.178428032620446597e-01 5.950946992871131158e-02
6.166666666666666963e-01 6.389549233989016974e-02
6.160793984263943646e-01 6.607939842639438954e-02
6.159318714160415542e-01 6.666666666666666574e-02
6.141937409989528529e-01 7.252707433228625100e-02
6.134695933713629756e-01 7.499999999999999722e-02
6.122211695073653814e-01 7.888783617403213877e-02
6.107176864753318668e-01 8.333333333333332871e-02
6.101095233688226260e-01 8.510952336882263158e-02
6.083333333333332815e-01 8.968856155162197030e-02
6.077752360853301283e-01 9.110856941866347924e-02
6.075725805775670230e-01 9.166666666666666019e-02
6.053565845333489515e-01 9.702325120001567549e-02
6.041232534660483378e-01 1.000000000000000056e-01
6.028831218767908284e-01 1.028831218767908562e-01
6.003138820272917453e-01 1.083333333333333370e-01
6.002175371769791212e-01 1.085508705103124943e-01
5.999999999999999778e-01 1.089577045026356716e-01
5.974008374755011008e-01 1.140675041421678193e-01
5.960968081934684415e-01 1.166666666666666685e-01
5.945849149123868527e-01 1.195849149123868332e-01
5.916666666666666741e-01 1.247131379384125716e-01
5.915596165449791277e-01 1.248929498783123981e-01
5.915023193378800004e-01 1.250000000000000000e-01
5.884356758657747211e-01 1.301023425324413785e-01
5.864754156690199505e-01 1.333333333333333315e-01
5.852952249265708229e-01 1.352952249265708395e-01
5.833333333333333703e-01 1.381472240993231182e-01
5.818954605748670739e-01 1.402287939082003665e-01
5.809614230470698804e-01 1.416666666666666630e-01
5.785367630127977723e-01 1.452034296794643409e-01
5.749999999999999556e-01 1.499999999999999944e-01
5.749999999999999556e-01 1.500000000000000500e-01
5.749999999999999556e-01 1.500000000000001055e-01
5.713624788330672333e-01 1.546958121664005759e-01
5.684717585365239856e-01 1.583333333333333259e-01
5.676933316476295843e-01 1.593599983142963139e-01
5.666666666666666519e-01 1.604965087782763700e-01
5.638001611443123062e-01 1.638001611443122840e-01
5.613288041050490396e-01 1.666666666666666852e-01
5.599585760585582550e-01 1.682919093918915365e-01
5.583333333333333481e-01 1.699469248730418047e-01
5.558536188763674168e-01 1.725202855430341131e-01
5.535172514291040180e-01 1.749999999999999889e-01
5.518223037053082702e-01 1.768223037053082702e-01
5.500000000000000444e-01 1.785172514291040180e-01
5.475202855430341131e-01 1.808536188763674168e-01
5.449469248730418602e-01 1.833333333333333204e-01
5.432919093918915365e-01 1.849585760585582273e-01
5.416666666666667407e-01 1.863288041050490396e-01
5.388001611443122840e-01 1.888001611443123062e-01
5.354965087782763700e-01 1.916666666666666519e-01
5.343599983142963694e-01 1.926933316476296676e-01
5.333333333333333259e-01 1.934717585365239301e-01
5.296958121664006036e-01 1.963624788330672333e-01
5.250000000000000222e-01 2.000000000000000111e-01
5.202034296794643131e-01 2.035367630127976613e-01
5.166666666666666075e-01 2.059614230470699359e-01
5.152287939082003110e-01 2.068954605748670739e-01
5.131472240993231182e-01 2.083333333333333426e-01
5.102952249265707563e-01 2.102952249265708506e-01
5.083333333333333037e-01 2.114754156690198950e-01
5.051023425324413507e-01 2.134356758657747211e-01
5.000000000000000000e-01 2.165023193378800004e-01
4.998929498783123981e-01 2.165596165449790722e-01
4.997131379384125993e-01 2.166666666666666741e-01
4.945849149123868194e-01 2.195849149123868527e-01
4.916666666666666963e-01 2.210968081934684415e-01
4.890675041421678193e-01 2.224008374755011563e-01
4.839577045026356439e-01 2.250000000000000056e-01
4.835508705103124805e-01 2.252175371769791490e-01
4.833333333333333370e-01 2.253138820272916898e-01
4.778831218767907729e-01 2.278831218767908284e-01
4.749999999999999778e-01 2.291232534660482822e-01
4.720232512000155922e-01 2.303565845333489515e-01
4.666666666666666741e-01 2.325725805775670507e-01
4.661085694186634654e-01 2.327752360853301283e-01
4.646885615516218038e-01 2.333333333333333370e-01
4.601095233688226038e-01 2.351095233688226260e-01
4.583333333333333148e-01 2.357176864753318390e-01
4.538878361740321665e-01 2.372211695073654925e-01
4.500000000000000666e-01 2.384695933713629479e-01
4.475270743322862232e-01 2.391937409989529084e-01
4.416666666666666519e-01 2.409318714160416097e-01
4.410793984263943757e-01 2.410793984263943646e-01
4.388954923398901697e-01 2.416666666666666408e-01
4.345094699287113116e-01 2.428428032620446320e-01
4.333333333333333481e-01 2.431192722888829150e-01
4.277240904874466398e-01 2.443907571541132917e-01
4.249999999999999889e-01 2.449592675396447261e-01
4.207562756264645598e-01 2.457562756264645154e-01
4.166666666666666852e-01 2.464932881238217632e-01
4.136201789395645978e-01 2.469535122728978849e-01
4.083333333333333259e-01 2.477459533574980499e-01
4.063135307996789125e-01 2.479801974663455866e-01
4.000000000000000222e-01 2.487255216948996706e-01
3.988221946107131655e-01 2.488221946107131155e-01
3.916666666666666630e-01 2.494309186071736184e-01
3.911241534980854917e-01 2.494574868314188287e-01
3.833333333333333037e-01 2.498572760937574910e-01
3.831928968086522613e-01 2.498595634753189576e-01
3.750000000000000000e-01 2.500000000000000000e-01
3.666666666666666408e-01 2.498572760937574910e-01
3.665165760299680109e-01 2.498499093633013701e-01
3.583333333333333370e-01 2.494309186071736184e-01
3.577132124071650821e-01 2.493798790738317450e-01
3.499999999999999778e-01 2.487255216948996706e-01
3.485579729647736991e-01 2.485579729647737213e-01
3.416666666666666741e-01 2.477459533574980499e-01
3.390119971101980267e-01 2.473453304435313527e-01
3.333333333333333148e-01 2.464932881238217632e-01
3.290221126788565043e-01 2.456887793455232172e-01
3.250000000000000111e-01 2.449592675396447261e-01
3.185096110418682569e-01 2.435096110418682458e-01
3.166666666666666519e-01 2.431192722888829150e-01
3.111045076601098303e-01 2.416666666666666408e-01
3.083333333333333481e-01 2.409318714160416097e-01
3.072930160352175255e-01 2.406263493685508181e-01
2.999999999999999889e-01 2.384695933713629479e-01
2.952004286706993996e-01 2.368670953373661070e-01
2.916666666666666852e-01 2.357176864753318390e-01
2.853114384483781962e-01 2.333333333333333370e-01
2.833333333333333259e-01 2.325725805775670507e-01
2.820348142326282725e-01 2.320348142326282836e-01
2.750000000000000222e-01 2.291232534660482822e-01
2.672297308533853055e-01 2.255630641867186204e-01
2.666666666666666630e-01 2.253138820272916898e-01
2.660422954973644116e-01 2.250000000000000056e-01
2.583333333333333037e-01 2.210968081934683860e-01
2.502868620615874007e-01 2.166666666666666741e-01
2.500000000000000000e-01 2.165023193378800004e-01
2.495843925579740441e-01 2.162510592246406904e-01
2.416666666666666685e-01 2.114754156690198950e-01
2.368527759006768263e-01 2.083333333333333426e-01
2.333333333333333370e-01 2.059614230470699081e-01
2.250000000000000056e-01 2.000000000000000111e-01
2.166666666666667018e-01 1.934717585365239301e-01
2.145034912217236578e-01 1.916666666666666519e-01
2.083333333333333703e-01 1.863288041050489841e-01
2.050530751269581675e-01 1.833333333333333204e-01
2.000000000000000111e-01 1.785172514291040735e-01
1.964827485708959265e-01 1.749999999999999889e-01
1.916666666666666519e-01 1.699469248730418047e-01
1.886711958949510159e-01 1.666666666666666852e-01
1.833333333333333481e-01 1.604965087782763145e-01
1.815282414634760699e-01 1.583333333333333259e-01
1.749999999999999889e-01 1.499999999999999944e-01
1.690385769529300919e-01 1.416666666666666630e-01
1.666666666666666574e-01 1.381472240993231737e-01
1.635245843309800773e-01 1.333333333333333315e-01
1.587489407753593096e-01 1.254156074420259837e-01
1.584976806621200274e-01 1.250000000000000000e-01
1.583333333333333259e-01 1.247131379384125716e-01
1.539031918065315863e-01 1.166666666666666685e-01
1.500000000000000222e-01 1.089577045026356161e-01
1.496861179727082825e-01 1.083333333333333370e-01
1.494369358132813519e-01 1.077702691466146945e-01
1.458767465339517178e-01 1.000000000000000056e-01
1.429651857673717164e-01 9.296518576737172745e-02
1.424274194224329493e-01 9.166666666666666019e-02
1.416666666666666630e-01 8.968856155162181765e-02
1.392823135246681610e-01 8.333333333333332871e-02
1.381329046626338652e-01 7.979957132930054486e-02
1.365304066286370521e-01 7.499999999999999722e-02
1.343736506314491541e-01 6.770698396478248837e-02
1.340681285839584180e-01 6.666666666666666574e-02
1.333333333333333315e-01 6.389549233989021138e-02
1.318807277111170295e-01 5.833333333333333426e-02
1.314903889581316987e-01 5.649038895813170841e-02
1.300407324603552461e-01 5.000000000000000278e-02
1.293112206544767551e-01 4.597788732114341942e-02
1.285067118761782368e-01 4.166666666666666435e-02
1.276546695564686473e-01 3.598800288980198714e-02
1.272540466425019501e-01 3.333333333333333287e-02
1.264420270352262787e-01 2.644202703522627318e-02
1.262744783051003294e-01 2.500000000000000139e-02
1.256201209261682550e-01 1.728678759283493183e-02
1.255690813928263816e-01 1.666666666666666644e-02
1.251500906366986299e-01 8.483423970031973502e-03
1.251427239062425090e-01 8.333333333333333218e-03
1.250000000000000000e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.1.dat <==
6.240371901681129874e-01 0.000000000000000000e+00
6.230197244744272167e-01 1.270611561552108075e-02
6.225742963140969977e-01 1.666666666666666644e-02
6.226418245333957824e-01 1.902484213327092916e-02
6.221392462156675185e-01 2.773628977450040556e-02
6.187847608974521574e-01 4.788190576921461106e-02
6.183017089648149556e-01 5.081752114907413936e-02
6.166666666666666963e-01 5.645850441944348652e-02
6.142272985563598242e-01 6.544698261151325747e-02
6.127004167476113317e-01 7.063291658572198872e-02
6.074859821659945869e-01 8.707632441633061937e-02
6.048968286630831415e-01 9.312699065949980870e-02
5.998557998198796870e-01 1.042387667567268167e-01
5.916666666666666741e-01 1.195035437916272814e-01
5.890841475011657780e-01 1.237087404172495797e-01
5.835145721177954492e-01 1.331520945488712249e-01
5.833678172561517217e-01 1.334023011789698954e-01
5.833333333333332593e-01 1.334421723751958444e-01
5.716564485873305568e-01 1.499999999999999944e-01
5.686936462895912925e-01 1.540539592458493312e-01
5.631456077753925760e-01 1.607394705543629121e-01
5.583333333333333481e-01 1.657018883332803671e-01
5.494746547979614260e-01 1.749999999999999889e-01
5.443018459718305113e-01 1.802703586103277245e-01
5.379221840478703998e-01 1.856277586906018295e-01
5.343932880287337595e-01 1.886331068103350717e-01
5.285221518704762422e-01 1.929556962590475155e-01
5.215083772700577214e-01 1.982541886350288329e-01
5.083333333333333037e-01 2.071557794681680165e-01
5.072722489841533511e-01 2.078027911587433663e-01
5.053962676452512515e-01 2.089207464709497419e-01
4.952747472414784635e-01 2.150915824138261712e-01
4.849104690901107073e-01 2.202685927296678392e-01
4.816656860658101169e-01 2.216647054649535931e-01
4.746499751719561733e-01 2.250000000000000056e-01
4.666666666666666741e-01 2.286217323325363815e-01
4.512474033574877530e-01 2.339570350120772357e-01
4.504737693238076712e-01 2.342808719809486850e-01
4.493906435059517035e-01 2.345520463214299800e-01
4.359599438940076621e-01 2.385865544546820205e-01
4.300772325461389434e-01 2.398455349077221743e-01
4.175616225545607518e-01 2.425616225545607629e-01
4.166666666666666852e-01 2.427947342028547451e-01
4.030823901807647491e-01 2.447490568474313677e-01
3.982180902025059255e-01 2.452304862616548065e-01
3.916666666666666630e-01 2.458631441766563064e-01
3.895424484095528217e-01 2.459151031808944621e-01
3.712463963681169044e-01 2.462463963681168766e-01
3.666666666666666408e-01 2.462643634307130625e-01
3.624655004419730098e-01 2.458678328913603550e-01
3.479682979958448885e-01 2.448174823312557757e-01
3.416666666666666741e-01 2.444846051912481222e-01
3.375827173624111333e-01 2.437086413187944389e-01
3.250000000000000111e-01 2.415703620662515982e-01
3.137021148040649021e-01 2.387021148040648910e-01
3.064661553219547585e-01 2.370676893560904053e-01
2.961219299510035041e-01 2.333333333333333370e-01
2.885234672060505989e-01 2.307382663969747005e-01
2.833333333333333259e-01 2.288663982627314741e-01
2.701869735588903199e-01 2.232398465538881493e-01
2.666666666666666630e-01 2.215823826891569481e-01
2.546413171387167385e-01 2.155063373819874895e-01
2.524669193123161293e-01 2.141997473543505170e-01
2.485170519708834735e-01 2.122178225793170947e-01
2.377286576119521100e-01 2.057876018109429384e-01
2.250000000000000056e-01 1.972829060627979414e-01
2.215297183266576597e-01 1.951369483400089977e-01
2.136866248558602632e-01 1.878955416186200711e-01
2.052607152814928115e-01 1.807029756925869202e-01
2.000000000000000111e-01 1.756418722369514074e-01
1.951983106573151883e-01 1.714683560093515080e-01
1.838532343331326646e-01 1.585932838332330119e-01
1.836283745596502537e-01 1.583333333333333259e-01
1.833333333333333204e-01 1.580219985562953677e-01
1.767104123279690797e-01 1.499999999999999944e-01
1.688689553219801520e-01 1.389885567234326602e-01
1.603389574253312189e-01 1.256685413639992976e-01
1.594397617270746637e-01 1.238935716062586623e-01
1.509056829487875895e-01 1.083333333333333370e-01
1.504324058329084834e-01 1.074685216675163035e-01
1.437564518611912645e-01 9.166666666666666019e-02
1.428323374854517380e-01 8.933532502909651007e-02
1.376144591550339524e-01 7.499999999999999722e-02
1.333333333333333315e-01 6.165234757796562298e-02
1.326762302065768451e-01 5.964753958684630708e-02
1.320590080513661391e-01 5.705900805136616266e-02
1.301559725486887420e-01 4.742201372565563178e-02
1.291144909163927657e-01 4.177101816721445759e-02
1.277112610814618021e-01 3.333333333333333981e-02
1.269417816261260712e-01 2.305821837387393713e-02
1.260515828137611927e-01 9.384916147094518948e-03
1.259438364053409032e-01 7.389496927992429166e-03
1.255984544537171732e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.2.dat <==
6.247783050677493399e-01 0.000000000000000000e+00
6.238464669969867593e-01 1.435960066064028394e-02
6.236640964475319571e-01 1.800257021913471631e-02
6.231987204540823111e-01 2.826602689370780880e-02
6.199560232200463927e-01 4.671064344662024387e-02
6.191765598225602574e-01 5.125494657794683884e-02
6.166666666666666963e-01 5.949576915142567451e-02
6.148409969107286877e-01 6.575383178869761980e-02
6.135407012471927324e-01 6.979263208614058800e-02
6.075408352535616174e-01 8.710375096011410689e-02
6.048119113128357371e-01 9.295715595900491679e-02
5.994763114558827599e-01 1.044285109387253080e-01
5.963755493114661910e-01 1.106877746557330955e-01
5.916666666666666741e-01 1.183779011806918025e-01
5.883621411662727230e-01 1.233477372498030245e-01
5.827659629549708509e-01 1.321985925766082370e-01
5.819917132362305567e-01 1.333333333333333315e-01
5.775565107175242296e-01 1.391101559491424722e-01
5.693928939240876508e-01 1.499999999999999944e-01
5.676886250551888002e-01 1.520439167770443190e-01
5.611339958094947455e-01 1.597336645714140524e-01
5.583333333333333481e-01 1.624219591220586734e-01
5.454581491488866840e-01 1.749999999999999889e-01
5.429295616498118759e-01 1.775257899662904260e-01
5.348178377139579665e-01 1.840755855236456406e-01
5.319319637064594541e-01 1.861360725870810640e-01
5.178482550941099216e-01 1.964241275470549886e-01
5.083333333333333037e-01 2.026911869667116228e-01
4.936056166571776149e-01 2.112788766685644859e-01
4.900238634511184244e-01 2.135095453804474186e-01
4.866456606806547347e-01 2.150630179580358403e-01
4.749654514405876604e-01 2.200207291356474082e-01
4.675743751833061346e-01 2.231845829667210568e-01
4.650196354551415778e-01 2.241764843942374852e-01
4.499999999999999556e-01 2.292368109174574564e-01
4.365968429414591179e-01 2.333333333333333370e-01
4.337998448296862541e-01 2.342663563260391490e-01
4.301875188574581510e-01 2.349062405712709078e-01
4.146862518574346845e-01 2.377058370482026117e-01
3.927016582724482952e-01 2.406316750608850086e-01
3.916666666666666630e-01 2.407234938643472988e-01
3.910138929415672981e-01 2.406875060790175658e-01
3.668552813345153374e-01 2.411008226631205509e-01
3.664010694140045210e-01 2.411354721613425123e-01
3.435009279208227073e-01 2.398324054125106075e-01
3.416666666666666741e-01 2.397059337093447873e-01
3.364858094657818266e-01 2.390762380662242448e-01
3.250000000000000111e-01 2.375264042222355876e-01
3.085902761508547698e-01 2.335902761508547310e-01
3.082369230674723015e-01 2.335261538650554025e-01
3.076849216684025001e-01 2.333333333333333370e-01
2.924583733168287791e-01 2.287708133415856104e-01
2.833333333333333259e-01 2.258407482443787195e-01
2.729023160183468577e-01 2.218821753241599359e-01
2.666666666666666630e-01 2.192274829341163134e-01
2.575226835945329529e-01 2.147859957680334497e-01
2.478164412851538989e-01 2.101159905221282598e-01
2.425841909848568401e-01 2.074158090151431710e-01
2.392255705992537562e-01 2.054882192134825925e-01
2.250000000000000056e-01 1.960735902379946438e-01
2.221696268815343267e-01 1.944970397851323307e-01
2.144557564750224632e-01 1.881519188250074803e-01
2.127185950718080698e-01 1.868442147845758294e-01
2.050240302921204905e-01 1.808213181872730946e-01
2.000000000000000111e-01 1.763418557082309934e-01
1.948850238656231471e-01 1.717816428010435215e-01
1.851100304607049829e-01 1.618867275880766787e-01
1.833333333333333204e-01 1.601817605126812094e-01
1.821526776449132190e-01 1.589236611775433905e-01
1.806846954091517743e-01 1.570090143712425390e-01
1.749854832489962098e-01 1.499999999999999944e-01
1.683646551485482035e-01 1.415100575905922642e-01
1.640921957776373952e-01 1.359078042223625937e-01
1.596495460746186479e-01 1.289486382238559936e-01
1.578700376923823090e-01 1.263898869228530786e-01
1.573498323138133870e-01 1.254917505097599972e-01
1.490664900228569900e-01 1.111338632647623226e-01
1.480308217353131506e-01 1.093179224656767451e-01
1.411100377128050032e-01 9.333655352825163953e-02
1.406026824168364331e-01 9.219865879158177513e-02
1.398891600363480203e-01 8.988916003634803142e-02
1.376228890330734589e-01 8.357911139948019652e-02
1.345694882008783844e-01 7.499999999999999722e-02
1.333333333333333315e-01 7.096837736962990917e-02
1.309656612570978540e-01 6.306867748580431698e-02
1.287914600238557472e-01 5.379146002385574998e-02
1.272725515863381285e-01 4.545489682732372499e-02
1.254428222308939522e-01 3.333333333333333287e-02
1.249380323444000407e-01 2.506196765559995029e-02
1.240752016373889155e-01 1.110772842116659193e-02
1.238073303495399041e-01 8.333333333333333218e-03
1.238864112157654351e-01 7.219744549098770087e-03
1.237528427720904767e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.3.dat <==
6.261062805536299347e-01 0.000000000000000000e+00
6.254302441595037676e-01 1.580617834765903409e-02
6.254734410006427270e-01 1.682448033354754305e-02
6.253544711453726812e-01 1.737560895741192477e-02
6.246733631015158883e-01 2.900334821742462169e-02
6.235732271432794516e-01 3.577335988084682367e-02
6.217699152817660613e-01 4.489675138490058226e-02
6.204713968539121716e-01 5.190236509362273348e-02
6.166666666666666963e-01 6.400556688278534467e-02
6.159437364039257456e-01 6.630520153529623206e-02
6.157554417998086782e-01 6.689447288338118414e-02
6.153817357494020257e-01 6.795159758393123917e-02
6.081161192196149479e-01 8.739139294314081374e-02
6.051497735405747536e-01 9.363288041448297738e-02
6.029009058033910629e-01 9.818919082335257620e-02
5.994978732742257677e-01 1.044177300295538180e-01
5.916666666666666741e-01 1.174765778756968609e-01
5.879487280408954852e-01 1.231410306871143778e-01
5.823775916318387758e-01 1.314218499303442533e-01
5.809548565731136316e-01 1.333333333333333315e-01
5.689025262231049984e-01 1.477641404435616757e-01
5.670811360706331516e-01 1.499999999999999944e-01
5.668159196572750691e-01 1.502985059812168844e-01
5.590643076241138543e-01 1.586988204787235512e-01
5.583333333333333481e-01 1.593448207265776018e-01
5.483900394670579992e-01 1.682766271996086471e-01
5.414293351071892690e-01 1.745253368810452677e-01
5.408508639638039961e-01 1.749999999999999889e-01
5.312239249906256511e-01 1.822786291619794552e-01
5.268507574361094292e-01 1.854941919657412952e-01
5.214727576012910815e-01 1.894182728038732999e-01
5.138891906024208867e-01 1.944445953012104433e-01
5.083333333333333037e-01 1.978225352060935527e-01
4.988092764725059469e-01 2.030421906328737092e-01
4.880874115752381615e-01 2.083881189733328698e-01
4.828199577534211251e-01 2.109399859178070491e-01
4.711312755275512965e-01 2.160707822782307608e-01
4.585346787717415884e-01 2.209340060525374905e-01
4.500000000000000111e-01 2.238524056980454036e-01
4.403254637772804347e-01 2.263412028893862504e-01
4.317079645662238452e-01 2.284572270320048282e-01
4.237473833619027630e-01 2.301380166761897716e-01
4.121239506168800637e-01 2.325812345670934533e-01
3.990779170573730550e-01 2.342554162759602487e-01
3.916666666666666630e-01 2.351876072071813484e-01
3.758352579657952552e-01 2.355542724672475829e-01
3.686387984588362365e-01 2.357502712901579089e-01
3.636798187539976857e-01 2.356929708413287305e-01
3.482853375138287300e-01 2.350479958195045849e-01
3.416666666666666741e-01 2.346562592032845340e-01
3.258638210747374919e-01 2.329014227959645689e-01
3.250000000000000111e-01 2.327750758390214614e-01
3.243192268664474298e-01 2.326525601997807557e-01
3.083333333333333481e-01 2.293486149886256875e-01
3.031437774346898428e-01 2.281437774346898317e-01
2.968452218373944240e-01 2.265773890813027602e-01
2.833333333333333259e-01 2.229279306312728637e-01
2.759653296839146841e-01 2.203506684913760227e-01
2.666666666666666630e-01 2.168587962215471898e-01
2.601558577582858134e-01 2.141277022270952068e-01
2.472432344958910011e-01 2.083963701543396496e-01
2.434527492608219990e-01 2.065472507391780121e-01
2.408384959327111441e-01 2.051656341467910927e-01
2.250000000000000056e-01 1.959829618771867232e-01
2.221477277732039346e-01 1.945189388934627228e-01
2.137456202905766989e-01 1.879152067635255496e-01
2.044097255934488322e-01 1.811284705366089098e-01
2.000000000000000111e-01 1.775337868433087274e-01
1.938654440806444335e-01 1.728012225860222628e-01
1.833333333333333204e-01 1.628089878012661529e-01
1.803403621722391992e-01 1.598298189138804282e-01
1.755803030882248650e-01 1.544568182107791121e-01
1.715015020134031121e-01 1.499999999999999944e-01
1.694005261259900474e-01 1.472661405406766044e-01
1.676083219675087721e-01 1.452917234957893933e-01
1.594264426232702703e-01 1.348701120216981852e-01
1.563706127140213065e-01 1.308881618579361139e-01
1.537693530175777423e-01 1.272819901578777779e-01
1.511100885301127073e-01 1.225922517322597938e-01
1.473928489048532964e-01 1.161547866187734035e-01
1.443459977959409002e-01 1.111603344353628842e-01
1.417781326504606032e-01 1.055927108834868455e-01
1.389521807489393912e-01 9.981012441984854489e-02
1.362814194754189689e-01 9.435929026229050720e-02
1.318785006420677974e-01 8.187850064206779466e-02
1.293418473019237735e-01 7.499999999999999722e-02
1.277701564963278913e-01 6.945968700734420076e-02
1.246627375824546358e-01 5.833333333333333426e-02
1.231817260223228155e-01 5.181827397767720805e-02
1.222509655040771581e-01 4.450193100815433289e-02
1.211145534267552004e-01 3.333333333333333287e-02
1.208724826672686326e-01 2.912751733273136884e-02
1.204137315152578741e-01 2.209213878755970917e-02
1.195378210740342395e-01 8.333333333333331483e-03
1.197952295695981911e-01 3.128562902931517845e-03
1.198790357685722008e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.4.dat <==
6.276850310522005261e-01 0.000000000000000000e+00
6.276263638533423617e-01 1.141393895998199862e-02
6.276984120176725135e-01 1.599206366224853806e-02
6.271025998486245978e-01 2.087186636391591410e-02
6.259464507798713218e-01 2.963989205660232801e-02
6.250499039988142158e-01 3.540419066696311179e-02
6.235584135908505132e-01 4.310825307581618582e-02
6.217693953141256724e-01 5.255136432372951860e-02
6.174916675201783667e-01 6.625416623991083054e-02
6.172271823567268001e-01 6.722718235672672793e-02
6.166666666666666963e-01 6.832527658906133172e-02
6.086105086835318367e-01 8.763858767509927206e-02
6.053131951698094149e-01 9.395972367295209182e-02
6.030358748254578405e-01 9.823418049737482616e-02
5.996716557730664698e-01 1.043308387801334391e-01
5.961174226701149159e-01 1.105587113350574302e-01
5.916666666666666741e-01 1.170299488196797910e-01
5.874175277407525098e-01 1.228754305370429178e-01
5.818879549266534612e-01 1.304425765199735965e-01
5.796000872198401321e-01 1.333333333333333315e-01
5.666666666666666519e-01 1.477425102829459658e-01
5.651497961543517912e-01 1.492415647438425919e-01
5.575870253338472970e-01 1.568407173343611682e-01
5.559765321331051613e-01 1.583333333333333259e-01
5.400632635075012233e-01 1.717931936816691763e-01
5.357336757540636096e-01 1.749999999999999889e-01
5.279040657300044792e-01 1.806186995316689525e-01
5.202797756006428687e-01 1.858393268019287448e-01
5.137535903080306943e-01 1.898599143417675217e-01
5.097770450501640793e-01 1.923885225250820397e-01
5.083333333333333037e-01 1.932106509127448635e-01
4.943945484095721432e-01 2.005895639312438028e-01
4.888475186843042053e-01 2.030673692098703409e-01
4.760858767332508679e-01 2.086952922444169634e-01
4.744802741683588065e-01 2.093727849966157961e-01
4.520142101903577014e-01 2.176737717618455470e-01
4.500000000000000111e-01 2.183670235142468607e-01
4.478061182622505298e-01 2.188605484044161831e-01
4.299757258379074409e-01 2.232605108470555599e-01
4.131624609984011487e-01 2.266097092216892706e-01
4.095575968399888245e-01 2.274485270133109194e-01
4.053446731051020269e-01 2.279886602282313324e-01
3.916666666666666630e-01 2.300711759627111774e-01
3.836670367582668550e-01 2.303330866055998960e-01
3.784527314977107482e-01 2.304775926575095557e-01
3.724539240972180587e-01 2.306482363055539220e-01
3.613085477845531246e-01 2.309504289024395529e-01
3.526006838686571165e-01 2.307326494646762260e-01
3.416666666666666741e-01 2.302801977196941019e-01
3.330295910501374634e-01 2.293185378082646109e-01
3.250000000000000111e-01 2.284232151111993403e-01
3.190082989748716513e-01 2.273416323082049773e-01
3.083333333333333481e-01 2.254765139452647171e-01
3.011470125319090085e-01 2.238529874680909859e-01
2.948042858752165651e-01 2.224021429376082937e-01
2.833333333333333259e-01 2.198565514641122320e-01
2.793786135872317056e-01 2.186440265397174842e-01
2.666666666666666630e-01 2.147162410372281949e-01
2.631591844772502298e-01 2.133768705473541305e-01
2.466415923767702467e-01 2.065914437969774142e-01
2.443946490696149998e-01 2.056053509303850391e-01
2.426722915488335741e-01 2.047988750235666400e-01
2.250000000000000056e-01 1.959062226520051353e-01
2.220872681271708893e-01 1.945793985394957681e-01
2.123976571298113458e-01 1.880117143509434374e-01
2.120284864798279989e-01 1.877829081121032140e-01
2.109244569803580549e-01 1.869748189934526961e-01
2.031079829403547032e-01 1.817793418631559743e-01
2.000000000000000111e-01 1.795420679617338311e-01
1.927470618683477521e-01 1.739196047983188886e-01
1.899239879854420499e-01 1.715146426375507849e-01
1.778903417956614885e-01 1.610548291021692557e-01
1.673700096613095489e-01 1.503516714973214541e-01
1.668692128224743276e-01 1.497974538441923242e-01
1.667329714767890048e-01 1.496684759493882855e-01
1.558645120341568269e-01 1.366510773162549486e-01
1.548544156614366507e-01 1.354367530156900534e-01
1.502466115044276962e-01 1.290433609144528149e-01
1.454740681031042593e-01 1.219111290240205148e-01
1.444866450594284868e-01 1.203844372420317249e-01
1.400821020647206316e-01 1.132922823009730184e-01
1.366068600751285111e-01 1.068460864412811157e-01
1.348221641671932813e-01 1.032740547223977567e-01
1.316781133474213827e-01 9.666094332628930030e-02
1.280527603189903219e-01 8.826319007974757491e-02
1.250000000000000000e-01 8.029948444647731776e-02
1.234153613280166706e-01 7.658463867198331276e-02
1.227128606792214499e-01 7.385643033961072912e-02
1.208504256341229460e-01 6.670085126824587540e-02
1.186289948954712681e-01 5.833333333333333426e-02
1.182614266246329870e-01 5.673857337536701573e-02
1.166666666666666685e-01 4.596311170091142706e-02
1.148445097349144600e-01 3.515549026508554137e-02
1.146484614580441791e-01 3.232423072902208816e-02
1.145531576134932034e-01 2.699280617381290617e-02
1.139689702186247044e-01 8.333333333333333218e-03
1.140094026243387570e-01 2.657264042327898024e-03
1.138670075834052609e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.5.dat <==
6.289960839907799972e-01 0.000000000000000000e+00
6.287541939166989557e-01 9.158278833268551980e-03
6.287089999068544710e-01 1.573941668995302787e-02
6.279159480016045514e-01 2.249856266987584202e-02
6.270669206966368314e-01 3.020012701498510366e-02
6.261763598840097700e-01 3.512257669566424406e-02
6.247693865286552128e-01 4.189728013801145845e-02
6.225213548542793962e-01 5.292734409380635274e-02
6.182258791095915917e-01 6.588706044520423188e-02
6.176984828801792560e-01 6.769848288017923932e-02
6.166666666666666963e-01 6.961549041973143226e-02
6.085290318626124240e-01 8.759784926463949628e-02
6.052474712738482587e-01 9.382827588102991834e-02
6.030632240187971949e-01 9.824329689515465258e-02
5.987006373926249125e-01 1.048163479703541623e-01
5.916666666666666741e-01 1.152776877765774588e-01
5.865489033237263339e-01 1.224411183285298022e-01
5.812686454036813943e-01 1.292039574740293795e-01
5.777281267309071211e-01 1.333333333333333315e-01
5.666666666666666519e-01 1.449170617632609959e-01
5.631791118788669337e-01 1.482562226061001354e-01
5.564660231849593020e-01 1.545987130365851780e-01
5.523475729098482612e-01 1.583333333333333259e-01
5.441624245598717380e-01 1.650169684271795556e-01
5.387742200045967378e-01 1.692151066758601774e-01
5.303156947285709855e-01 1.749999999999999889e-01
5.245673875967212796e-01 1.789503604650273250e-01
5.191317998845242920e-01 1.823953996535731537e-01
5.106069487561897269e-01 1.871194358209538888e-01
5.050216580918059917e-01 1.900108290459029681e-01
4.895908280564037485e-01 1.978642036051739828e-01
4.895561428415566851e-01 1.978739387510177195e-01
4.894484533540897075e-01 1.979289284829615636e-01
4.721432958447878692e-01 2.054766291781212617e-01
4.558587343972525519e-01 2.108079322694140778e-01
4.499999999999999556e-01 2.126180352100975890e-01
4.433832255144825041e-01 2.144610751714941810e-01
4.283728651034259260e-01 2.184519286436109320e-01
4.117828768556185404e-01 2.215504564777147911e-01
4.083333333333333259e-01 2.221713092795151445e-01
3.919881529276874055e-01 2.246785137389792630e-01
3.916060638812137729e-01 2.246969860727354995e-01
3.911906805829046818e-01 2.247620069581190150e-01
3.772510372464848993e-01 2.256708156526062159e-01
3.607614392419991600e-01 2.259712423634663292e-01
3.588714512882977270e-01 2.260762359099288688e-01
3.572474159702537788e-01 2.260859173630795915e-01
3.416666666666666741e-01 2.258438368361940507e-01
3.403045620013074868e-01 2.256810523326795714e-01
3.250000000000000111e-01 2.244900688307315262e-01
3.145634811951028009e-01 2.228968145284361269e-01
3.083333333333333481e-01 2.220433013708322245e-01
3.039269858648677713e-01 2.210730141351322509e-01
2.843217099617721400e-01 2.171608549808860811e-01
2.833333333333333259e-01 2.169867108757500274e-01
2.829214558838998306e-01 2.168726053913834217e-01
2.666666666666666630e-01 2.125872643181978827e-01
2.665213120324920748e-01 2.125363386585436554e-01
2.461568552036615953e-01 2.051372322776514323e-01
2.444116440242704580e-01 2.044510045284792521e-01
2.249999999999999778e-01 1.960512527024116658e-01
2.219200337512509669e-01 1.947466329154156628e-01
2.121960918689675679e-01 1.890195406551623547e-01
2.110649980705543716e-01 1.883610011576673793e-01
1.916666666666666519e-01 1.757316375569163702e-01
1.912642640120301440e-01 1.754024026546364967e-01
1.902553854228397345e-01 1.745295729187243405e-01
1.755342503980962254e-01 1.622328748009518873e-01
1.666666666666666574e-01 1.543256859223411936e-01
1.629634200116295284e-01 1.512344155516790190e-01
1.527893596083336192e-01 1.397955117638884082e-01
1.503025005042913087e-01 1.362119446125415467e-01
1.463576715621258406e-01 1.309878308856037288e-01
1.436326751415412939e-01 1.274353079087094109e-01
1.370472965837352675e-01 1.179046544168006472e-01
1.355810455129523306e-01 1.155428105768571689e-01
1.343537270138142337e-01 1.136054856252239620e-01
1.273992975155788243e-01 1.007997658385262896e-01
1.266401410830223229e-01 9.917992945848884412e-02
1.250000000000000000e-01 9.591365165160348205e-02
1.213447287037531797e-01 8.841381782406171341e-02
1.201957324933744936e-01 8.509786624668724819e-02
1.171272654741053326e-01 7.696818363147367448e-02
1.153722288252032185e-01 7.018611441260161343e-02
1.129436618705352835e-01 6.205633812946472622e-02
1.112862603401101325e-01 5.564313017005506623e-02
1.089430909969383576e-01 4.105690900306165070e-02
1.080230308147771268e-01 2.901151540738856199e-02
1.071634552119340583e-01 1.067308957613187850e-02
1.070310779732603079e-01 7.031077973260299770e-03
1.072512232073113969e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.6.dat <==
6.299910816477376496e-01 0.000000000000000000e+00
6.297691493632155968e-01 7.128367940235347082e-03
6.296066858676967470e-01 1.551499519974248661e-02
6.286423643342367029e-01 2.395139533514023533e-02
6.278455999001320009e-01 3.058946661673270923e-02
6.270010157139516149e-01 3.491641273817874813e-02
6.256108046569227588e-01 4.105586200974394723e-02
6.228738246522080857e-01 5.310357899277066973e-02
6.183350987220330719e-01 6.583245063898351956e-02
6.177434279391915695e-01 6.774342793919151118e-02
6.166666666666666963e-01 6.961282997300949349e-02
6.080998118516081075e-01 8.738323925913735191e-02
6.048665449551848816e-01 9.306642324370324737e-02
6.022530356963231579e-01 9.797323412099662177e-02
5.974434758861286721e-01 1.054449287236022825e-01
5.946458460125435552e-01 1.098229230062718054e-01
5.916666666666666741e-01 1.136914440559957939e-01
5.852265463109344035e-01 1.217799398221338925e-01
5.804669468515269992e-01 1.276005603697207003e-01
5.752513407989797711e-01 1.333333333333333315e-01
5.666666666666666519e-01 1.419206598123974872e-01
5.610258401545298312e-01 1.471795867439316119e-01
5.553221349051375988e-01 1.523109364769417162e-01
5.481256291395912861e-01 1.583333333333333259e-01
5.452725265302580393e-01 1.605765605456346279e-01
5.374718966425152678e-01 1.666104599516972373e-01
5.242370924193752169e-01 1.749999999999999889e-01
5.210372228086441737e-01 1.771852780709887443e-01
5.134525630681501251e-01 1.814282071970330090e-01
5.062413216308428998e-01 1.853906315591952736e-01
5.010798209110226553e-01 1.880399104555112999e-01
4.902647075050755587e-01 1.931470474644711721e-01
4.849140069735315972e-01 1.953225964667768544e-01
4.755870219953029499e-01 1.991890586064876123e-01
4.686999697121950192e-01 2.020333030455283840e-01
4.626721032251510657e-01 2.039945634415155640e-01
4.499999999999999556e-01 2.081306394500555268e-01
4.357386715148012790e-01 2.119128905049337819e-01
4.269705280663544378e-01 2.142449175323964949e-01
4.174559408367859437e-01 2.158773924965473601e-01
4.083333333333333259e-01 2.175340922250389997e-01
3.975598476833900330e-01 2.191068189832766633e-01
3.906161759021362645e-01 2.197475461773480687e-01
3.830128101673857532e-01 2.206730717503595507e-01
3.761770915372470991e-01 2.213750328156548763e-01
3.653937344343197724e-01 2.214697994495067879e-01
3.566113469927101876e-01 2.215560273187537066e-01
3.433279963572675175e-01 2.216773406187983464e-01
3.341723741088324928e-01 2.212528537210829427e-01
3.250000000000000111e-01 2.208648925190898893e-01
3.110424652550685121e-01 2.193757985884018380e-01
3.083333333333333481e-01 2.191347422856563809e-01
3.052916388464787523e-01 2.186944629912364046e-01
2.940542386981473411e-01 2.166666666666666741e-01
2.849658041885920756e-01 2.150341958114079799e-01
2.833333333333333259e-01 2.146261233480282193e-01
2.820690398114312214e-01 2.144541530033380605e-01
2.679568349409833794e-01 2.108872896571040989e-01
2.657748150628695960e-01 2.102703709905073826e-01
2.462406186163534905e-01 2.037593813836465206e-01
2.455586236749200679e-01 2.035256774637023980e-01
2.435701718743696065e-01 2.028087697912884235e-01
2.250000000000000333e-01 1.963905529034827846e-01
2.216485442858239785e-01 1.950181223808426789e-01
2.119954140620902427e-01 1.900229296895488973e-01
2.100711098113736408e-01 1.889573341131758344e-01
1.916666666666666519e-01 1.776828126953940989e-01
1.901275509011247922e-01 1.765391157655418763e-01
1.851523925367559165e-01 1.728285752900297623e-01
1.798000397113476978e-01 1.689332141992901937e-01
1.728407094317609416e-01 1.635796452841195292e-01
1.666666666666666574e-01 1.586074615974618907e-01
1.595358480301233006e-01 1.523769395455144560e-01
1.541666666666666741e-01 1.468336601753881254e-01
1.420244067610933747e-01 1.334525800314755595e-01
1.418572555668979607e-01 1.332380388832176688e-01
1.417485698055329646e-01 1.330876239167343988e-01
1.411124116869190981e-01 1.322248233738382017e-01
1.321902268755438814e-01 1.200959860400349771e-01
1.303323078431525839e-01 1.176670084967269131e-01
1.287296680055577958e-01 1.143648340027789145e-01
1.218407818822161703e-01 1.031592181177838491e-01
1.188275914685301693e-01 9.691379573426509020e-02
1.153906234895637345e-01 8.990234412760905736e-02
1.118523309584578962e-01 8.092616547922894255e-02
1.109789270164095176e-01 7.850526824589762476e-02
1.083333333333333509e-01 6.998977464382788449e-02
1.074814071344219052e-01 6.751859286557808371e-02
1.071730290786638146e-01 6.643460581573276680e-02
1.064493384107148971e-01 6.289867682142979977e-02
1.037771324488516306e-01 5.188856622442581529e-02
1.028477215442071269e-01 4.715227845579288840e-02
1.006415413550389298e-01 2.628308271007785343e-02
1.005706349919807535e-01 2.528531749599037190e-02
1.005400207802476381e-01 2.418996882962854214e-02
1.003196969003794375e-01 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.7000000000000001.dat <==
6.303825234344226924e-01 0.000000000000000000e+00
6.301592761158099076e-01 6.348114435046738405e-03
6.299213627266426752e-01 1.543632598500597856e-02
6.288050971379239851e-01 2.427686094251448740e-02
6.279481233045380861e-01 3.064072831893571019e-02
6.270799580332697687e-01 3.489667715834922357e-02
6.255557877003622425e-01 4.194456051684780640e-02
6.239742228342526342e-01 4.817311095810351829e-02
6.226700957228201716e-01 5.300171452807675432e-02
6.176245835148715946e-01 6.618770824256418883e-02
6.172746715100236869e-01 6.727467151002368417e-02
6.166666666666666963e-01 6.828008818778259770e-02
6.073140206505096561e-01 8.699034365858812623e-02
6.043576954685937475e-01 9.204872427052095130e-02
6.011972436679949849e-01 9.762130344488720302e-02
5.947654093142802356e-01 1.067839620095265701e-01
5.916666666666666741e-01 1.110274462215379287e-01
5.837478681548441406e-01 1.210406007440887471e-01
5.795953121863840485e-01 1.258572910394347155e-01
5.724482729135479397e-01 1.333333333333333315e-01
5.666666666666666519e-01 1.388602510308645233e-01
5.586370870023791291e-01 1.459852101678562053e-01
5.541191559005924638e-01 1.499049784678516128e-01
5.464479311939864914e-01 1.558749418907207640e-01
5.433217606626220553e-01 1.583333333333333259e-01
5.361403493011942523e-01 1.639473652690551231e-01
5.180252159104957732e-01 1.749999999999999889e-01
5.169325922090352021e-01 1.757977766271055786e-01
5.161031702099300178e-01 1.761269929134732237e-01
4.973765449716634479e-01 1.861882724858317240e-01
4.908527484475579961e-01 1.890307608670934725e-01
4.808642047970567157e-01 1.930727063687352474e-01
4.672525708092147845e-01 1.982422875723557354e-01
4.648499119840082128e-01 1.990916226586708082e-01
4.500000000000000111e-01 2.039502515742719901e-01
4.474848435437215888e-01 2.045858594093797334e-01
4.283707051332161786e-01 2.094569017110720632e-01
4.256194192178033298e-01 2.101915909867434484e-01
4.226510118663902027e-01 2.106823214669430733e-01
4.083333333333333259e-01 2.135123859418691095e-01
4.022829686481900202e-01 2.143836980184766483e-01
3.898488825803467783e-01 2.159110795684005546e-01
3.760187346821598497e-01 2.171760340077465712e-01
3.747652905175100080e-01 2.173707951141365113e-01
3.736750261133243711e-01 2.173291536100044885e-01
3.549950327006367035e-01 2.183233987346068217e-01
3.449191971213923513e-01 2.184949390905486233e-01
3.275370811411427163e-01 2.179352072372379989e-01
3.249999999999999556e-01 2.179192902728180892e-01
3.087436561815037339e-01 2.166666666666666741e-01
3.083767680718289550e-01 2.166377101743362787e-01
3.083164919358980516e-01 2.166329838717961087e-01
2.868237454630359617e-01 2.131762545369640105e-01
2.807949274983111421e-01 2.122244564553777690e-01
2.687895467630236901e-01 2.098463998795537799e-01
2.652271783480411038e-01 2.089012792034362076e-01
2.460592798929790437e-01 2.039407201070209674e-01
2.456857940034980203e-01 2.038224082303841944e-01
2.446582498868716260e-01 2.034616165987896408e-01
2.277330625074582282e-01 1.976794041830747528e-01
2.213494953122343567e-01 1.953171713544323840e-01
2.118081985710355275e-01 1.909590071448225013e-01
2.091035167682939455e-01 1.895378899390236516e-01
1.916666666666666519e-01 1.798524402976257319e-01
1.887983852638031035e-01 1.778682814028635373e-01
1.781079504197504160e-01 1.704804279176945769e-01
1.700349480242187017e-01 1.649825259878906492e-01
1.666666666666666574e-01 1.624712520758214707e-01
1.559685740416785205e-01 1.535660308749960679e-01
1.541666666666666741e-01 1.518270514404858607e-01
1.455695102490915105e-01 1.432314376117167776e-01
1.416666666666666630e-01 1.390923285812553090e-01
1.378638754002575184e-01 1.352347289665379315e-01
1.346559966568490196e-01 1.309964433300607745e-01
1.303365217620668648e-01 1.256571013804660131e-01
1.195339716751994963e-01 1.097669858375997509e-01
1.178638396243809061e-01 1.071361603756190994e-01
1.102409353379902313e-01 9.262046766899510730e-02
1.096388796414202449e-01 9.134028008964494016e-02
1.083333333333333370e-01 8.843589573457812103e-02
1.046134213485646614e-01 8.009664466285881801e-02
1.036469246152564583e-01 7.682346230762820971e-02
1.022491946470107105e-01 7.275080535298930617e-02
9.985551279400443903e-02 6.497110255880089724e-02
9.696646351680768272e-02 5.303353648319233254e-02
9.597875735953234622e-02 4.798937867976617311e-02
9.500964666074288023e-02 4.001929332148573826e-02
9.428864696437863624e-02 3.464432348218932090e-02
9.385503103720636842e-02 3.114496896279363852e-02
9.320543175914147715e-02 2.330135793978536929e-02
9.316194702233474012e-02 1.591902648883263341e-02
9.313505530025167900e-02 7.351291475188765322e-03
9.306690607512316249e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.8.dat <==
6.301555706204898799e-01 0.000000000000000000e+00
6.299500222853751108e-01 6.766622095916583618e-03
6.297617288774374211e-01 1.547623444730730942e-02
6.284987796195629084e-01 2.366422590579252486e-02
6.274479844607930845e-01 3.039065889706322326e-02
6.264409399888198893e-01 3.505643166946170036e-02
6.249986932676444562e-01 4.166601330048891327e-02
6.231753800290820156e-01 4.837282165939614520e-02
6.219804503650883110e-01 5.265689184921082400e-02
6.166666666666666963e-01 6.562832884817189349e-02
6.162987140810889386e-01 6.648269037387775915e-02
6.161198980314881446e-01 6.684892287839286351e-02
6.157575219956578083e-01 6.757581133767555370e-02
6.060728904700279918e-01 8.636977856834733569e-02
6.035403767375842055e-01 9.041408680850186730e-02
5.995638214571286095e-01 9.707682937459841122e-02
5.918802352897309937e-01 1.076926274641404474e-01
5.914997401094413965e-01 1.081664067761080456e-01
5.912132653205742772e-01 1.085600340063795355e-01
5.816629748723207705e-01 1.199981541028270760e-01
5.785218265679552552e-01 1.237103198025772954e-01
5.689467929342838515e-01 1.333333333333333315e-01
5.666666666666666519e-01 1.354762881546329178e-01
5.560287548970137550e-01 1.446810441151735738e-01
5.528571992276339886e-01 1.473810651219345236e-01
5.476152288715454564e-01 1.512057511804851817e-01
5.383695978098815837e-01 1.583333333333333259e-01
5.347682592654131595e-01 1.612031851974929930e-01
5.240945623394496211e-01 1.675721043272169752e-01
5.166666666666666075e-01 1.720736580526326109e-01
5.143001839640068962e-01 1.734223448648934962e-01
5.001659450124964490e-01 1.805002405513900232e-01
4.940621916805572056e-01 1.836755511924605400e-01
4.914482467527201415e-01 1.848622727309585378e-01
4.770566988526129260e-01 1.909574252884886914e-01
4.687116355770553078e-01 1.938650932688340545e-01
4.603558000240999259e-01 1.968445666787166370e-01
4.500000000000000111e-01 2.002995990794459169e-01
4.299723070077471343e-01 2.050184619948352549e-01
4.254824699674631394e-01 2.059209834960175345e-01
4.158812260789505055e-01 2.083333333333333148e-01
4.083333333333333259e-01 2.101770609405822221e-01
4.062298886903025763e-01 2.104367779763641200e-01
3.892115962297122422e-01 2.127246478152280129e-01
3.779595098278735743e-01 2.137071568387931275e-01
3.737160672474474366e-01 2.140988011615614917e-01
3.685883927523980752e-01 2.145294642507993843e-01
3.536789028485909370e-01 2.156911390305152887e-01
3.461715853505244467e-01 2.159901626322844048e-01
3.280752011160988357e-01 2.156415996279670566e-01
3.255478838144048592e-01 2.155708990378570056e-01
3.231451859761878542e-01 2.154301239841252269e-01
3.071262743607693357e-01 2.142525487215385938e-01
2.882950346878903614e-01 2.117049653121096386e-01
2.797832277514135102e-01 2.104539818983069410e-01
2.696724630816841883e-01 2.087427544812281432e-01
2.647012121611447277e-01 2.075863637361951286e-01
2.467072560452852059e-01 2.032927439547148052e-01
2.452843602456301342e-01 2.028857294620258489e-01
2.420479440536991989e-01 2.018954330988861623e-01
2.276206550511051807e-01 1.974321077790980317e-01
2.211540730346573391e-01 1.955125936320093183e-01
2.116778309587460660e-01 1.916108452062698642e-01
2.083080791337279525e-01 1.900151525197632252e-01
2.036568060225885657e-01 1.875000000000000000e-01
1.916666666666666519e-01 1.815862662165192987e-01
1.874643355026240354e-01 1.792023311640426331e-01
1.687367149246711828e-01 1.673566827526681566e-01
1.672276766400157821e-01 1.663861616799920951e-01
1.666666666666666574e-01 1.659981144644898099e-01
1.633773614272955033e-01 1.633773614272955033e-01
1.538526009188998234e-01 1.560510611532676950e-01
1.524954738269898025e-01 1.547237309465589461e-01
1.463709266146085153e-01 1.489695066319612349e-01
1.424409350997721257e-01 1.453171543779296637e-01
1.416666666666666630e-01 1.445870350826187201e-01
1.342551183005654125e-01 1.370391075163839290e-01
1.233702098757063353e-01 1.237389752994364212e-01
1.202095970434113037e-01 1.199101726956808694e-01
1.148179316007387624e-01 1.120308034651891493e-01
1.119431294298869894e-01 1.071524490241384242e-01
1.055687532850385357e-01 9.581353673910886215e-02
1.022583758962832268e-01 8.862918794814160506e-02
9.916240158592531939e-02 8.145939960351866738e-02
9.768167618149058151e-02 7.731832381850942126e-02
9.560414737480467384e-02 7.060414737480467939e-02
9.357522823572672621e-02 6.371504564714534913e-02
9.192264452052820167e-02 5.807735547947180665e-02
8.907083286674680189e-02 4.453541643337340095e-02
8.806770420760082208e-02 3.693229579239917099e-02
8.646162897827928961e-02 2.161540724456982240e-02
8.645924864471091209e-02 1.692593919411135989e-02
8.672975531690614581e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau0.9.dat <==
6.293508760315412731e-01 0.000000000000000000e+00
6.290206871919536979e-01 8.625292282759102272e-03
6.288422588970877802e-01 1.570610194239470750e-02
6.277828526201699733e-01 2.223237190700652968e-02
6.265564514629293758e-01 2.994489239813132031e-02
6.252897494350699859e-01 3.534422930789915540e-02
6.239576386908611827e-01 4.114548601209722795e-02
6.216975347708044719e-01 4.874228297396555887e-02
6.207496102725305054e-01 5.204147180293189345e-02
6.166666666666666963e-01 6.109564452759698450e-02
6.146464207415595071e-01 6.565654370411309892e-02
6.120226437476224968e-01 7.131068958571094851e-02
6.093186507112652306e-01 7.697063475586367332e-02
6.044433715530487250e-01 8.555501910985768843e-02
6.025704243325343823e-01 8.847418199840209607e-02
5.975428450340413145e-01 9.640317056690264619e-02
5.942703932556930857e-01 1.005221535662541715e-01
5.895269715259303656e-01 1.061936381925970840e-01
5.855300104787692916e-01 1.114016614272820282e-01
5.794685790049957097e-01 1.189009561691645456e-01
5.773325490699690032e-01 1.213317648066046112e-01
5.683960477151105417e-01 1.298745712364456351e-01
5.660417419626767588e-01 1.320834839253536563e-01
5.652506206909262421e-01 1.327669149430371620e-01
5.620336486731473125e-01 1.356498423300930289e-01
5.532876870179850304e-01 1.433105101756591560e-01
5.515630315313178045e-01 1.447927297293022941e-01
5.341900649068203055e-01 1.574766017598463186e-01
5.333333333333333259e-01 1.580966957545814899e-01
5.331395391374246229e-01 1.582364362353790022e-01
5.327552723997701634e-01 1.584778485667240888e-01
5.166666666666666075e-01 1.680624517743548318e-01
5.110296508506743107e-01 1.712419894560051059e-01
4.944208344227773999e-01 1.796611096585189471e-01
4.913003837106887373e-01 1.811356355974656218e-01
4.892075233434121651e-01 1.821037616717060825e-01
4.807772668812242411e-01 1.855112132904217781e-01
4.730893774700918319e-01 1.887533578537547163e-01
4.700682444032949769e-01 1.897952667901150747e-01
4.562680550381285061e-01 1.948006941857309271e-01
4.499999999999999556e-01 1.969189473473849095e-01
4.379771539297071525e-01 1.996818973801952612e-01
4.262119392931026374e-01 2.022736368678204055e-01
4.103871810217690763e-01 2.062794856448975922e-01
4.083333333333333259e-01 2.067116951434705141e-01
4.066570714340346226e-01 2.069923238138943744e-01
4.040458666950993427e-01 2.074758400056865293e-01
3.886757610462920898e-01 2.100454718981272229e-01
3.810433579151637495e-01 2.106233087515029245e-01
3.724575292016887862e-01 2.115817250700443020e-01
3.623928181629751943e-01 2.124642727209917481e-01
3.525596280071839339e-01 2.134525893477013103e-01
3.473119954207427584e-01 2.137093424918478091e-01
3.343881609378840380e-01 2.135372796873720169e-01
3.265719940984392888e-01 2.135226784697880908e-01
3.201217093367051958e-01 2.134144728911367972e-01
3.101239555786015067e-01 2.130854221761303013e-01
3.063754313959045628e-01 2.127508627918091033e-01
2.892951027924101082e-01 2.107048972075898918e-01
2.791962935710201044e-01 2.094268470826184947e-01
2.701417397206946069e-01 2.081561586824650645e-01
2.644476438175130673e-01 2.069524428771160607e-01
2.470874105164383994e-01 2.029125894835615840e-01
2.450688196689054799e-01 2.023828014496683037e-01
2.410479587387744926e-01 2.012954419099313441e-01
2.277250793555375408e-01 1.976618412488492238e-01
2.208718902339098511e-01 1.957947764327567786e-01
2.115384313208979183e-01 1.923078433955105193e-01
2.074857481640655921e-01 1.905085511015606470e-01
2.013508266686943327e-01 1.875000000000000000e-01
1.916666666666666519e-01 1.830603686712871936e-01
1.863756617969430374e-01 1.802910048697236034e-01
1.813826801468889360e-01 1.774813737740001951e-01
1.718162874265032058e-01 1.718162874265032058e-01
1.666666666666666574e-01 1.690854485512824357e-01
1.649694404151728910e-01 1.679395863552869683e-01
1.532677683408193992e-01 1.595600566217503236e-01
1.490984374242826926e-01 1.558560764141279920e-01
1.416666666666666630e-01 1.493945664699035392e-01
1.367455822288161649e-01 1.446030622238707042e-01
1.308773844534763808e-01 1.387279744399284587e-01
1.240431605938631665e-01 1.311414331991614113e-01
1.229596193222156908e-01 1.298754286629607846e-01
1.160560623228458904e-01 1.216902590044946081e-01
1.124774238614638933e-01 1.167118189437389153e-01
1.054577076333837737e-01 1.055310935750126133e-01
1.024829197243156131e-01 1.004422870801932322e-01
9.485009342217727568e-02 8.492504671108862258e-02
9.393422484826167984e-02 8.276644378793457379e-02
9.342470125092514066e-02 8.157529874907484824e-02
8.850734242305068056e-02 6.753671211525341667e-02
8.683334350595232898e-02 6.299999237053574563e-02
8.657675819793211880e-02 6.194605491875927739e-02
8.215583904504589197e-02 4.225541381081038272e-02
8.197597036663162307e-02 4.011539470472186286e-02
8.024567304646892940e-02 2.171552198672315609e-02
8.025544555732165575e-02 1.731574730360569553e-02
8.035308311985650542e-02 5.109000365960289676e-03
8.001833753164191987e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.0.dat <==
6.279674603887764883e-01 0.000000000000000000e+00
6.273550576232652665e-01 1.195655142013601555e-02
6.272619259953460258e-01 1.610118516783014611e-02
6.266149969113489204e-01 1.989666048936458709e-02
6.251565068959340499e-01 2.924492011463369553e-02
6.237230179325280455e-01 3.573591218353465437e-02
6.226346766585790782e-01 4.048400499595623814e-02
6.198280662052226830e-01 4.920965011536098527e-02
6.192207923141974657e-01 5.127706282376535973e-02
6.166666666666666963e-01 5.692645906951597501e-02
6.131964429959273488e-01 6.493155483129701977e-02
6.082221384046681001e-01 7.477761014266937067e-02
6.080997972538035867e-01 7.499999999999999722e-02
6.077507701554722974e-01 7.558256317786114786e-02
6.024757812804002466e-01 8.457122397353346310e-02
5.967962429438239402e-01 9.294460450186134426e-02
5.956092828172091513e-01 9.471308075271260563e-02
5.949296378081049275e-01 9.565259422828764624e-02
5.944689752972672769e-01 9.628811934535533301e-02
5.887104995932243012e-01 1.040328746949182315e-01
5.784529174380839134e-01 1.160911804269860043e-01
5.770685611030219597e-01 1.177009472181776706e-01
5.760754581605811442e-01 1.188175829878291012e-01
5.721095084576324208e-01 1.224476497514015993e-01
5.647280181051781422e-01 1.294560362103563123e-01
5.622556045777244993e-01 1.315689084977564594e-01
5.515400327924404600e-01 1.408966502704464274e-01
5.504319781514500631e-01 1.418826557423916723e-01
5.502048685745691836e-01 1.420764038158048026e-01
5.482763946813293821e-01 1.433902719853372976e-01
5.333333333333333259e-01 1.540771032374165239e-01
5.296128854782511386e-01 1.564731094057922323e-01
5.219475885059139397e-01 1.611797695401882002e-01
5.166666666666666075e-01 1.644173420449853706e-01
5.080231406773121350e-01 1.692376493404303128e-01
4.990602636138047332e-01 1.734752040704825027e-01
4.893885581007256791e-01 1.776380619184809717e-01
4.717549014080234526e-01 1.856568638506196911e-01
4.703730646080191424e-01 1.861191938240574217e-01
4.695485863287711670e-01 1.865364397465783530e-01
4.619027122839357569e-01 1.892861242098795027e-01
4.521547826201544051e-01 1.927440579767438489e-01
4.500000000000000666e-01 1.936452028859209640e-01
4.457486522845843235e-01 1.945008984769437954e-01
4.267698506830168714e-01 1.994840799182489577e-01
4.206735360051787609e-01 2.011225600086313792e-01
3.986321190351050925e-01 2.054035687816783418e-01
3.907483051374294747e-01 2.074149718040961821e-01
3.882266028049078943e-01 2.077996806912062178e-01
3.835829290871549668e-01 2.080837375795117350e-01
3.714698676437898639e-01 2.096064019542464574e-01
3.575297840602789656e-01 2.108432613534263478e-01
3.516006953762536025e-01 2.115347240858406752e-01
3.482934834954355963e-01 2.117463663424620779e-01
3.396763022909431995e-01 2.117745659030189354e-01
3.272945531091825400e-01 2.120775604483016163e-01
3.180208250128855330e-01 2.120138833419237256e-01
3.118344573759712635e-01 2.123265890775059006e-01
3.028849950471254604e-01 2.110804776055831833e-01
2.899950026166154271e-01 2.100049973833845729e-01
2.788469959762645001e-01 2.088155762917961455e-01
2.704723932896421212e-01 2.077428417212807132e-01
2.642837824947769088e-01 2.065427895702756367e-01
2.471674552156290505e-01 2.028325447843709606e-01
2.450402963042582483e-01 2.023162469321581336e-01
2.411916627291803839e-01 2.013816643041748677e-01
2.279231519344221413e-01 1.980976009223953116e-01
2.204633275880316379e-01 1.962033390786350473e-01
2.113806138109773636e-01 1.930969309451131544e-01
2.065410516270473340e-01 1.910753690237715907e-01
1.985592223547158752e-01 1.875000000000000000e-01
1.916666666666666519e-01 1.845504510458151337e-01
1.852672322619474954e-01 1.813994344047191731e-01
1.769056483978473093e-01 1.769056483978473093e-01
1.666666666666666574e-01 1.718215969416444222e-01
1.629650838527697543e-01 1.694428537770893695e-01
1.535238145337454174e-01 1.622857159556929108e-01
1.459365587463634095e-01 1.569100359734344197e-01
1.416666666666666630e-01 1.534242151569932822e-01
1.301047861839361441e-01 1.429428632126507059e-01
1.275224834886844738e-01 1.404054249223244399e-01
1.246301141220073350e-01 1.375979220087473198e-01
1.155505134804468148e-01 1.274057267157044926e-01
1.103647799329620094e-01 1.209371068007426553e-01
1.016171627377098624e-01 1.082095735109412926e-01
9.927664062509448939e-02 1.048900260415721597e-01
9.867365943561240416e-02 1.039456099059354044e-01
8.894742151128880170e-02 8.605257848871118720e-02
8.725728859408274363e-02 8.156958210429976486e-02
8.174606316655226579e-02 6.681545262508579996e-02
7.954339716902206203e-02 5.772603830141322806e-02
7.843969706199954706e-02 5.308515129977886549e-02
7.645107719163291016e-02 4.510779473751687363e-02
7.503820282019400822e-02 3.218651750879315127e-02
7.416888801354409866e-02 2.345174628184454324e-02
7.369424172176314292e-02 4.768180647383023392e-03
7.372307940396416459e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.1.dat <==
6.261578354395714863e-01 0.000000000000000000e+00
6.250814768939992883e-01 1.650371287866812461e-02
6.250791038723313431e-01 1.664689069858382373e-02
6.250554734337552265e-01 1.677761353417717496e-02
6.233725924606687840e-01 2.835296289700107303e-02
6.215177306307387850e-01 3.628723400898198337e-02
6.207804343336977837e-01 3.955688383351557008e-02
6.172745354241466753e-01 4.984803281063000108e-02
6.171587366950900266e-01 5.024603501421171653e-02
6.166666666666666963e-01 5.128738101960863410e-02
6.112725609940966587e-01 6.396961383038168858e-02
6.069630615518684102e-01 7.225945643707003263e-02
6.054394547994127462e-01 7.499999999999999722e-02
5.949394719593330549e-01 9.136402646333185995e-02
5.922178568450537917e-01 9.511023803567740520e-02
5.902600804206923346e-01 9.769108430421366562e-02
5.867906714681978553e-01 1.025930036011484386e-01
5.759670680764562567e-01 1.147325305137539830e-01
5.749999999999999556e-01 1.158384842055086572e-01
5.746510814650983567e-01 1.162014419534645598e-01
5.742421324604637389e-01 1.166666666666666685e-01
5.634930529891816198e-01 1.269861059783631285e-01
5.594222603331049370e-01 1.304355707999086400e-01
5.493084941576661384e-01 1.389006432973308169e-01
5.474406618660094814e-01 1.403869975996714092e-01
5.435522905032367236e-01 1.432785940408574654e-01
5.333333333333333259e-01 1.505607143392746761e-01
5.265772419934022786e-01 1.549552876633678022e-01
5.166666666666666075e-01 1.608980594036930334e-01
5.091951959181451048e-01 1.649904902495071823e-01
5.051009403209906212e-01 1.672895157695493129e-01
5.029483722195230433e-01 1.682910592628581170e-01
4.883568706291381845e-01 1.750588432395122629e-01
4.738770269738092344e-01 1.814126127190481830e-01
4.666066185206918515e-01 1.843299638905188664e-01
4.504602929396344657e-01 1.898254949081287224e-01
4.486428508536270954e-01 1.903095175202937639e-01
4.466847562952231399e-01 1.910036179257112998e-01
4.273332808028412755e-01 1.966669293191269374e-01
4.193053926486040028e-01 1.988423210810066621e-01
4.162311239458960088e-01 1.995959173694026589e-01
4.067993612222308708e-01 2.018551102221531335e-01
3.923108589293072268e-01 2.047012065477008258e-01
3.888929269496151919e-01 2.055595936162819271e-01
3.878114245539466820e-01 2.057237894364002118e-01
3.858514636815944532e-01 2.058152029850721376e-01
3.705150176252998140e-01 2.076967019172663020e-01
3.532674146912245794e-01 2.094224715637415524e-01
3.507138462469955864e-01 2.097610258273245876e-01
3.492306495332047067e-01 2.098720342669239403e-01
3.451541511027211850e-01 2.099486162990929494e-01
3.279100763616961678e-01 2.108465139432743052e-01
3.162993215860121499e-01 2.108662143906747943e-01
3.120239656490940150e-01 2.111895394387694191e-01
3.053894058743362172e-01 2.103649316549515702e-01
2.905602170509593574e-01 2.094397829490406149e-01
2.785994385433124276e-01 2.083823507841300882e-01
2.706670213936330782e-01 2.074995565912920448e-01
2.642120937511387990e-01 2.063635677111803624e-01
2.470776170610950451e-01 2.029223829389049383e-01
2.451088804441323155e-01 2.024762765918642904e-01
2.417968310876275895e-01 2.017447653192432078e-01
2.281647192065655583e-01 1.986290489211108290e-01
2.200029943580900926e-01 1.966636723085765370e-01
2.112275286495897131e-01 1.938623567520516011e-01
2.056095949134524314e-01 1.916342430519285822e-01
1.957112202327613848e-01 1.875000000000000000e-01
1.916666666666666519e-01 1.858503951690950173e-01
1.842810796891891922e-01 1.823855869774774485e-01
1.805367072769888670e-01 1.805367072769888670e-01
1.666666666666666574e-01 1.736998530115017036e-01
1.612178071872588381e-01 1.707533112762225358e-01
1.534044932278769702e-01 1.655486937551587934e-01
1.451745189306095363e-01 1.595026174213142744e-01
1.429670592642270088e-01 1.578998691341465532e-01
1.416666666666666630e-01 1.568818148303538218e-01
1.328068831548280260e-01 1.494735498214946889e-01
1.250000000000000000e-01 1.430268876025696523e-01
1.236355175454002669e-01 1.418031149121266321e-01
1.082812789220297806e-01 1.252342448508659833e-01
1.081120635020660081e-01 1.250502885980153134e-01
1.078300527362826139e-01 1.246225395522119611e-01
9.581537090594402506e-02 1.083512957607226657e-01
8.885148911394130655e-02 9.580528350212265398e-02
8.544544080831104060e-02 8.955455919168896217e-02
8.062300260736929292e-02 7.891586770961438180e-02
7.724470969028181255e-02 7.019146773228865377e-02
7.501467150644926252e-02 6.245598548065222494e-02
7.294430952905937848e-02 5.662627489129763714e-02
7.253932563951054346e-02 5.352359538370632386e-02
7.119127922463318325e-02 4.773769372101674402e-02
6.983479915982658548e-02 3.806705755373153421e-02
6.858222816869068150e-02 2.701326197571193161e-02
6.835339817635002757e-02 2.513220060788332738e-02
6.833780080907213283e-02 2.401072194177308536e-02
6.805185055656272353e-02 1.180612555540060463e-02
6.803788979479655219e-02 4.792188923205899925e-03
6.800314765628305558e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.2.dat <==
6.240115029470796326e-01 0.000000000000000000e+00
6.229964692722657071e-01 1.265960521119803561e-02
6.226884840636448537e-01 1.551090869848908115e-02
6.222489177838881336e-01 1.941774888277857103e-02
6.212248515771261470e-01 2.727909245522969900e-02
6.186282673392017317e-01 3.700959983186623975e-02
6.180641540318514426e-01 3.924685920648086912e-02
6.166666666666666963e-01 4.330714215326994521e-02
6.148327609195455290e-01 4.908304712643939832e-02
6.140312102821589013e-01 5.131772819225391413e-02
6.091232885892254867e-01 6.289497762794607483e-02
6.055526713137697747e-01 6.943867596087294203e-02
6.024633757010642299e-01 7.499999999999999722e-02
5.984064812464150451e-01 8.173981457974839604e-02
5.942199653913089463e-01 8.776649362321134462e-02
5.892903424509684518e-01 9.452473515686035666e-02
5.855310032615727023e-01 9.926744335725355695e-02
5.844811262942234409e-01 1.008608447206676695e-01
5.810688004806512375e-01 1.045290657053639938e-01
5.749999999999999556e-01 1.114804341779060681e-01
5.728353466579376718e-01 1.137804622105835911e-01
5.701899949032657178e-01 1.166666666666666685e-01
5.622501170484863753e-01 1.245002340969728893e-01
5.565968899045936613e-01 1.293054226285041686e-01
5.485407398998345396e-01 1.358296262660049214e-01
5.366621776536321109e-01 1.450011222532586186e-01
5.333333333333333259e-01 1.474504080584644328e-01
5.237176936256897619e-01 1.535255134795115994e-01
5.068018459453565994e-01 1.631530942950800422e-01
5.029946341816953215e-01 1.651039566867048558e-01
5.012544006390232676e-01 1.660842134611379695e-01
4.874538036798804486e-01 1.728011758663678954e-01
4.793820648268284912e-01 1.763135608534258103e-01
4.756705497996688847e-01 1.778255670673287436e-01
4.640175700092062372e-01 1.823881775069046696e-01
4.511660639610690637e-01 1.870024108223903303e-01
4.466298134895671512e-01 1.882964801562337920e-01
4.416296761617789501e-01 1.899926018990224508e-01
4.278115861789916208e-01 1.942754024383750444e-01
4.204022699423268783e-01 1.962643967243398457e-01
4.176351081922992647e-01 1.970247532205061103e-01
4.070554677411711841e-01 1.998062580706302382e-01
3.883914866540057464e-01 2.035426260088626094e-01
3.876297538355769068e-01 2.036476513243589137e-01
3.870612790342753406e-01 2.037279457009420480e-01
3.862473118783004145e-01 2.039161290423267547e-01
3.698463045186540787e-01 2.063592757039748038e-01
3.505126194347876201e-01 2.080770236159395492e-01
3.496276605963322681e-01 2.081471636314994877e-01
3.286119379086737124e-01 2.094427908493191881e-01
3.146575468812263798e-01 2.097716979208175681e-01
3.122178044309136258e-01 2.100265067478515602e-01
3.081492575385971766e-01 2.095764026080198794e-01
2.911283145562428842e-01 2.088716854437571435e-01
2.783488835905905123e-01 2.079438796168667225e-01
2.708743719839511455e-01 2.072403683533943775e-01
2.641442323723107166e-01 2.061939142641102118e-01
2.469623813519128963e-01 2.030376186480871425e-01
2.451880794571401900e-01 2.026610742888826366e-01
2.423726904292601569e-01 2.020902809242227371e-01
2.283906350508924654e-01 1.991260637786300414e-01
2.195673200092586874e-01 1.970993466574079978e-01
2.111075787879360677e-01 1.944621060603197171e-01
2.048006657643861028e-01 1.921196005413683405e-01
1.923403721489080342e-01 1.875000000000000000e-01
1.916666666666666519e-01 1.872540589082561102e-01
1.876115943482680737e-01 1.854724638408006832e-01
1.835020843534712620e-01 1.836708353736092036e-01
1.830403649673389421e-01 1.834798175163305234e-01
1.821937660264987269e-01 1.830484415066246651e-01
1.666666666666666574e-01 1.755161090967493343e-01
1.597625576498837296e-01 1.718447484292538741e-01
1.528974294815144408e-01 1.675769487406089664e-01
1.428300656357068821e-01 1.612418307559339015e-01
1.405459741957790221e-01 1.599023027925760287e-01
1.387168484277579716e-01 1.583333333333333259e-01
1.250000000000000000e-01 1.470099076525056281e-01
1.222077288837856157e-01 1.450572815934984272e-01
1.195395286159331716e-01 1.422127138050733597e-01
1.072409849374351826e-01 1.299155677815416743e-01
1.036784952686553019e-01 1.260579177419722807e-01
9.635027662470317666e-02 1.160127074685273763e-01
9.279321931241897581e-02 1.113734473542476872e-01
8.791644679455119793e-02 1.031244503197113194e-01
8.192311856936188019e-02 9.307688143063810871e-02
8.061842646100064735e-02 9.058070391773359598e-02
7.765997110024955297e-02 8.410218368922162124e-02
7.397940395097071797e-02 7.625842824705496292e-02
7.286559023844400851e-02 7.347580732116701374e-02
7.206484776007762716e-02 7.130545671976711020e-02
6.766224036372155137e-02 5.710646299723744213e-02
6.634885142259587532e-02 5.041507815200588910e-02
6.460032245747061863e-02 4.228155519363494680e-02
6.408087066403610199e-02 3.931373133464861891e-02
6.351557369271007558e-02 3.445072026136489912e-02
6.268983319139384558e-02 2.702005560286872138e-02
6.201757141784432215e-02 1.598364628302251234e-02
6.177332072252010586e-02 1.275262084916379580e-02
6.197276975988487424e-02 8.734647423723712265e-03
6.245946260031201569e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.3.dat <==
6.214803657846937890e-01 0.000000000000000000e+00
6.207086805318615674e-01 8.084027730389560171e-03
6.201376944922867285e-01 1.423551391281001333e-02
6.190473159247735779e-01 2.261935074189314401e-02
6.186592679153180008e-01 2.599630062432563282e-02
6.166666666666666963e-01 3.356723098028289304e-02
6.157661098210415185e-01 3.704972157718742359e-02
6.155910109326747648e-01 3.776891393349798842e-02
6.121894990080378740e-01 4.776141617068563328e-02
6.101279501175086439e-01 5.326935827457903588e-02
6.068122384571570382e-01 6.173945256191189918e-02
6.041187060749515503e-01 6.657074548323627106e-02
5.994722389417587172e-01 7.499999999999999722e-02
5.965677116676788572e-01 7.990104500101229135e-02
5.935170117979454707e-01 8.425172565639407751e-02
5.864471637266830406e-01 9.395609941200327997e-02
5.823793138265092040e-01 9.904598049317600572e-02
5.815232230931139945e-01 1.000000000000000056e-01
5.711702551783202075e-01 1.115603402377602221e-01
5.663014669736827766e-01 1.166666666666666685e-01
5.610334414195792263e-01 1.220668828391583693e-01
5.538797953181885392e-01 1.282185847939420753e-01
5.478379004552942355e-01 1.330182684878431498e-01
5.353824677574188229e-01 1.424181092931908754e-01
5.337037985648357408e-01 1.436105419443190756e-01
5.321438123939443710e-01 1.446438123939443876e-01
5.288708083679232175e-01 1.469489645746858419e-01
5.209582222682699326e-01 1.521457778008016570e-01
5.108070070677124264e-01 1.578128794652722822e-01
5.012756849474084841e-01 1.628120243743224060e-01
4.968886146567651485e-01 1.652110562646863512e-01
4.865392870598216346e-01 1.705148843162208883e-01
4.774582869722679423e-01 1.742500927221307949e-01
4.756644453409120676e-01 1.749999999999999889e-01
4.618059456543974761e-01 1.807294592407981126e-01
4.518248834588826646e-01 1.843671328311359825e-01
4.448522832273137939e-01 1.865189498939804347e-01
4.371123723106906667e-01 1.890891411288047885e-01
4.282602664537326631e-01 1.920320010646702213e-01
4.233891418955370023e-01 1.932775247711297217e-01
4.156910023772837914e-01 1.954694685684937039e-01
4.073245521410306935e-01 1.976535828717549959e-01
3.918396709798672162e-01 2.011288969807595861e-01
3.880993096156121203e-01 2.017694282042180876e-01
3.854858143078674360e-01 2.021524809745341711e-01
3.816405574074566154e-01 2.029947781481580005e-01
3.691387761641747312e-01 2.049442189950161919e-01
3.541212089560117904e-01 2.062727288553274363e-01
3.470923342024093694e-01 2.068795004345380384e-01
3.292154229034188750e-01 2.082358208598288907e-01
3.131948550016759869e-01 2.087965700011173431e-01
3.124057326426328829e-01 2.088989374775361008e-01
3.109922837135169482e-01 2.087641094151856391e-01
2.916307215675512654e-01 2.083692784324487624e-01
2.781607861146663252e-01 2.076147090339993673e-01
2.710258970675153423e-01 2.070509619989391592e-01
2.640945557289679502e-01 2.060697226557532402e-01
2.468593683921152804e-01 2.031406316078847030e-01
2.452575017307603578e-01 2.028230595939963521e-01
2.428586601750004348e-01 2.023818627716669205e-01
2.285994176574045467e-01 1.995853855129566257e-01
2.191358687504507130e-01 1.975307979162159722e-01
2.109692938333134204e-01 1.951535308334328978e-01
2.038858065850545076e-01 1.926685160489672866e-01
1.916666666666666519e-01 1.885275509945298078e-01
1.844739568735394297e-01 1.856145804137455668e-01
1.812712063444289201e-01 1.843643968277855205e-01
1.744427635064171311e-01 1.811106908766042523e-01
1.666666666666666574e-01 1.775317917239330745e-01
1.581267424606642991e-01 1.730716098211684262e-01
1.441375081504678857e-01 1.645104370428364104e-01
1.392555902850185490e-01 1.617088402676406522e-01
1.349750080084800019e-01 1.583333333333333259e-01
1.250000000000000000e-01 1.509741529185273101e-01
1.203433334884347061e-01 1.473211902878530932e-01
1.151295547806713837e-01 1.426537111885995135e-01
1.063004998915867971e-01 1.341477504878594018e-01
9.977345505001324055e-02 1.269454268825727372e-01
9.415842377290919996e-02 1.197260956081033362e-01
9.063322745469196140e-02 1.154280777672616887e-01
8.864869592601791470e-02 1.130029951234414465e-01
8.602794154088021228e-02 1.082709561556601530e-01
7.848424397752118420e-02 9.651575602247880470e-02
7.384434092171031361e-02 8.787106970201746803e-02
6.868127559679725047e-02 7.715205773653607824e-02
6.770505279545846467e-02 7.500000000000001110e-02
6.309703995988684422e-02 6.059746056527619967e-02
6.218051061544561942e-02 5.863951033888360059e-02
6.173584637573418382e-02 5.610801121580315937e-02
6.099443672372650838e-02 5.127193440751112025e-02
5.904977083433462365e-02 4.182928124949935461e-02
5.748466260861569838e-02 3.006460310929626872e-02
5.734429146571779629e-02 2.880190284476073781e-02
5.720537143047020601e-02 2.698296053987761858e-02
5.612867109103984037e-02 1.391199915726225138e-02
5.660654951503167609e-02 1.726783818301657952e-03
5.662256739759566337e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.4000000000000001.dat <==
6.185294255451414536e-01 0.000000000000000000e+00
6.181884120877945143e-01 3.043490842255790977e-03
6.174358551006878804e-01 1.288459421701058753e-02
6.158407771744298653e-01 2.334822101552646786e-02
6.156494903986585721e-01 2.449141186599597397e-02
6.154852077192578541e-01 2.529536473685218764e-02
6.129256911379297179e-01 3.562951223563150943e-02
6.121522173796123401e-01 3.862861232176358073e-02
6.096096976088922759e-01 4.647151547111284114e-02
6.061478283330363759e-01 5.525941916681516991e-02
6.042361024549118831e-01 6.045138456078925915e-02
6.025529821293164057e-01 6.343929759196614837e-02
5.961547510159560526e-01 7.499999999999999722e-02
5.927307669061945283e-01 8.032050119763912976e-02
5.835445691787438660e-01 9.337558050241545615e-02
5.804227264988589541e-01 9.708939316552564480e-02
5.778766674983386586e-01 1.000000000000000056e-01
5.695864709890123834e-01 1.094486279853497945e-01
5.624631947564651124e-01 1.166666666666666685e-01
5.597494492498171770e-01 1.194988984996343262e-01
5.511060944319385868e-01 1.271091044394420666e-01
5.471544122700320312e-01 1.302843157467947766e-01
5.399694783348996108e-01 1.359349400008949826e-01
5.343359923398555145e-01 1.398173792942002946e-01
5.207507499536904172e-01 1.489789791782440420e-01
5.182259029888434121e-01 1.507796181610883690e-01
5.145471595812485255e-01 1.528260094472241870e-01
4.997662154483556440e-01 1.607993983755852951e-01
4.932127782079795963e-01 1.644758889749292352e-01
4.857531061488180590e-01 1.685494320387120604e-01
4.790113112089534608e-01 1.711440442487595637e-01
4.697653043789563054e-01 1.749999999999999889e-01
4.598173418870603602e-01 1.792380064152953034e-01
4.524374114916768219e-01 1.819170206999595751e-01
4.432858926300898839e-01 1.849525592967565246e-01
4.329642393285190738e-01 1.882595145323704700e-01
4.287194609360387987e-01 1.897360286531392937e-01
4.263431966486983526e-01 1.903234700179683714e-01
4.139091893823032553e-01 1.940440181725092972e-01
4.075624131728886601e-01 1.957506946168906803e-01
3.961241676902484410e-01 1.981297492834927509e-01
3.885904666293058529e-01 1.998048001494431847e-01
3.767063435660302773e-01 2.020079353798727162e-01
3.685129654391007259e-01 2.036925975448681814e-01
3.572117413118889306e-01 2.047274626773888662e-01
3.450294927389998545e-01 2.058480797028332809e-01
3.297332606529920218e-01 2.072001453606825416e-01
3.136132657653488143e-01 2.078880270271938058e-01
3.126024673528666753e-01 2.079234639218666414e-01
3.119354375828708448e-01 2.079569583885805539e-01
2.920856420332220704e-01 2.079143579667779296e-01
2.779449558518377605e-01 2.072370060740493791e-01
2.731323679894206435e-01 2.072193213624266561e-01
2.507039932438885343e-01 2.038187623873412846e-01
2.467240145506132964e-01 2.032759854493866869e-01
2.453469207552587961e-01 2.030317039844927451e-01
2.434139837831982012e-01 2.027150569365855637e-01
2.288152781974781835e-01 2.000602787011186434e-01
2.185942705398152830e-01 1.980723961268514022e-01
2.108017877062762779e-01 1.959910614686188879e-01
1.938521688255121778e-01 1.902318776985569004e-01
1.923755432104852225e-01 1.899810679033650251e-01
1.902571454557828723e-01 1.892619015136047245e-01
1.879321786007956407e-01 1.881224146776451778e-01
1.794984944539659566e-01 1.852507527730170023e-01
1.666666666666666574e-01 1.795683621331961854e-01
1.659173993513061440e-01 1.791666666666666408e-01
1.564642426542100506e-01 1.743184846760091333e-01
1.518243343592959593e-01 1.718693292294828090e-01
1.455911778559626502e-01 1.681446113065733217e-01
1.377941662689897151e-01 1.637548338900810529e-01
1.301858172744810027e-01 1.583333333333333259e-01
1.250000000000000000e-01 1.546440659306697607e-01
1.186615999643966385e-01 1.493632952813278569e-01
1.108562577861583742e-01 1.430810408880508200e-01
1.054305057501240261e-01 1.380627241244418990e-01
9.810984773944578241e-02 1.303384723754394958e-01
9.645459944598336333e-02 1.287252348107110200e-01
9.575372336557096131e-02 1.278590022654005343e-01
8.904450655219754707e-02 1.199294536576625270e-01
8.443538669122324647e-02 1.137052133292405787e-01
7.637122543025712251e-02 1.010284190726928599e-01
7.543483752824285682e-02 9.956516247175715983e-02
6.759810811651237317e-02 8.537257657993829740e-02
6.515391837631730187e-02 8.067941495701604071e-02
6.272113502174955779e-02 7.500000000000001110e-02
5.946944502402778249e-02 6.534123855832266181e-02
5.782061228332335129e-02 6.034555751232274778e-02
5.475142535482410699e-02 4.908059308260766251e-02
5.345403255245186752e-02 4.455967728348374929e-02
5.311800109243141471e-02 4.214205212238313764e-02
5.188310083829845987e-02 3.041435214143853316e-02
5.165599332847856107e-02 2.522894666250542761e-02
5.102156848944962991e-02 1.488478060518419813e-02
5.103542146246665967e-02 7.297911870866678058e-03
5.118797711177829057e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.5.dat <==
6.150593370753839606e-01 0.000000000000000000e+00
6.150196331095962865e-01 1.647033557070439261e-03
6.144597738319845792e-01 1.139655358265899074e-02
6.132865769241436782e-01 1.823982051495395135e-02
6.125714202991932034e-01 2.295237681626327922e-02
6.120056049268736142e-01 2.616526543494828577e-02
6.101717344527542997e-01 3.425253389304382806e-02
6.086704650069203471e-01 3.949905041493656510e-02
6.069451952751561130e-01 4.513926430424469033e-02
6.018596318215865271e-01 5.740351742254012901e-02
6.013117101147430477e-01 5.898918839070484144e-02
6.007864985631700128e-01 5.990633045967335563e-02
5.925467173601558502e-01 7.499999999999999722e-02
5.918768097494641056e-01 7.605071541398697454e-02
5.804963086302867836e-01 9.276592839272403135e-02
5.784411551165370424e-01 9.510782178320376090e-02
5.742825491348816369e-01 1.000000000000000056e-01
5.679884862090092135e-01 1.073179816120123226e-01
5.585704251926326691e-01 1.166666666666666546e-01
5.584166293476624521e-01 1.168332586953247931e-01
5.485363159889087292e-01 1.260811930622301458e-01
5.465144695170353062e-01 1.277245447348075436e-01
5.373485916064153489e-01 1.344372904417611425e-01
5.351924570136223913e-01 1.360238491698649022e-01
5.232786460100473658e-01 1.441226850281060456e-01
5.166666666666666075e-01 1.486807109876285282e-01
5.157457727279946003e-01 1.491874465247011450e-01
5.144825334695978247e-01 1.499999999999999944e-01
4.984385776041871385e-01 1.590292145833606674e-01
4.897403801196872353e-01 1.637814093572707574e-01
4.849454418272776679e-01 1.665302712348609160e-01
4.805036950624487213e-01 1.681592765417691537e-01
4.643672364523915297e-01 1.749999999999999889e-01
4.579567336772897290e-01 1.778425502579672746e-01
4.530075203897634406e-01 1.796365851076132114e-01
4.418608519467150941e-01 1.835275186133817349e-01
4.291739932820872738e-01 1.875014653230841211e-01
4.291657782238947338e-01 1.875044422138597289e-01
4.291610639316817966e-01 1.875056027349848997e-01
4.123710058112958210e-01 1.928134713157032554e-01
4.077687000065722822e-01 1.941003999474215092e-01
3.994553244711931406e-01 1.957979395368314446e-01
3.889977127872926710e-01 1.981758155174958846e-01
3.723852008809425684e-01 2.011437068428552077e-01
3.677376443799310612e-01 2.021419554265287410e-01
3.609464680836516060e-01 2.028600992915075008e-01
3.432871669772687984e-01 2.049769168219677806e-01
3.301262332098772179e-01 2.064142002469122605e-01
3.157398956755692043e-01 2.070373750631056831e-01
3.127966763265018213e-01 2.071466280273258631e-01
3.108931173723695762e-01 2.072620782482464119e-01
2.925572239454914403e-01 2.074427760545085042e-01
2.778470765901110417e-01 2.070657173660276629e-01
2.732663874020926920e-01 2.068507679775785368e-01
2.496694539179716288e-01 2.038926580534782262e-01
2.465085150191642371e-01 2.034914849808357462e-01
2.454717064061277820e-01 2.033228705031870087e-01
2.441102837714526352e-01 2.031328369295382352e-01
2.291184864776519003e-01 2.007273369175008593e-01
2.179735224436337160e-01 1.986931442230329969e-01
2.106287443425232664e-01 1.968562782873837791e-01
1.954773651793397793e-01 1.922633731408414093e-01
1.929090325616756862e-01 1.918482806325317036e-01
1.893630189823833077e-01 1.903795596053541594e-01
1.849587832175835778e-01 1.886179805748471883e-01
1.666666666666666852e-01 1.814939963735811845e-01
1.619234214948955808e-01 1.791666666666666685e-01
1.547053369349016272e-01 1.756376639654904370e-01
1.469318306494881154e-01 1.714962432903869571e-01
1.363628568413816633e-01 1.657586670887323255e-01
1.251777125235197519e-01 1.583333333333333259e-01
1.250000000000000000e-01 1.582113232062928310e-01
1.200988418309529709e-01 1.548997937230936484e-01
1.063212255573011827e-01 1.435345441109365239e-01
1.045678306148816183e-01 1.419447622330327063e-01
1.023643713055167326e-01 1.397592031288822367e-01
9.502111322213072087e-02 1.325478647409847610e-01
9.175359217819288593e-02 1.287681229898046398e-01
8.764581199753657126e-02 1.238924215625352432e-01
8.032155653505203274e-02 1.143908516886024546e-01
7.824302220155469889e-02 1.113505777054414614e-01
7.303424061437222004e-02 1.039315187712555461e-01
7.119606650357337974e-02 1.010868381418361800e-01
6.940622056591652655e-02 9.776248822636662839e-02
6.184595273217786959e-02 8.398738060115545911e-02
6.111789257246760809e-02 8.222764739130743183e-02
5.817988743665118007e-02 7.500000000000001110e-02
5.623556562410751691e-02 6.957015777360300857e-02
5.359071416213748162e-02 6.243849309329878305e-02
5.343867625440634761e-02 6.206022813233375013e-02
5.334396776453584343e-02 6.167730109786917492e-02
4.903741357363210207e-02 4.659811681216979862e-02
4.763478396962705919e-02 3.792419279714901587e-02
4.697442937104659433e-02 3.181682970351049772e-02
4.620893788716434747e-02 2.056004199852181497e-02
4.602480769229345958e-02 1.583654456654727885e-02
4.593538131091243898e-02 1.239795202242089875e-02
4.628685855071548033e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.6.dat <==
6.115076654974248571e-01 0.000000000000000000e+00
6.112298495773829110e-01 5.436817089283763581e-03
6.110856585603539060e-01 9.709495946843622882e-03
6.105097793350812152e-01 1.268622533682901496e-02
6.094170454391005798e-01 2.137518938621697090e-02
6.083747380188222476e-01 2.707298216196109969e-02
6.071860827164541341e-01 3.275970802489372447e-02
6.048691748796910517e-01 4.044937294674390976e-02
6.039494334866510883e-01 4.364138340999221266e-02
5.999999999999999778e-01 5.271392275563040880e-02
5.979795774863332358e-01 5.732312207649992164e-02
5.967667505283961171e-01 5.994995806913526459e-02
5.898125008071609665e-01 7.314583414049427579e-02
5.877596915426095414e-01 7.630232504135238403e-02
5.818376963101492549e-01 8.482897035651743023e-02
5.770965312402241976e-01 9.208597291471150303e-02
5.762967900985090930e-01 9.296345676517575596e-02
5.705319247970830343e-01 1.000000000000000056e-01
5.663035861866348997e-01 1.050714482488465384e-01
5.596152864074172006e-01 1.115388543703311891e-01
5.556517135980253430e-01 1.153258567990126937e-01
5.457256245291292052e-01 1.245691647831832782e-01
5.454662350638247448e-01 1.247430312113440160e-01
5.450493126088791218e-01 1.251120029606363204e-01
5.344249132327705265e-01 1.331129436813563993e-01
5.166666666666666075e-01 1.456254632019541861e-01
5.138238560717793835e-01 1.474916377103936416e-01
5.095156578569361994e-01 1.499999999999999944e-01
4.972135862087739833e-01 1.573958927228096827e-01
4.863719756260942439e-01 1.631077284585522036e-01
4.841176507867939183e-01 1.644607936336516807e-01
4.819782960341952305e-01 1.652100745982762187e-01
4.593404557526096776e-01 1.749999999999999889e-01
4.561403607156906403e-01 1.764802705367679858e-01
4.535624294115567778e-01 1.774169490204395849e-01
4.405808950338804264e-01 1.822475617005470672e-01
4.297899685960338001e-01 1.856300942118986330e-01
4.210117377355879764e-01 1.883154928931078664e-01
4.103529676606856302e-01 1.918554219516046266e-01
4.079873128798879311e-01 1.923514969608962621e-01
4.028951922252220208e-01 1.933900321090112340e-01
3.893664307540875003e-01 1.967009436503167341e-01
3.691038279108049269e-01 2.004874322488276739e-01
3.671380802956203393e-01 2.009428272579074082e-01
3.640785202495337436e-01 2.012940732085664597e-01
3.419756327521993322e-01 2.043211497094330475e-01
3.304722369919356195e-01 2.057221926827954295e-01
3.104094594649252636e-01 2.069396396432834906e-01
3.038306474128871226e-01 2.076612948257742786e-01
2.927729045346519898e-01 2.072270954653480102e-01
2.777386022490151984e-01 2.068758872691098816e-01
2.733066596448472940e-01 2.067400193100034089e-01
2.497576152454657195e-01 2.038863608158000551e-01
2.465068654529230519e-01 2.034931345470769315e-01
2.442167379808031225e-01 2.031967094551485054e-01
2.293806477127204313e-01 2.013040916346515996e-01
2.175057091978649937e-01 1.991609574688016637e-01
2.104990562860146186e-01 1.975047185699271290e-01
1.965584449315170845e-01 1.936147228310630686e-01
1.886845633752080587e-01 1.912276291143232276e-01
1.825584445343273188e-01 1.890180370220565509e-01
1.666666666666666574e-01 1.832706571480955671e-01
1.578651513808845830e-01 1.791666666666666408e-01
1.531659156623489393e-01 1.767922299199049807e-01
1.480228387736257645e-01 1.742237636007311075e-01
1.351964729537252219e-01 1.673916045314513545e-01
1.265817310040448507e-01 1.620240390094379868e-01
1.238724978965255186e-01 1.605883375402822610e-01
1.227250657439460241e-01 1.596224627450972267e-01
1.192496995753104250e-01 1.571924778133284850e-01
1.067935323300211042e-01 1.475852238684974560e-01
1.034256354856868537e-01 1.450468045667146488e-01
1.022012830639123793e-01 1.438255916770289911e-01
9.384008524725855060e-02 1.356972726739771595e-01
8.811603851777694008e-02 1.295948397308082645e-01
8.635994917786603275e-02 1.275356995516017944e-01
8.243047802980783823e-02 1.227428617411862460e-01
7.624369505545687542e-02 1.150704952685349808e-01
7.109471582302814840e-02 1.078105683539437032e-01
6.337225858679759738e-02 9.534890343471905116e-02
5.861737211797265340e-02 8.721596121536068225e-02
5.360232419924666064e-02 7.621519269273067942e-02
5.311662351391847198e-02 7.500000000000001110e-02
5.277806521199512879e-02 7.409150446636535159e-02
5.232333655278693235e-02 7.299997317122000617e-02
4.884149082479086190e-02 6.385912677870503318e-02
4.637247701124611737e-02 5.470581034457944886e-02
4.462345247649784907e-02 4.863532962623176581e-02
4.171591382196407349e-02 3.337121576048517752e-02
4.171074049009231011e-02 3.332074081235457397e-02
4.166666666666667129e-02 3.292881949015424164e-02
3.984721644864601398e-02 1.703055671027079929e-02
4.038441856739390101e-02 1.624180925745508054e-03
4.031477551774816093e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.7.dat <==
6.080243640918732151e-01 0.000000000000000000e+00
6.074221664344354732e-01 7.422166434435439018e-03
6.072418074236555219e-01 9.424859243011151841e-03
6.061705643399629695e-01 1.975194883664813106e-02
6.045592353359015014e-01 2.802685783269128275e-02
6.039570713153624704e-01 3.114520232434790648e-02
6.006624184089236484e-01 4.150106206443574669e-02
6.005444703333370216e-01 4.193890183333517929e-02
5.999999999999999778e-01 4.313453690288305414e-02
5.948437942954499791e-01 5.575523048105831408e-02
5.916701323016803071e-01 6.249826718249316959e-02
5.874340058533440434e-01 7.076733918667732492e-02
5.826756212564088155e-01 7.799701513675263986e-02
5.766293163497322460e-01 8.677871761746966395e-02
5.739418385772768749e-01 9.060850524394363503e-02
5.708143337707636267e-01 9.445711081949093035e-02
5.665021328305928083e-01 1.000000000000000056e-01
5.644276295887322714e-01 1.025701727849762934e-01
5.610718758803152628e-01 1.057124964787391208e-01
5.529579910665022302e-01 1.139789955332511373e-01
5.448693659934851219e-01 1.211441306406071949e-01
5.367298100659301241e-01 1.280807597362795536e-01
5.339494936921316270e-01 1.301055527893562602e-01
5.313414272662785320e-01 1.324277245776915302e-01
5.166666666666666075e-01 1.428032335583606094e-01
5.051521455223487722e-01 1.499999999999999944e-01
4.960234589120182114e-01 1.558090563271354312e-01
4.835076824612016266e-01 1.622384763081973769e-01
4.833172245314886206e-01 1.623228031797087634e-01
4.829818124141291857e-01 1.624999999999999778e-01
4.725017648264391856e-01 1.671421007886689236e-01
4.548125352758784490e-01 1.749999999999999889e-01
4.544200279366303885e-01 1.751900209524727414e-01
4.540888645172002080e-01 1.753112085978656975e-01
4.394201961039672089e-01 1.810868627706338496e-01
4.303795078823543507e-01 1.838614763529369256e-01
4.133625372208837856e-01 1.890804129445782800e-01
4.091618352533796799e-01 1.905153979933854602e-01
4.081914522374799348e-01 1.907183821001603163e-01
4.060909070697014678e-01 1.911530317178756766e-01
3.897017385709622972e-01 1.953597123828174631e-01
3.678202119156288585e-01 1.995987668699261974e-01
3.666666666666666408e-01 1.998107950372277064e-01
3.663926004990333274e-01 1.998629669161833544e-01
3.654812817892382770e-01 2.000000000000000111e-01
3.406945591798666295e-01 2.036806129232666684e-01
3.308311661633864809e-01 2.050043343398936790e-01
3.095546560204853193e-01 2.063697706803235832e-01
2.931805925250156597e-01 2.068194074749843403e-01
2.776736995953862364e-01 2.067623076252592118e-01
2.733399648666294812e-01 2.066484299501024080e-01
2.494356690395042042e-01 2.039093569733687328e-01
2.464328540717263538e-01 2.035671459282736573e-01
2.444394656147391709e-01 2.033303460355101455e-01
2.295058351657577600e-01 2.015795040313337338e-01
2.171766406058253662e-01 1.994900260608413189e-01
2.104017306214263361e-01 1.979913468928684306e-01
1.973757768717278871e-01 1.946363877563265232e-01
1.880866991141875166e-01 1.919749594405988913e-01
1.804977589485500800e-01 1.893614846196861046e-01
1.666666666666666574e-01 1.845931371139504229e-01
1.543858050920339786e-01 1.791666666666666408e-01
1.517454274514303814e-01 1.778575960780938992e-01
1.489408183807161001e-01 1.765187126184569189e-01
1.341907391540797800e-01 1.687996318509549787e-01
1.278985690015546350e-01 1.650966610036274651e-01
1.229378426533577207e-01 1.624576480266178846e-01
1.206963071118289793e-01 1.607720926366302261e-01
1.185090092033785347e-01 1.591923418175446026e-01
1.109958259252796786e-01 1.537205725175749826e-01
1.021973348427093059e-01 1.471963306919253645e-01
9.873483713215969182e-02 1.439589165205579502e-01
8.606630999892178613e-02 1.319623703304221851e-01
8.498187747849353380e-02 1.310235630611579216e-01
8.436857319686280610e-02 1.302889559079336013e-01
8.289667309805677509e-02 1.283883379782261580e-01
7.254719611012586111e-02 1.156865784260901475e-01
6.933721962225397606e-02 1.113255607554920479e-01
6.363288613480987121e-02 1.032477468186257519e-01
5.702597436002762588e-02 9.281038974401106811e-02
5.549080782866771394e-02 9.034252550466562171e-02
5.354341867752494127e-02 8.668068275353287000e-02
4.900982772262973269e-02 7.841500623411511162e-02
4.745013671872098937e-02 7.592663932292248452e-02
4.534167087742044244e-02 6.960667003526968544e-02
4.392906271261491635e-02 6.578138125738257347e-02
4.166666666666667129e-02 5.874995653833972598e-02
3.928292080020758664e-02 5.190699669316728437e-02
3.804347608854237450e-02 4.637680942187570599e-02
3.586816437824653231e-02 3.681243470638541349e-02
3.436046644301109926e-02 2.700129313949850562e-02
3.329398786463003829e-02 1.834120242707399165e-02
3.340089907230545108e-02 1.046997228619087929e-02
3.338065647752948284e-02 9.535965589589072422e-03
3.337188134710302595e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.8.dat <==
6.040834875343565891e-01 0.000000000000000000e+00
6.030018773524016273e-01 1.366478931426497873e-02
6.026171047364563549e-01 1.797521903489483416e-02
6.002765493621156079e-01 2.909752932613773532e-02
6.002424792349180249e-01 2.928790628412569069e-02
5.999999999999999778e-01 3.000986404696300014e-02
5.968783343056947022e-01 4.010583381951404736e-02
5.956938847047845709e-01 4.381972431427436088e-02
5.917555710828583670e-01 5.421111887476254276e-02
5.865985844969893170e-01 6.503404108483866464e-02
5.849696469207794625e-01 6.830298025411281337e-02
5.806186136972326661e-01 7.481082557496863961e-02
5.773088662416292483e-01 7.978593347501243549e-02
5.715580731565491623e-01 8.822473982321583919e-02
5.627659731057442771e-01 9.893610757702296643e-02
5.620939008143784887e-01 9.972926720958570634e-02
5.614876534865224089e-01 1.004049386053910420e-01
5.502875326920783072e-01 1.126437663460391481e-01
5.378301335012174444e-01 1.236794659951299530e-01
5.329507743740952153e-01 1.279083702896761932e-01
5.281662485979131683e-01 1.317221293180547703e-01
5.166666666666666075e-01 1.401719524913096759e-01
5.010328349080319654e-01 1.499999999999999944e-01
4.947867989617377171e-01 1.541601763934281055e-01
4.859246596990025591e-01 1.586130104514960337e-01
4.831025224262248119e-01 1.599610800218068951e-01
4.782844069950361598e-01 1.624999999999999778e-01
4.556649117703020502e-01 1.727526323445468803e-01
4.499838657753650883e-01 1.749999999999999889e-01
4.382145693535817177e-01 1.798812360202483029e-01
4.309822284481157340e-01 1.820533146556529425e-01
4.103787949888945130e-01 1.883901473675893001e-01
4.085150406533811784e-01 1.889291869811609847e-01
4.081209779857331021e-01 1.889993561274326828e-01
4.047820676702678089e-01 1.900011292936939766e-01
3.900446569537470154e-01 1.939880388516786458e-01
3.753124154209019903e-01 1.969927830420050985e-01
3.666666666666666408e-01 1.987174386071157983e-01
3.648053727135613933e-01 1.990693530234473596e-01
3.586155128070264708e-01 2.000000000000000111e-01
3.392270604782692822e-01 2.029468635724679948e-01
3.313160515606559109e-01 2.040345635453548190e-01
3.255590012658287069e-01 2.044424754671455013e-01
3.015893166653169644e-01 2.063572666612679130e-01
2.936790819160259858e-01 2.063209180839739865e-01
2.774052822667794072e-01 2.062925773001973717e-01
2.734765409632036182e-01 2.062728456845233649e-01
2.500454364320409129e-01 2.038658021596161107e-01
2.464935136783268366e-01 2.035064863216731745e-01
2.455778754545306641e-01 2.034002930302586110e-01
2.443490877775884307e-01 2.032761193332197347e-01
2.295767396597621635e-01 2.017354939181434104e-01
2.169426920660268432e-01 1.997239746006398420e-01
2.103362245803408193e-01 1.983188770982959315e-01
1.978881960253041639e-01 1.952769116982968622e-01
1.876967986439311287e-01 1.924623350284193624e-01
1.790699206689839451e-01 1.895994576662804465e-01
1.666666666666666574e-01 1.854688624300727118e-01
1.517909739901850408e-01 1.791666666666666685e-01
1.507037043467864268e-01 1.786388884065768512e-01
1.495822781648508126e-01 1.781223620787937278e-01
1.334476724848645546e-01 1.698399251878562888e-01
1.288222752798268145e-01 1.672519756529291801e-01
1.222713597178639033e-01 1.637906138976055193e-01
1.191340424383063451e-01 1.616573759516264086e-01
1.179247316045587968e-01 1.607698913343579283e-01
1.139808264880660116e-01 1.580786733392430254e-01
1.012390196156216504e-01 1.488733823393287581e-01
9.574928668563771617e-02 1.440737453838857318e-01
8.798090591395334170e-02 1.371317793010073394e-01
8.366663553244435558e-02 1.334896417100001620e-01
8.105814075033443422e-02 1.305436045576665594e-01
7.391280890259241398e-02 1.218999916148352514e-01
6.918200567775781296e-02 1.162474434981514843e-01
6.781543691052781264e-02 1.143691261789443886e-01
6.122206711643907867e-02 1.057774675662114944e-01
6.003501877513487545e-02 1.042175530522042454e-01
5.260258268622129002e-02 9.409968619180392180e-02
4.953823849977010557e-02 8.914206948472309933e-02
4.260225717890828850e-02 7.689621523088502331e-02
3.902784648925473887e-02 6.983325087956099297e-02
3.697404900829653895e-02 6.541530195776795731e-02
3.344521820658471339e-02 5.657715876806556493e-02
2.983121508511930864e-02 4.582598695880838596e-02
2.680865333963464506e-02 3.945643771446574743e-02
2.574124736916622025e-02 3.480908105327738811e-02
2.309329046109839106e-02 2.156069239000763318e-02
2.211703298353516478e-02 1.833394558436067870e-02
2.315158866619922845e-02 8.809370264890396471e-03
2.306428930678710784e-02 1.695526539824865082e-03
2.315236473488656299e-02 0.000000000000000000e+00


==> data/forward_zero/isolines/isoline_phi0_tau1.9000000000000001.dat <==
5.998100182079789677e-01 0.000000000000000000e+00
5.985452542817117916e-01 1.521192094837844726e-02
5.983265753313741220e-01 1.700135160039183135e-02
5.962569969165507633e-01 2.766946543328699035e-02
5.957445146349166221e-01 3.023053800793750606e-02
5.934760214482773799e-01 3.840467739080533072e-02
5.908348111449920337e-01 4.624926109417062947e-02
5.886012040373499454e-01 5.263393535200830420e-02
5.833333333333333703e-01 6.305421889614017117e-02
5.818339346684094915e-01 6.591696733420478183e-02
5.809911684732154136e-01 6.744738828670598929e-02
5.781697962306824312e-01 7.183020376931756323e-02
5.720132583422000705e-01 8.155113610815553638e-02
5.692007920242555530e-01 8.586745869092227146e-02
5.646835786542110380e-01 9.126568538315572854e-02
5.592449835226650512e-01 9.782998901511005818e-02
5.544119926304046375e-01 1.032352029478381394e-01
5.475235006509949764e-01 1.112617503254974965e-01
5.389972206052802139e-01 1.190111175788789583e-01
5.376581589881618273e-01 1.201537120421757171e-01
5.355792102677339184e-01 1.219618881519743958e-01
5.250103560514779444e-01 1.310208198632913934e-01
5.166666666666666075e-01 1.373552143540768267e-01
4.967120332408166972e-01 1.499999999999999944e-01
4.933965391666458311e-01 1.523064966666388409e-01
4.885729227652447770e-01 1.546406158521327623e-01
4.828786104490169206e-01 1.574980482725200082e-01
4.734610342245711978e-01 1.624999999999999778e-01
4.574724875827449466e-01 1.700412686258825634e-01
4.504918523776238470e-01 1.727951114265742771e-01
4.449174772983265358e-01 1.749999999999999889e-01
4.367207622609752260e-01 1.783874289276418390e-01
4.317217970075388767e-01 1.798346089773836809e-01
4.173962285646943826e-01 1.842966444483727373e-01
4.090964881661979802e-01 1.868359759350205762e-01
4.074529452383367500e-01 1.871622660720926867e-01
3.939452511780352495e-01 1.912760488810154313e-01
3.904774526703871929e-01 1.922568559851178804e-01
3.867027750401420549e-01 1.930309188266172427e-01
3.666666666666666408e-01 1.971825133044314282e-01
3.626065366648841271e-01 1.979699349991087542e-01
3.503324227940319835e-01 2.000000000000000111e-01
3.377645144443887082e-01 2.022155905555276800e-01
3.318029264841848569e-01 2.030608136982970935e-01
3.273594633193411818e-01 2.034136400079954998e-01
3.014374096166266837e-01 2.057496384665067901e-01
2.943262529454251930e-01 2.056737470545748070e-01
2.770376688038033164e-01 2.056492537399890463e-01
2.736992415605272733e-01 2.056604190418834244e-01
2.515709466777404923e-01 2.037568371420661606e-01
2.466619126677930818e-01 2.033380873322069293e-01
2.439574559755519345e-01 2.030411402519978203e-01
2.295202402697200106e-01 2.016111952600506962e-01
2.172307203215407267e-01 1.994359463451259584e-01
2.103877197661218057e-01 1.980614011693910825e-01
1.977097236139027103e-01 1.950538211840450731e-01
1.877656503160679835e-01 1.923762704382483424e-01
1.791597415182031305e-01 1.895844875247439110e-01
1.666666666666666574e-01 1.855204636038599864e-01
1.513604408017202585e-01 1.791666666666666685e-01
1.505288187359835050e-01 1.787700526146790148e-01
1.496889278161898096e-01 1.783889862071411647e-01
1.332796449514983550e-01 1.700751637345689904e-01
1.290324372926215934e-01 1.677423536827837292e-01
1.221108589359878593e-01 1.641116154613576072e-01
1.187242997402105094e-01 1.618895634805473660e-01
1.177700512427576757e-01 1.611875283112209623e-01
1.147152466453854602e-01 1.591509267689294183e-01
1.009799801556126864e-01 1.493267013943444799e-01
9.485335608066181035e-02 1.441082042533078644e-01
8.850016864933765715e-02 1.385337886865450341e-01
8.329657240847820887e-02 1.341835100674366732e-01
7.995012509244600607e-02 1.306288365313502953e-01
6.810736422980089022e-02 1.177071704622636161e-01
6.712952433298854937e-02 1.165895237222796949e-01
6.685807666015954054e-02 1.162838466796809328e-01
6.597496068181535334e-02 1.152832546969640437e-01
5.067347353661144638e-02 9.710052264675257672e-02
3.952153947283001956e-02 8.367841547002849434e-02
3.552894315401049219e-02 7.831087803586457563e-02
2.842408957883831022e-02 7.012375331894926678e-02
2.320573620610333690e-02 6.505233741450699991e-02
1.789355676842370457e-02 5.962479345051198421e-02
6.887320201696092714e-03 5.567023618867751600e-02
3.406988461262802810e-03 5.329099041066438780e-02
0.000000000000000000e+00 5.187749371426610828e-02


==> data/forward_zero/isolines/isoline_phi0_tau2.0.dat <==
5.958317912041395381e-01 0.000000000000000000e+00
5.956097373251909577e-01 4.390262674808960257e-03
5.949260892328263051e-01 1.159275589949295207e-02
5.939965592958220686e-01 1.786735480750224411e-02
5.925891533666025612e-01 2.620232801330771299e-02
5.914194793320777244e-01 3.131179683364726518e-02
5.900842853322462167e-01 3.670880933278980462e-02
5.857623394968299868e-01 4.878549691825165291e-02
5.850917800223508491e-01 5.087922334450872830e-02
5.833333333333333703e-01 5.419698893227481440e-02
5.784346284827485141e-01 6.421731424137425148e-02
5.756767947233735194e-01 6.921884620331993088e-02
5.732526339699036688e-01 7.325263396990366882e-02
5.669126881902037951e-01 8.259526876272213491e-02
5.664236304106350373e-01 8.327932527643741589e-02
5.662242273249419311e-01 8.355455300419564746e-02
5.565528220431881223e-01 9.603521469545875378e-02
5.475516643494352520e-01 1.059793342602258770e-01
5.444421095665623600e-01 1.097210547832811606e-01
5.404244240380077224e-01 1.133023038479690492e-01
5.350735343577546210e-01 1.181655392495548212e-01
5.267717324860266004e-01 1.253171177831009231e-01
5.213027186114889133e-01 1.301969004321827106e-01
5.166666666666666075e-01 1.337985887920067896e-01
4.921669283030501996e-01 1.495831153030136862e-01
4.917261613313868573e-01 1.498725114327424390e-01
4.916102675854942539e-01 1.499436009188276075e-01
4.826360090251589630e-01 1.548294326100819185e-01
4.682173617722200643e-01 1.624999999999999778e-01
4.597766191007486847e-01 1.665850713488769563e-01
4.481866767281076358e-01 1.714120060368645726e-01
4.387751719628188996e-01 1.749999999999999889e-01
4.349821701514449135e-01 1.766488368181115542e-01
4.325711703954761567e-01 1.772864888135717021e-01
4.256180328330404494e-01 1.795005919585042076e-01
4.097120668260675336e-01 1.846198927594901729e-01
3.928936651208929653e-01 1.896042438294912036e-01
3.912493034311699258e-01 1.900018575168802015e-01
3.882769257919123085e-01 1.908499452029839838e-01
3.666666666666666963e-01 1.958265279418023863e-01
3.605732088579399197e-01 1.969532710956366228e-01
3.406792294627906115e-01 2.000000000000000111e-01
3.354769286392454419e-01 2.009186837025337680e-01
3.326930075282532040e-01 2.012806516101601773e-01
3.308460867649277160e-01 2.014212837533746747e-01
3.010971120134213752e-01 2.043884480536854731e-01
2.956684264428546260e-01 2.043315735571453740e-01
2.761653485309712996e-01 2.041226932625330726e-01
2.721550220280516408e-01 2.039799853146322117e-01
2.611338185376238519e-01 2.030737748663601905e-01
2.478902241591411371e-01 2.021097758408588740e-01
2.410387305431337113e-01 2.012899049925468975e-01
2.286028382088207134e-01 1.995929107260721591e-01
2.185823230238126968e-01 1.980843436428539606e-01
2.107045899418950874e-01 1.964770502905246463e-01
1.958858885822416518e-01 1.927740273944687222e-01
1.889559703786406475e-01 1.908883703600325332e-01
1.830892190213168347e-01 1.889295746075582982e-01
1.666666666666666574e-01 1.835076325504891304e-01
1.565812191057714131e-01 1.791666666666666408e-01
1.525457659355252127e-01 1.772573422150227340e-01
1.484890385090293086e-01 1.753892629392399538e-01
1.344965550495898776e-01 1.683714895972408532e-01
1.226145907947997216e-01 1.617789215229262778e-01
1.184961414380247408e-01 1.592270847839998560e-01
1.119132483117611376e-01 1.550600092018379061e-01
1.016065531408589101e-01 1.482301986701635710e-01
8.832251626762444019e-02 1.380541272559193400e-01
8.324843027873458923e-02 1.342737765607059652e-01
6.892385295289624181e-02 1.229867882681094649e-01
6.497640997489896597e-02 1.200471800502020681e-01
4.950013802802249313e-02 1.084921292196932424e-01
4.536920163872328049e-02 1.053516122656897175e-01
4.398191798457843499e-02 1.046305026358235191e-01
3.560972114882776651e-02 1.000465008513937715e-01
2.225826044022082700e-02 9.411886680410094796e-02
2.010842222614312239e-02 9.333953845249025327e-02
1.816612832926152096e-02 9.300026916870259008e-02
0.000000000000000000e+00 9.017389660438246413e-02


==> data/forward_zero/isolines/isoline_phi0_tau2.1.dat <==
5.918797514736293675e-01 0.000000000000000000e+00
5.912654750960254502e-01 7.932141762692102374e-03
5.911730813743261148e-01 8.826918625673939311e-03
5.899859917626693040e-01 1.866946831413281160e-02
5.890677174285602336e-01 2.479375363809079025e-02
5.870805220680228587e-01 3.239653614966094691e-02
5.864865272533555940e-01 3.490993029334443776e-02
5.833333333333333703e-01 4.332029033103047821e-02
5.815759221873888496e-01 4.824258885405553060e-02
5.802059898693207041e-01 5.156367173200634285e-02
5.753213412342133015e-01 6.266067061710660357e-02
5.705537928723938279e-01 6.999471195051494565e-02
5.700791519344193814e-01 7.071730542580813295e-02
5.643891191682801622e-01 7.979048166917659946e-02
5.625881526428380131e-01 8.242699688359364507e-02
5.590333756563465872e-01 8.714997883849340266e-02
5.537250584302100265e-01 9.415003895347326401e-02
5.429414022679823759e-01 1.057838621307017613e-01
5.412660561834465867e-01 1.075321123668931678e-01
5.403371550319807648e-01 1.084995222876690701e-01
5.323861459809527963e-01 1.160983174212457669e-01
5.167525511977993924e-01 1.289734264716179135e-01
5.165797985224960254e-01 1.291015155585386875e-01
5.039417856390469019e-01 1.383464876814250177e-01
5.021697944470827624e-01 1.395833333333333370e-01
4.891553252238993732e-01 1.474886585572326991e-01
4.823435719257899157e-01 1.516126245170228426e-01
4.631798104043050035e-01 1.616691206169605932e-01
4.623728312195344303e-01 1.620676261464168988e-01
4.614513771639461304e-01 1.624999999999999778e-01
4.453231275405449274e-01 1.696938765243269365e-01
4.333333333333333481e-01 1.741460223531755280e-01
4.318094267360991778e-01 1.746791775584770057e-01
4.104620056431422803e-01 1.819201130180210513e-01
3.970568892971637620e-01 1.858194945783359642e-01
3.890403677356907841e-01 1.880446500625312933e-01
3.840278062071876830e-01 1.893719905648189039e-01
3.666666666666666408e-01 1.935605023412950709e-01
3.570113362281444047e-01 1.951723347807388653e-01
3.377469515353713203e-01 1.977931908989810084e-01
3.333333333333333148e-01 1.982972383215445278e-01
3.207672776456801378e-01 2.000000000000000111e-01
3.169393747398641104e-01 2.005454161463948171e-01
3.019779461443278801e-01 2.013186307628852534e-01
3.003674586894538034e-01 2.014698347578152970e-01
2.985821177970152673e-01 2.014178822029847604e-01
2.864405194408186084e-01 2.011299567132651123e-01
2.752346055405099357e-01 2.007930028605286743e-01
2.730173225941884829e-01 2.008441599547011180e-01
2.506531166146404033e-01 1.993468833853595801e-01
2.341384624439151185e-01 1.971497441330157252e-01
2.270471380075719803e-01 1.961703702833249574e-01
2.213038934864044460e-01 1.953627731802621836e-01
2.113230834558201265e-01 1.933845827208995338e-01
1.922381506506303517e-01 1.882143549799546178e-01
1.913027012492842238e-01 1.879549567717280489e-01
1.905331749833497346e-01 1.876889152805528149e-01
1.666666666666666574e-01 1.799762498270707778e-01
1.645891267175345896e-01 1.791666666666666408e-01
1.551132252904611764e-01 1.753317476988207613e-01
1.471687370714505061e-01 1.720885093452929060e-01
1.241917260062487122e-01 1.614936949421323098e-01
1.187309445307377642e-01 1.585931164336746857e-01
1.124455182367486150e-01 1.558371232923196348e-01
1.005108832072880154e-01 1.501476210539126332e-01
9.101148673648880305e-02 1.453143475218530989e-01
6.372321565356395268e-02 1.327114238348451880e-01
5.962467511709164392e-02 1.307506497658167122e-01
5.655416056571323929e-02 1.297749877980931554e-01
4.637547947489898542e-02 1.262754423230429413e-01
3.987124572489245816e-02 1.244295856660939947e-01
2.941927518750991205e-02 1.217336625582923632e-01
1.747537611486090631e-02 1.197975971474759677e-01
1.406250000000000035e-02 1.191821931061425033e-01
6.034509018727551161e-03 1.189016700069361332e-01
0.000000000000000000e+00 1.186712913957759935e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.2.dat <==
5.877903974063609649e-01 0.000000000000000000e+00
5.873651581479870654e-01 4.031824814653649051e-03
5.863518307499497872e-01 1.364816925005013851e-02
5.858152286987678981e-01 1.950362092691307336e-02
5.852995643936396153e-01 2.328649242412252768e-02
5.827999962106001908e-01 3.173332196513385661e-02
5.822756513980487103e-01 3.368589397842823574e-02
5.784095045763499865e-01 4.507617124301662587e-02
5.743306816746460708e-01 5.450132582934359704e-02
5.717184331427476174e-01 6.085921657137381702e-02
5.688463924162184826e-01 6.487251058198886811e-02
5.655579853195786821e-01 7.002174133121723265e-02
5.619527577301397514e-01 7.600058609873583393e-02
5.513161852287555842e-01 9.100857405228886254e-02
5.505816623259328635e-01 9.205444155062186828e-02
5.489748740529696303e-01 9.371691856072744686e-02
5.393313660802769860e-01 1.036627321605541469e-01
5.339240985990942878e-01 1.093011543417798798e-01
5.294745271262213393e-01 1.138586106099138962e-01
5.200988747344443830e-01 1.214441985141666291e-01
5.133839939121987994e-01 1.267046621008157958e-01
5.032244295159546965e-01 1.344010290044173883e-01
4.956226776279038515e-01 1.395833333333333370e-01
4.867810601263047321e-01 1.451143934596380580e-01
4.820308186257964422e-01 1.481723382170943848e-01
4.686132970168912504e-01 1.550281925349106804e-01
4.614006820323245939e-01 1.587623189099035825e-01
4.533546786727457034e-01 1.624999999999999778e-01
4.421727263860323887e-01 1.678036358316193910e-01
4.333333333333333481e-01 1.711088217561317626e-01
4.265026446315087760e-01 1.735619602733000644e-01
4.113078179548506630e-01 1.788751886958710735e-01
4.023226022524542533e-01 1.815690252254945070e-01
4.014783691878586191e-01 1.817999674049769476e-01
3.879255143733720823e-01 1.854964138058027567e-01
3.790011904174611646e-01 1.876236024640444700e-01
3.666666666666666408e-01 1.906024452464710195e-01
3.519873813839978771e-01 1.926603573586656015e-01
3.467885688281752143e-01 1.932723822525790336e-01
3.333333333333333148e-01 1.948223276593187558e-01
3.205144354549490648e-01 1.961522312117176259e-01
3.133210714137328878e-01 1.966544047470662471e-01
2.999999999999999889e-01 1.972287213807064343e-01
2.972610811923666052e-01 1.972610811923666552e-01
2.808852371147032012e-01 1.970388443778734455e-01
2.661831838416989782e-01 1.965728232343951776e-01
2.540986815031392454e-01 1.959013184968607657e-01
2.255535484403031754e-01 1.919987957308485760e-01
2.247657807248047424e-01 1.919008859418619151e-01
2.120141656543383379e-01 1.899291717283084213e-01
2.016325804916746511e-01 1.875000000000000000e-01
1.916666666666666519e-01 1.853997503368818578e-01
1.682491247726399519e-01 1.789029236490044250e-01
1.666666666666666574e-01 1.784296104695649587e-01
1.424161378628117369e-01 1.711257018527568563e-01
1.180786688255519717e-01 1.638458145952235434e-01
1.110236134919857370e-01 1.614825377564685638e-01
9.495700990470604119e-02 1.559672600760396710e-01
9.099936895874959075e-02 1.551106904169441969e-01
6.058324601454118108e-02 1.468328094205804124e-01
4.961743363178637567e-02 1.447018981614380528e-01
4.553436054846553976e-02 1.440394966241266006e-01
3.364842132347667381e-02 1.422399670201300870e-01
2.267140962681494371e-02 1.412076128475636683e-01
1.770833333333333287e-02 1.407891683166534735e-01
1.484482060031603462e-02 1.405939848861629815e-01
0.000000000000000000e+00 1.397842573079449424e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.3000000000000003.dat <==
5.829424635249724762e-01 0.000000000000000000e+00
5.824739395566411737e-01 4.296968883460772388e-03
5.808758415588297641e-01 2.049149835490069252e-02
5.800377890718265705e-01 2.344670054881336022e-02
5.768763646643085830e-01 3.548565622300824118e-02
5.749775631668132547e-01 4.164422983347990104e-02
5.680354644517178198e-01 5.764893444080774337e-02
5.676066743436268824e-01 5.880333717181349118e-02
5.670586413744593823e-01 5.950925745671158812e-02
5.610028660988026772e-01 6.932095375879014643e-02
5.594165483700677122e-01 7.205537153862377753e-02
5.538818673369962919e-01 7.946651217896413821e-02
5.491155322510621328e-01 8.635986017303942663e-02
5.448414949946206454e-01 9.166666666666667407e-02
5.374991458477611506e-01 9.999829169552246211e-02
5.271066711939318417e-01 1.101533327674251717e-01
5.256366093035397258e-01 1.118172071344543383e-01
5.238123397584137919e-01 1.130889022102356672e-01
5.103140432693364925e-01 1.244021991186690101e-01
5.024833265211623434e-01 1.303249625330598349e-01
4.973834012433116514e-01 1.338436472058791016e-01
4.883006393750979890e-01 1.395833333333333370e-01
4.839960894370148314e-01 1.423294227703481296e-01
4.816448345408077536e-01 1.439265132822185045e-01
4.747445047404131868e-01 1.475344942061617703e-01
4.699233574964983839e-01 1.502052484508802355e-01
4.603350671261012828e-01 1.551392282287443192e-01
4.540253158519402810e-01 1.581342536206964966e-01
4.439696529248478019e-01 1.624999999999999778e-01
4.381789075532629418e-01 1.654073445319577673e-01
4.333333333333333481e-01 1.671667177608429367e-01
4.200424468814122347e-01 1.722019186417008130e-01
4.123865899244205657e-01 1.749916096054193182e-01
4.075547530949125696e-01 1.762759820349279472e-01
3.865623016435047465e-01 1.823804989946775090e-01
3.725346966178524344e-01 1.853743872293979467e-01
3.666666666666666408e-01 1.867882798091788366e-01
3.576788033553686130e-01 1.878272649889823342e-01
3.456140325003410063e-01 1.894736829168371661e-01
3.333333333333333148e-01 1.910390766206610247e-01
3.248589187865330574e-01 1.918077478801335500e-01
3.096115300058082109e-01 1.929448633391415979e-01
2.999999999999999889e-01 1.935302779263911033e-01
2.937806186762894622e-01 1.937806186762894567e-01
2.845969045190389068e-01 1.938574151741570828e-01
2.603412896675101895e-01 1.929216393755271708e-01
2.572271069201647054e-01 1.927728930798352502e-01
2.463982263727816369e-01 1.916666666666666519e-01
2.260375812126433903e-01 1.895915042413798823e-01
2.190994332409461620e-01 1.887163832871397162e-01
1.916666666666666519e-01 1.847508593182270731e-01
1.703938405752504492e-01 1.804090579695279140e-01
1.672352616535768277e-01 1.798063360269405442e-01
1.656287729446980217e-01 1.794632077300862549e-01
1.409042218173663374e-01 1.747842302704257222e-01
1.339795496546200837e-01 1.732342655748704274e-01
1.241667025724080553e-01 1.712607274920354417e-01
1.050638843683713575e-01 1.677587494270749435e-01
9.241805271244521447e-02 1.651638945751095489e-01
7.740413367130170863e-02 1.628282600801703173e-01
7.293887162626372378e-02 1.621862070311120840e-01
6.292204422787059381e-02 1.608655987005569721e-01
4.423245258417482506e-02 1.589736856329967418e-01
3.880305781080552185e-02 1.583073252501138173e-01
2.528216488942141779e-02 1.577308226930610457e-01
1.770833333333333287e-02 1.574503031946307141e-01
9.312166398034555162e-03 1.571300197026544443e-01
0.000000000000000000e+00 1.568009957933957921e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.4.dat <==
5.778742325500408894e-01 0.000000000000000000e+00
5.762776750750655541e-01 1.361085435433059994e-02
5.752966857888653918e-01 2.083333333333333218e-02
5.711096228121830265e-01 3.694742104230061552e-02
5.709874965036556560e-01 3.744861227655923303e-02
5.709417382709309763e-01 3.760840493759772668e-02
5.707126813396590226e-01 3.810325996837180679e-02
5.642165625402147944e-01 5.343312508042965397e-02
5.619701725268961834e-01 5.776975403656087193e-02
5.601419516720762548e-01 6.094321933116950141e-02
5.558022072831817484e-01 6.847918920300273549e-02
5.506333763160113914e-01 7.614810038961691840e-02
5.480496153848680718e-01 7.996435897587460262e-02
5.388761581926684308e-01 9.166666666666666019e-02
5.353915166377054558e-01 9.578303327541087819e-02
5.284236065516292324e-01 1.027135519255007179e-01
5.238651175379892555e-01 1.072389957730367910e-01
5.221036463576962383e-01 1.088075813098312861e-01
5.185051982418263927e-01 1.120403671062100426e-01
5.069842764594658657e-01 1.219048740112661094e-01
4.976758482526641991e-01 1.284070339301065511e-01
4.941851343708668631e-01 1.311374213907335051e-01
4.819032094824963197e-01 1.387849661880600216e-01
4.811814716099838685e-01 1.392178485865806503e-01
4.808323364029507552e-01 1.394093068345627906e-01
4.801345516851059925e-01 1.398258220974407384e-01
4.592131100378182840e-01 1.513245741285820789e-01
4.334075050370116977e-01 1.624999999999999778e-01
4.333681940211979167e-01 1.625209164127187356e-01
4.333269667470238673e-01 1.625381995178569738e-01
4.332873146863377434e-01 1.625498535342452255e-01
4.324589827153544896e-01 1.628681476286226726e-01
4.145529592511221773e-01 1.697688148233801875e-01
4.130832189282154232e-01 1.702690899629317467e-01
4.094203080335176992e-01 1.714017965930779708e-01
3.849759936124489967e-01 1.787546520665501126e-01
3.701459282617604596e-01 1.815937025357864110e-01
3.666666666666666408e-01 1.822324936225028225e-01
3.598603926008015486e-01 1.833333333333333204e-01
3.395999355451857493e-01 1.864666344392595376e-01
3.333333333333333148e-01 1.874375078327265021e-01
3.288172102043978584e-01 1.878494564622688046e-01
3.065852356163288883e-01 1.899185689496621920e-01
2.999999999999999889e-01 1.904575038497806627e-01
2.908356787384713815e-01 1.908356787384714037e-01
2.880157280972974188e-01 1.909269949642212194e-01
2.727723628345121165e-01 1.907040646999214051e-01
2.583333333333333037e-01 1.904898942303437093e-01
2.563896326091033018e-01 1.903708661838466598e-01
2.265975280922794821e-01 1.884716104821076987e-01
2.173424453308851756e-01 1.878378893321092369e-01
1.916666666666666519e-01 1.856259373156196602e-01
1.832405291724817642e-01 1.846986401524568500e-01
1.395883479245035308e-01 1.796994062820015947e-01
8.886253725967373229e-02 1.748989505860050475e-01
8.762451332870661858e-02 1.747509733425867406e-01
8.717697398697658862e-02 1.747157371085393818e-01
8.621980750791673198e-02 1.746927538018999970e-01
3.541666666666666574e-02 1.716179477289511701e-01
2.308337161495899875e-02 1.712794297795885434e-01
1.148818980061057718e-02 1.709453447762550593e-01
0.000000000000000000e+00 1.702268851995914767e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.5.dat <==
5.724935184825469259e-01 0.000000000000000000e+00
5.720909162572980211e-01 3.143957309911660312e-03
5.698453082095508160e-01 2.083333333333333565e-02
5.672515554938871718e-01 3.033644432110762373e-02
5.643814957140429467e-01 3.965061253976347871e-02
5.612431399198937187e-01 4.748627983978745415e-02
5.565109427223875471e-01 5.711464646001983975e-02
5.526134676948818436e-01 6.395461292204727977e-02
5.505635642411867980e-01 6.752670864991272559e-02
5.468778288061191262e-01 7.293363950338170587e-02
5.421217665614694869e-01 7.916666666666666297e-02
5.329992241741390302e-01 9.066433918908364809e-02
5.324131299493484182e-01 9.126874087899750077e-02
5.316154829841082119e-01 9.219523600488975512e-02
5.220784470319052017e-01 1.022363183560013322e-01
5.176831734283927622e-01 1.063517630157738009e-01
5.080957217855456287e-01 1.146427362202802475e-01
5.032074008827417400e-01 1.190722173287229457e-01
4.914648910032277662e-01 1.270984665516105006e-01
4.902186343319090422e-01 1.279556809716287658e-01
4.802583231605608294e-01 1.342943901896575531e-01
4.755174881582792112e-01 1.371947867326163417e-01
4.656218763116209969e-01 1.429807515264591988e-01
4.580999939396745990e-01 1.475399793948936611e-01
4.476135504298734413e-01 1.519450569286442121e-01
4.443595665794720651e-01 1.533558101183900291e-01
4.333333333333333481e-01 1.579824368980457805e-01
4.215139200947917164e-01 1.624414876195174884e-01
4.144924557972256007e-01 1.651285985499795772e-01
4.101184140900794306e-01 1.666200993929182195e-01
3.833803945567146876e-01 1.749935087967749714e-01
3.833367711535320410e-01 1.750078578747399638e-01
3.833061255247896537e-01 1.750136039042718139e-01
3.666666666666666408e-01 1.784991763155315825e-01
3.388568283694535221e-01 1.833333333333333204e-01
3.333333333333333148e-01 1.843322236250433122e-01
3.322174898825107636e-01 1.844491767841557883e-01
3.045126947084664804e-01 1.878460280417998396e-01
2.927220243339996308e-01 1.887918150828336028e-01
2.690339312214954370e-01 1.895265470890342141e-01
2.595211331910280972e-01 1.898849668801244339e-01
2.556586888112417078e-01 1.898835703186055879e-01
2.258662282073335414e-01 1.899342102519995801e-01
2.213879477616897407e-01 1.898606405475115333e-01
1.433716025187234677e-01 1.861450148033715057e-01
1.379487263495745575e-01 1.858238751060009020e-01
1.296007103426485285e-01 1.855251775856621155e-01
9.385023916447593484e-02 1.840717702349656260e-01
7.408640475853885132e-02 1.831971970920040216e-01
5.458540606484036523e-02 1.824745412890696750e-01
3.541666666666666574e-02 1.817388725627335777e-01
2.209102146788160734e-02 1.817865022270221675e-01
1.452785741461746181e-02 1.818366387833493802e-01
0.000000000000000000e+00 1.821914890633712925e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.6.dat <==
5.659753175271466930e-01 0.000000000000000000e+00
5.657132715160143599e-01 2.844478787399426587e-03
5.640044943533346622e-01 1.707209744999675649e-02
5.636138548678137905e-01 2.083333333333333218e-02
5.632099054018936402e-01 2.225314413712068881e-02
5.603038988814039723e-01 3.181383892631318988e-02
5.577110609493384219e-01 4.062954602667502579e-02
5.571916103492492445e-01 4.177045966521976406e-02
5.566940093192851435e-01 4.292026738329170199e-02
5.502880459896839493e-01 5.636789885209539386e-02
5.450446832959996435e-01 6.493163658453247888e-02
5.438294913739130099e-01 6.666666666666666574e-02
5.418394938004612582e-01 6.966204631632078037e-02
5.357285366037569663e-01 7.916666666666666297e-02
5.310574577525478679e-01 8.483903992431035546e-02
5.273623230107171711e-01 8.908460814877861011e-02
5.219694800297749460e-01 9.516323691391539996e-02
5.202486229856000399e-01 9.711281102634664042e-02
5.134831481662471830e-01 1.040184156479151550e-01
5.009048212578920412e-01 1.142538099789545680e-01
4.984805566820328382e-01 1.160588893394798038e-01
4.963786539463046488e-01 1.177013369677224752e-01
4.851416809998566615e-01 1.258402837499402738e-01
4.794005534578434924e-01 1.297196184418320519e-01
4.704308972270545564e-01 1.350753738446060503e-01
4.640642561196086646e-01 1.386347671639920898e-01
4.571360324385148610e-01 1.424571532443892619e-01
4.480422583117587010e-01 1.468024076133857547e-01
4.333333333333333481e-01 1.536281282164900786e-01
4.279155575909122100e-01 1.557029218341275389e-01
4.152154803235373892e-01 1.607904513921090683e-01
4.075371547957741813e-01 1.634431648768502332e-01
3.874805670738032948e-01 1.698159578244125556e-01
3.783327020775954508e-01 1.724996843721310624e-01
3.666666666666666963e-01 1.754282635723829753e-01
3.377064906503891573e-01 1.811467546748054269e-01
3.333333333333333148e-01 1.819403948345987287e-01
3.248716931060671720e-01 1.833333333333333481e-01
3.035303833381493566e-01 1.868637166714827158e-01
2.937962304604537223e-01 1.879861604879930759e-01
2.609185794458524499e-01 1.911496174441628115e-01
2.585440512407286562e-01 1.913505898055736232e-01
2.579308861727815927e-01 1.913983685596321871e-01
2.496203458168062550e-01 1.916666666666666519e-01
2.261027400664529508e-01 1.924753427153988172e-01
2.241976190916921685e-01 1.924690475749745167e-01
2.227633319991697558e-01 1.924122226669433833e-01
1.463712074603469859e-01 1.924284485890816465e-01
1.192469119637947772e-01 1.917948442438129897e-01
9.879772551361083732e-02 1.911396078765869033e-01
8.590496244809703308e-02 1.912831665218606148e-01
6.921876444648686344e-02 1.913803600214454281e-01
4.275050446993700765e-02 1.905207545099056876e-01
3.541666666666666574e-02 1.903024160338961379e-01
1.134088654981755748e-02 1.909585554867593293e-01
0.000000000000000000e+00 1.912981719806923497e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.7.dat <==
5.595877594077582895e-01 0.000000000000000000e+00
5.589854278900198148e-01 6.582169690729723979e-03
5.576444987654205487e-01 1.597783209875390520e-02
5.567495863334350759e-01 2.083333333333333218e-02
5.549121275095469930e-01 2.842120582378638433e-02
5.534603322663327329e-01 3.354499822166554651e-02
5.500632771694787815e-01 4.241848995428981750e-02
5.461642115267802966e-01 5.097246569520726134e-02
5.441745703097051745e-01 5.563428177049794393e-02
5.422693374989592252e-01 5.882587583104352535e-02
5.371963049787589206e-01 6.666666666666666574e-02
5.289343994794774018e-01 7.846986510509885993e-02
5.281904331885918236e-01 7.943597245372178983e-02
5.224121938410395405e-01 8.694401175108018576e-02
5.179210830490373896e-01 9.175205998577860844e-02
5.110330652855383793e-01 9.852828760444973244e-02
5.085317601887495709e-01 1.012676445493053690e-01
5.046130198588647531e-01 1.043652803763604475e-01
4.929658268795801268e-01 1.138529974184987331e-01
4.826617562754877411e-01 1.216204505879558695e-01
4.799643656783156853e-01 1.236830690326315291e-01
4.784696426573377681e-01 1.247547608391347262e-01
4.748832722157318997e-01 1.268787784029943300e-01
4.651901444831942900e-01 1.328917268679976060e-01
4.568233782161566503e-01 1.377673399090166839e-01
4.351429286946789099e-01 1.483549133078676807e-01
4.330927218842856030e-01 1.493262879426664191e-01
4.307907853355650851e-01 1.503178184997210065e-01
4.055050501799503659e-01 1.609421130419901869e-01
3.907480737389509295e-01 1.657315744929779844e-01
3.746234877192915480e-01 1.706450771929791110e-01
3.666666666666666963e-01 1.728734571010014376e-01
3.444054688437541700e-01 1.777972655781229205e-01
3.333333333333333148e-01 1.801871667008635158e-01
3.177132115742209439e-01 1.833333333333333204e-01
3.030817913856557189e-01 1.864151247189890503e-01
2.941342274616146057e-01 1.877326627371223577e-01
2.596543827540416238e-01 1.924923225546093519e-01
2.582320309786154677e-01 1.927809925685625425e-01
2.565776436606477251e-01 1.928027011607572894e-01
2.293872919218101214e-01 1.948840140759940942e-01
2.137249615774323708e-01 1.954250128075225301e-01
1.929939328041525570e-01 1.961077404467513885e-01
1.788655821425254033e-01 1.967365869057570715e-01
1.554178201156317662e-01 1.974543445086843207e-01
1.118744556226597270e-01 1.975118114400750136e-01
9.757215596913543232e-02 1.976378042790125078e-01
4.971942111059496350e-02 1.983973746402799554e-01
1.827950384987191840e-02 1.987231454735821357e-01
0.000000000000000000e+00 1.984683414777410615e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.8000000000000003.dat <==
5.529604999641026808e-01 0.000000000000000000e+00
5.512980102489910550e-01 1.172553847390382653e-02
5.501920118917559277e-01 2.083333333333333218e-02
5.487918216245504244e-01 2.576414715202849856e-02
5.474873033171473447e-01 2.997332499550387983e-02
5.453927649664200850e-01 3.626792627518490852e-02
5.429859704097792505e-01 4.306188147789885567e-02
5.390484681021220359e-01 5.173996315800173662e-02
5.375550339238952535e-01 5.452023748868916470e-02
5.342120044736894391e-01 5.991119671929442947e-02
5.302585324756854401e-01 6.666666666666666574e-02
5.266742588776971434e-01 7.168944329975823759e-02
5.187015746002342498e-01 8.205358861602735088e-02
5.169819076900326049e-01 8.459577990199609876e-02
5.153846870834163374e-01 8.621810515169636702e-02
5.104963383735550142e-01 9.094114480308265747e-02
5.044972559332898676e-01 9.699529588563977900e-02
4.982945710277990048e-01 1.024478242991387622e-01
4.878655040650256014e-01 1.118128682926769202e-01
4.784188608388217356e-01 1.188026149231627970e-01
4.760648581255632616e-01 1.201698108340843590e-01
4.678032862950662896e-01 1.258657277252191453e-01
4.565131077294363182e-01 1.331132826082111476e-01
4.461923944824125465e-01 1.383099444099279984e-01
4.318018917421206915e-01 1.457119635446046946e-01
4.180457659062856157e-01 1.519109459283809471e-01
4.036253956125763209e-01 1.586286920359913644e-01
3.937712787639807699e-01 1.619525682116907117e-01
3.718406329308771019e-01 1.692536497987718880e-01
3.666666666666666963e-01 1.709097161163971035e-01
3.498426822626478083e-01 1.750786588686761014e-01
3.333333333333332593e-01 1.792130806773649665e-01
3.157143572366011286e-01 1.833333333333333204e-01
3.031315764920790023e-01 1.864649098254123061e-01
2.935902933136199655e-01 1.881406133481183240e-01
2.615619282070155149e-01 1.936845384627180477e-01
2.580792079284598972e-01 1.944620461202741513e-01
2.537316788349897601e-01 1.946442078126536523e-01
2.322378512356582658e-01 1.969744242394827483e-01
2.220157683029285733e-01 1.979667113604841044e-01
2.108264126018992712e-01 1.986534331979157575e-01
1.775628084144406371e-01 2.006449080900113979e-01
1.388141564068419986e-01 2.021300458602205419e-01
1.096467279804065331e-01 2.033967279804065331e-01
8.169036575196059191e-02 2.039905203658824440e-01
6.269579324061355652e-02 2.045039027014652067e-01
9.370037613125360709e-04 2.058641749218124706e-01
0.000000000000000000e+00 2.058429772912736544e-01


==> data/forward_zero/isolines/isoline_phi0_tau2.9.dat <==
5.457052813751573916e-01 0.000000000000000000e+00
5.457035752720091892e-01 2.162634355403423030e-04
5.448998298367055959e-01 1.041666666666666609e-02
5.435832222911056721e-01 1.708314826295384906e-02
5.424956143131683950e-01 2.222404959173542721e-02
5.412208535285190081e-01 2.823264449866266096e-02
5.354109636121539006e-01 4.370152403664145230e-02
5.353981000743335272e-01 4.373408577800023261e-02
5.353778334755593393e-01 4.378167970853494295e-02
5.312199223071634169e-01 5.310029867804237635e-02
5.251342883564853459e-01 6.283944850683557959e-02
5.234354315128856294e-01 6.553670053708407495e-02
5.217029452321566563e-01 6.797579135389861249e-02
5.121865867572047426e-01 8.066376448781702180e-02
5.085001931765605887e-01 8.486776280186833499e-02
5.017916646492427413e-01 9.235713939870182632e-02
4.866741091115042717e-01 1.060233510426140807e-01
4.828497970614671897e-01 1.098065854912535361e-01
4.788541999214526168e-01 1.127078677663304468e-01
4.733402342627744952e-01 1.165369790170325826e-01
4.566392037162436690e-01 1.280816138819873551e-01
4.556065206324369510e-01 1.287706793635509384e-01
4.540800640360500018e-01 1.296488746586555441e-01
4.390733182245372124e-01 1.381537462228009661e-01
4.307182430182489585e-01 1.426777471177636814e-01
4.085057183346407217e-01 1.531034518748365936e-01
4.018866700234782208e-01 1.564887220801782775e-01
3.966658047932997699e-01 1.583344106750420033e-01
3.698262471745550339e-01 1.682464569206108262e-01
3.666666666666666963e-01 1.693252239901188450e-01
3.546018506882839261e-01 1.726990746558580425e-01
3.333333333333333148e-01 1.787136552617605012e-01
3.158411964627521606e-01 1.833333333333333204e-01
3.034860775077984352e-01 1.868194108411317944e-01
2.924936740869242269e-01 1.889630777681401697e-01
2.632137492690768132e-01 1.947169266265063592e-01
2.579466720580921302e-01 1.959199406943195054e-01
2.301678930053088490e-01 1.989973977109469883e-01
2.211397222647241978e-01 1.998749665799626207e-01
2.168295453624636826e-01 2.004943939111554774e-01
1.763966259466597242e-01 2.041434554933540535e-01
1.586099650179708942e-01 2.055236130506997716e-01
1.310455096745122006e-01 2.073747382689717922e-01
1.143631775026211078e-01 2.081131775026210939e-01
8.199742758689941569e-02 2.097288451150290944e-01
5.900317375903217643e-02 2.105949814872438708e-01
2.251388538859993779e-02 2.118784713471499881e-01
0.000000000000000000e+00 2.131770555299493664e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.0.dat <==
5.385754838946255063e-01 0.000000000000000000e+00
5.378209771972524145e-01 7.479406439865145251e-03
5.376660811357888425e-01 9.351526556919724509e-03
5.375024295413504127e-01 1.128370991332622829e-02
5.356826799991806221e-01 2.016830000204854548e-02
5.346994014475690005e-01 2.547247161906850479e-02
5.345579899470964680e-01 2.638184905937862243e-02
5.336322178666720317e-01 2.858218520004528890e-02
5.300524555651446867e-01 3.915210477012405488e-02
5.251298089639439004e-01 5.010675415656883763e-02
5.245411245025204394e-01 5.132415580734371596e-02
5.232897884775359332e-01 5.364297957534346073e-02
5.185542670017684319e-01 6.201141505683276101e-02
5.116621454212819664e-01 7.196257951409885945e-02
5.088452998817607487e-01 7.590885624199288084e-02
4.993020713601726834e-01 8.693068389304735299e-02
4.988986472806782313e-01 8.739768105259124176e-02
4.891249449462199972e-01 9.736715113993073267e-02
4.887216519449972818e-01 9.773883289883915360e-02
4.882700922350438066e-01 9.815524104751369161e-02
4.708801574262706513e-01 1.132568765683608647e-01
4.639868708846536238e-01 1.183086838438870969e-01
4.589035477831792109e-01 1.217688970893187339e-01
4.519722175279311527e-01 1.265341851453934963e-01
4.439180488984081352e-01 1.317207734190060098e-01
4.346956089394860001e-01 1.370593189015381630e-01
4.297275402689097468e-01 1.399037794196139051e-01
4.010820823679279168e-01 1.540314063706756942e-01
4.002607122169062337e-01 1.544875432413204963e-01
3.995198060332060819e-01 1.547669091251590578e-01
3.682964405050832002e-01 1.674815535858749094e-01
3.663909022400991256e-01 1.683825342097539091e-01
3.594529491517802766e-01 1.702735254241098395e-01
3.333333333333333148e-01 1.784113247239449418e-01
3.156208969817090315e-01 1.833333333333333204e-01
3.036387008246989039e-01 1.869720341580322076e-01
2.919046687872601797e-01 1.894048317428881911e-01
2.645146507314638518e-01 1.955299900404982583e-01
2.578319759175088932e-01 1.971815982407352230e-01
2.229444371015553150e-01 2.025161003991142183e-01
2.181301328610454893e-01 2.031852858212738755e-01
1.754561842364564250e-01 2.084853947454854695e-01
1.748272550799221114e-01 2.085737942620817520e-01
1.743772129308252261e-01 2.085888947554345729e-01
1.690659478869698806e-01 2.090180316540675709e-01
1.233699200583628364e-01 2.127928015274301865e-01
1.192007063381405746e-01 2.129507063381405885e-01
1.122835077661196584e-01 2.135146051374316456e-01
8.153321683449624158e-02 2.155906456210786304e-01
4.448037542141009687e-02 2.169819071258166643e-01
3.738727219549270453e-02 2.174688933012579040e-01
3.129708977523407848e-02 2.177091932303666655e-01
2.020238505306298782e-02 2.180127793280908777e-01
0.000000000000000000e+00 2.187618524574000967e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.1.dat <==
5.315348310848607705e-01 0.000000000000000000e+00
5.311050315690937218e-01 5.706499019866911361e-03
5.300049461105501569e-01 1.440766134282632331e-02
5.290533637751948515e-01 1.890838406976905889e-02
5.266377886308143408e-01 2.883147695938292551e-02
5.249499570908628954e-01 3.477853464931107697e-02
5.227170497369075797e-01 3.951742199346445356e-02
5.188923300554341145e-01 4.844840590700885685e-02
5.146097600073124001e-01 5.637235335871182418e-02
5.128501849054181161e-01 5.948474961561749791e-02
5.059454764204819321e-01 6.996529825679070891e-02
5.031128123458984414e-01 7.404615452673068976e-02
4.962203958279125526e-01 8.280639284785014376e-02
4.900287089597054058e-01 8.941402782125947024e-02
4.841486039234031979e-01 9.535289480061613643e-02
4.777551447969776155e-01 1.013210316740282557e-01
4.685800601245578290e-01 1.101900801660770784e-01
4.611387800264074577e-01 1.155373405324399000e-01
4.583642108308783603e-01 1.176335919469737590e-01
4.489199272562580667e-01 1.246558526705177639e-01
4.331914665585580027e-01 1.342907852092093401e-01
4.287427072690875307e-01 1.371462470201116335e-01
4.140505989886557603e-01 1.447996006742295061e-01
4.000000000000000222e-01 1.521879885951938072e-01
3.969085233779339750e-01 1.535270508138254220e-01
3.700925417721369626e-01 1.653819635021153145e-01
3.669177227790962892e-01 1.667921947228814261e-01
3.666222546449442454e-01 1.669430081351618855e-01
3.663936221317475317e-01 1.669958162430075499e-01
3.652408507185294084e-01 1.673795746407352736e-01
3.333333333333333148e-01 1.785620875434171806e-01
3.172600966142223311e-01 1.833333333333333204e-01
3.041155569351167154e-01 1.874488902684500469e-01
2.902895410971103596e-01 1.906161775105005840e-01
2.659326129755494872e-01 1.964162164430517388e-01
2.577164897353332318e-01 1.984519462446674987e-01
2.271128794673524243e-01 2.040264056041131702e-01
2.141455099714515697e-01 2.061482105340488036e-01
1.818912214852430043e-01 2.106304071617476348e-01
1.723933506482544786e-01 2.119617892309630658e-01
1.646334414586768102e-01 2.125872630859650114e-01
1.262678933303689466e-01 2.169364417856580740e-01
1.161734326527125438e-01 2.178513156288336139e-01
8.087574630091468042e-02 2.201083330217665224e-01
6.829289087975208561e-02 2.209145721510690497e-01
6.445712791293910227e-02 2.211205172037430389e-01
4.156263175019392353e-02 2.224793247668993557e-01
2.300755802004472023e-02 2.229511030167364294e-01
6.373617532600839991e-03 2.234684043831502154e-01
0.000000000000000000e+00 2.237888292533869727e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.2.dat <==
5.251313944596242012e-01 0.000000000000000000e+00
5.246345574962820724e-01 2.111791201638231301e-03
5.237416263298195762e-01 7.270732491215755808e-03
5.228396302955110597e-01 1.442921079654584451e-02
5.195098284086954177e-01 2.835246957570330614e-02
5.191054089728971421e-01 2.994730702513984447e-02
5.187949086932444054e-01 3.105515058587385302e-02
5.165866098579831034e-01 3.710359181737464540e-02
5.134115254795948990e-01 4.565817812294525879e-02
5.121901220481406281e-01 4.797478632393888803e-02
5.067912449107827566e-01 5.858712887567150973e-02
5.036487059818913758e-01 6.359698022251693283e-02
4.963141297581777356e-01 7.461271140904074395e-02
4.936081796411887490e-01 7.832830795632350629e-02
4.909553736331725426e-01 8.125937869474850195e-02
4.845613719130127395e-01 8.845666865333745577e-02
4.801730994117087148e-01 9.327871853364509691e-02
4.688100228666508551e-01 1.040141866638040480e-01
4.661153265737094098e-01 1.069037687649458945e-01
4.635871412611896059e-01 1.087116061809261375e-01
4.460697148534876755e-01 1.229018758072744077e-01
4.311652231046409489e-01 1.323764435620257973e-01
4.272904239771404544e-01 1.347259830615415155e-01
4.249234382416715583e-01 1.361281248351841056e-01
4.000000000000000222e-01 1.500508613058068041e-01
3.938826942134407982e-01 1.529010171935854534e-01
3.668302370186690697e-01 1.656852445546522778e-01
3.655637560877338377e-01 1.661576310148514812e-01
3.644507027214506367e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.786091305188386991e-01
3.186421768768846752e-01 1.833333333333333204e-01
3.046808781396235788e-01 1.880142114729569103e-01
2.882107865846841310e-01 1.921752433948201999e-01
2.676659930507097607e-01 1.974995789900269583e-01
2.575706619654377638e-01 2.000560517135177574e-01
2.309334415745251667e-01 2.054106672371467934e-01
2.101283771315413107e-01 2.091353093124436180e-01
1.881913447215400881e-01 2.127304482405133479e-01
1.696537480176412149e-01 2.157753160927767255e-01
1.518992130260617968e-01 2.178127690231933533e-01
1.337671287588197144e-01 2.201835334144717493e-01
1.090739138667739389e-01 2.228301989332581168e-01
8.333756101338021804e-02 2.250320013520415996e-01
6.749724690417703565e-02 2.265740797324586886e-01
4.489122455706324316e-02 2.271999102354730626e-01
0.000000000000000000e+00 2.288658122446789733e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.3000000000000003.dat <==
5.171434065413679226e-01 0.000000000000000000e+00
5.169564400927257886e-01 4.804578408895646829e-03
5.164713843044658192e-01 1.263476859991657410e-02
5.149964651753975442e-01 1.847142792566206296e-02
5.134935867136942722e-01 2.571651915003769773e-02
5.121794349457606810e-01 3.042278912471731156e-02
5.087152966174062207e-01 3.992639023121049430e-02
5.070938136910816407e-01 4.404346726929520700e-02
5.011038707663895142e-01 5.669936863092449320e-02
5.006031105903553380e-01 5.767036823560818537e-02
4.911746460524916702e-01 7.272440465944046695e-02
4.898134242986817433e-01 7.450146696533736790e-02
4.870659308379762797e-01 7.802833244420127878e-02
4.763843390511035558e-01 9.130197399767719935e-02
4.665389541793837358e-01 1.006877888549767147e-01
4.623513734433525868e-01 1.046645420846102625e-01
4.536295232120880483e-01 1.125285313259490327e-01
4.488830495818898481e-01 1.164747100990581319e-01
4.432741576759559599e-01 1.211815329287933840e-01
4.405406485874109879e-01 1.230010180792557167e-01
4.252927185647562558e-01 1.330727096168097534e-01
4.177118880000943446e-01 1.377306915555345790e-01
4.000000000000000222e-01 1.481924879000286188e-01
3.915182366099338451e-01 1.524118190687219487e-01
3.669965345550230129e-01 1.646874593365287576e-01
3.644816502527833402e-01 1.656581975525666106e-01
3.623893468421490738e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.783562139604106811e-01
3.188848864040757514e-01 1.833333333333333204e-01
3.049657185516395086e-01 1.882990518849728678e-01
2.866544564017795560e-01 1.933424910319986867e-01
2.689455587724119412e-01 1.982993075660908211e-01
2.574530714459500325e-01 2.013495474278831909e-01
2.414602041854484737e-01 2.050488035770580697e-01
2.244593093457813715e-01 2.090267568224064565e-01
2.056312396307564683e-01 2.124793346335400734e-01
1.937017304317518174e-01 2.145672434772506187e-01
1.672128181654434775e-01 2.191730904470359786e-01
1.403825661637140287e-01 2.230479496104053883e-01
1.396348466437235813e-01 2.232023380040032423e-01
1.331648069769773568e-01 2.237801903818676108e-01
1.034977079084143936e-01 2.267407849300297207e-01
9.518028904379129129e-02 2.274854748882223499e-01
6.704335943402041365e-02 2.301187247374913702e-01
5.110447071092782956e-02 2.307471222146381673e-01
3.331313826425266744e-02 2.318331341088369912e-01
1.078076859437417968e-02 2.325528021746657847e-01
0.000000000000000000e+00 2.325881689479632752e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.4.dat <==
5.111951475969730430e-01 0.000000000000000000e+00
5.103165855713821530e-01 6.617197371182220386e-03
5.100579657826715962e-01 1.011464643426306792e-02
5.097188741666167644e-01 1.325234797777873064e-02
5.083831532911616824e-01 2.186373145258155640e-02
5.061916338684764316e-01 2.985042578644750422e-02
5.050093055460658231e-01 3.305237453436948164e-02
5.013859957509024801e-01 4.336507907148703933e-02
4.983350603662061729e-01 4.997923505547953449e-02
4.950956677557247776e-01 5.685445077862587987e-02
4.896975783760071921e-01 6.589296665569974176e-02
4.848826366630082374e-01 7.317505625632576838e-02
4.748597506936569901e-01 8.606278013413296013e-02
4.725489938398718670e-01 8.930092432225195109e-02
4.698131348203790081e-01 9.195664047898949311e-02
4.583829137859882774e-01 1.037986963411853258e-01
4.526535511045871041e-01 1.092492650447458719e-01
4.447141456170392027e-01 1.160193838524392895e-01
4.412146140001491079e-01 1.187948457727524970e-01
4.382845212559676185e-01 1.211437762861309192e-01
4.279952608397369351e-01 1.286702303329838870e-01
4.235400537573293933e-01 1.316222283968702944e-01
4.119120971164833001e-01 1.390195339741148450e-01
4.000000000000000222e-01 1.463108482229358853e-01
3.795498984588280278e-01 1.570042428225456865e-01
3.672003729697915775e-01 1.634644288479171204e-01
3.601724244211181869e-01 1.666666666666666297e-01
3.333333333333333148e-01 1.782547424866247066e-01
3.195656950757608805e-01 1.833333333333333204e-01
3.053986445879526834e-01 1.887319779212860149e-01
2.841931124016952581e-01 1.951884990320619240e-01
2.706264722605876694e-01 1.993498784962006165e-01
2.572964601640911897e-01 2.030722715283300728e-01
2.376701701327461058e-01 2.080546926533393126e-01
2.255403955677685035e-01 2.109727120219832552e-01
2.006110068607898644e-01 2.162123282317203743e-01
1.993668816050649106e-01 2.164556272016883165e-01
1.647949327667774799e-01 2.225387869219790926e-01
1.462685901753898177e-01 2.255965373268010721e-01
1.382458727361743356e-01 2.272193704560521998e-01
1.041400713620336121e-01 2.309239904310604607e-01
9.373829557332913343e-02 2.315458733913742795e-01
6.658968661549272139e-02 2.336616934155171244e-01
4.164694174152357847e-02 2.356845086619006879e-01
3.297871936076340882e-02 2.363557516607869280e-01
2.723595293507857090e-02 2.366506558822711881e-01
9.693245048606038755e-04 2.375849607135734620e-01
0.000000000000000000e+00 2.376370624747597970e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.5.dat <==
5.048712126755243723e-01 0.000000000000000000e+00
5.043473530235340618e-01 6.054026296105871272e-03
5.029437709048820704e-01 1.594293424245704638e-02
5.025179648511386432e-01 1.828899046315720853e-02
5.022368851964753578e-01 1.962968467811449652e-02
4.999039440773675458e-01 2.924939661523855844e-02
4.969889264249460759e-01 3.983521490488202421e-02
4.961870572781025834e-01 4.274717244971983771e-02
4.957445475562500814e-01 4.369184458964850415e-02
4.896091646984770396e-01 5.604163551088547912e-02
4.881185340335951195e-01 5.858988657204395462e-02
4.818433365099709653e-01 6.894567014804307836e-02
4.800766945263865160e-01 7.188222971664974537e-02
4.707364525804381694e-01 8.441900413326067221e-02
4.680670292480697547e-01 8.758586011342553435e-02
4.621376163297614692e-01 9.443684325973507321e-02
4.545853046738018155e-01 1.029701270803446422e-01
4.516542948068992258e-01 1.058917638845145309e-01
4.473343340858644268e-01 1.097309315272586711e-01
4.395272453235917198e-01 1.164920838141564885e-01
4.333891187895454467e-01 1.214873133013184281e-01
4.279378567169219716e-01 1.256852159466058105e-01
4.217308905413525988e-01 1.301249898733032317e-01
4.064143522781284990e-01 1.402412550493047638e-01
4.000000000000000222e-01 1.444190165018104377e-01
3.853088931529048966e-01 1.526849968019880210e-01
3.829786536792622043e-01 1.540029683647876624e-01
3.673797796577881192e-01 1.623879887199382033e-01
3.630690581379480419e-01 1.644336682695309304e-01
3.584620666275012413e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.782715222900845831e-01
3.203597882666385788e-01 1.833333333333333204e-01
3.058149084967579645e-01 1.891482418300913237e-01
2.821392585614832527e-01 1.967288894122208864e-01
2.717206919538535104e-01 2.000337658044917533e-01
2.572042442225190850e-01 2.040866468856235849e-01
2.354358127856236993e-01 2.098267691700226034e-01
2.261702962193106181e-01 2.121065331947591392e-01
2.079649264468061420e-01 2.163716693908590560e-01
2.013967869455819959e-01 2.180634536122486589e-01
1.977221993412371648e-01 2.187865999530400341e-01
1.895856010121331203e-01 2.202804959684501185e-01
1.626050547890031950e-01 2.255870970670408870e-01
1.513322948315718730e-01 2.277890692397871453e-01
1.265698729167067382e-01 2.315923069444177362e-01
1.085286588566351518e-01 2.339005976013119603e-01
8.301151561286818081e-02 2.359627827868581995e-01
6.617182919597949797e-02 2.369249608821918651e-01
3.448336681910894180e-02 2.394243161581612600e-01
3.274414528512852723e-02 2.395280867788967538e-01
3.160123640119738564e-02 2.396273980379613477e-01
2.682883548264961351e-02 2.398515313968856144e-01
0.000000000000000000e+00 2.413161692201967745e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.6.dat <==
4.993346064061431888e-01 0.000000000000000000e+00
4.982239600603434737e-01 5.360233364468051931e-03
4.967533762838157729e-01 1.690473070850400175e-02
4.956231840951255130e-01 2.286764250898368558e-02
4.943907256502386161e-01 2.872239779499829310e-02
4.916246453341860945e-01 3.713570936969449315e-02
4.894560280081604597e-01 4.320303898941604132e-02
4.857492044279033694e-01 5.194619766267201399e-02
4.845869488094302069e-01 5.409057537197112242e-02
4.836853180173077971e-01 5.601223494100071587e-02
4.813861849288686434e-01 6.021556333756886842e-02
4.755165649264272987e-01 7.065552818683618064e-02
4.702002137123777459e-01 7.823163257871726395e-02
4.640508063937106575e-01 8.631757921204895323e-02
4.505257973845293029e-01 1.019575773697027760e-01
4.504493775590671656e-01 1.020293592973294527e-01
4.503805550210817077e-01 1.021104215591474434e-01
4.380430836485138535e-01 1.144666396458150076e-01
4.290751042516222080e-01 1.217900511636288291e-01
4.278810492612619143e-01 1.227312282522831088e-01
4.200992695382341768e-01 1.287746828362397733e-01
4.022159236722986919e-01 1.411742391839336253e-01
4.008696353622688280e-01 1.422101887680846388e-01
4.000000000000000222e-01 1.426971720582311809e-01
3.931993571845368018e-01 1.467671487782641060e-01
3.819616276473093985e-01 1.535335717346556217e-01
3.675043298785128365e-01 1.616406873955897050e-01
3.625239653543713692e-01 1.640953348176557580e-01
3.574215150081763159e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.782748783594457764e-01
3.208987465225588975e-01 1.833333333333333204e-01
3.061007380365697306e-01 1.894340713699030343e-01
2.798698535675837040e-01 1.984309431576455618e-01
2.728916931668415868e-01 2.007656415626093149e-01
2.570863012255039659e-01 2.053840198527894789e-01
2.321798808415120041e-01 2.124090600222491021e-01
2.270741926635974628e-01 2.137335467944754264e-01
2.182404350309347096e-01 2.159910949988542717e-01
2.033079439090974827e-01 2.199746105757641179e-01
1.944970703898891429e-01 2.217882051156807310e-01
1.730916997229709486e-01 2.260039317470237674e-01
1.605113085813137386e-01 2.285015917881446090e-01
1.554318509570890572e-01 2.295641347786708808e-01
1.213233656197023197e-01 2.350899784757539968e-01
1.122219524153814096e-01 2.364056141020268176e-01
7.256055655434551221e-02 2.402661188697793049e-01
6.569256433408338092e-02 2.406677912322377211e-01
5.228194464124068241e-02 2.420824812036147244e-01
3.528576529195103645e-02 2.438962519032842891e-01
2.604362020529204028e-02 2.439087346314376958e-01
9.135930287126043867e-03 2.439788668968463914e-01
0.000000000000000000e+00 2.444893648901780847e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.7.dat <==
4.935109549956114283e-01 0.000000000000000000e+00
4.931421227704094745e-01 3.272267389009722149e-03
4.918389665383808840e-01 1.572462573673840541e-02
4.898586477364251235e-01 2.568986343459742430e-02
4.894253769611505156e-01 2.824776887618839910e-02
4.881861773504659330e-01 3.200062889400717009e-02
4.843301512645822871e-01 4.369301250166983397e-02
4.831973841153288651e-01 4.643244305871647298e-02
4.807225303878960299e-01 5.191684000985816172e-02
4.730011494686867657e-01 6.636861094144332063e-02
4.715194174030966634e-01 6.958027212792851357e-02
4.696626599937985813e-01 7.202908967203514035e-02
4.606065756972334002e-01 8.522992741316140486e-02
4.507088128947986938e-01 9.732118444287871095e-02
4.479989625690420918e-01 1.001784411839337779e-01
4.454883390704052482e-01 1.030551253289332392e-01
4.397588434064231278e-01 1.094236852228831769e-01
4.285446971059777566e-01 1.189669273169690206e-01
4.249126974973653770e-01 1.220821498832258128e-01
4.186571333471257317e-01 1.275811908160120745e-01
4.009103376160620402e-01 1.403557804995374247e-01
3.996487654865407135e-01 1.411983539820542144e-01
3.985439481506102277e-01 1.419679187734369796e-01
3.809850722684736679e-01 1.530828538675006734e-01
3.676324266571443511e-01 1.608721067238007563e-01
3.619881328179349600e-01 1.637627491053849360e-01
3.564350174147510320e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.782241052272677262e-01
3.214505970832542414e-01 1.833333333333333204e-01
3.065913616604369896e-01 1.899246949937703488e-01
2.770950714585435626e-01 2.005120297394256956e-01
2.741368822980345676e-01 2.015438847696049418e-01
2.569636331319739564e-01 2.067333688816193615e-01
2.286825533885890049e-01 2.151828024849121446e-01
2.279834926270975226e-01 2.153702867287755340e-01
2.268802442710419198e-01 2.156711020640355025e-01
2.049424914773732009e-01 2.216091581440398639e-01
1.916399195309654857e-01 2.244473356180453072e-01
1.591152452568330711e-01 2.312549779423157537e-01
1.579906647421265020e-01 2.314602554988521577e-01
1.298276935442129465e-01 2.362434496586279520e-01
1.160819303550507664e-01 2.385842686521883749e-01
1.155530146521431822e-01 2.386649432713086882e-01
1.101749464009354612e-01 2.392923389036215043e-01
9.232811163812500166e-02 2.413652560019199367e-01
9.069511272446113825e-02 2.416565160182221894e-01
8.892029309982082963e-02 2.417670059188479492e-01
6.398941566766058742e-02 2.445841112784324645e-01
3.737384388389805578e-02 2.467287759062733177e-01
1.989927505672103511e-02 2.471889826390413492e-01
1.389965229250006082e-02 2.473571239365139895e-01
0.000000000000000000e+00 2.480327938462133508e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.8000000000000003.dat <==
4.885176266388070454e-01 0.000000000000000000e+00
4.872660826873112527e-01 1.041699794459499152e-02
4.869770221071347827e-01 1.455711934370890193e-02
4.850862369790769346e-01 2.344508626182005215e-02
4.843676986185569966e-01 2.700047440845606064e-02
4.841253827729871673e-01 2.803245023951167481e-02
4.800454591220545408e-01 4.176650158898825849e-02
4.793239407928746587e-01 4.417154732617129681e-02
4.771993169603280793e-01 4.993503245685119996e-02
4.692820474312754397e-01 6.465522765134805450e-02
4.672905794019016623e-01 6.821700980021364047e-02
4.646489583045623761e-01 7.249755697554893796e-02
4.574210742615381631e-01 8.422397959136292134e-02
4.509082899409238010e-01 9.226776594104138529e-02
4.456162366952333143e-01 9.837865196576378590e-02
4.405862488202596516e-01 1.040017358599958364e-01
4.295326244999865262e-01 1.147426860460347281e-01
4.211423109664166886e-01 1.223467384117134515e-01
4.170877008181807510e-01 1.262823501024024075e-01
4.038385495739980069e-01 1.361391552801096139e-01
3.986522495159409707e-01 1.398696660212545850e-01
3.947426571614796598e-01 1.427543927711881211e-01
3.840379193626587417e-01 1.499391504907141570e-01
3.799057192247454195e-01 1.525846909242414839e-01
3.678074122168406568e-01 1.598221933656228944e-01
3.553219599703823506e-01 1.666666666666666574e-01
3.441444657634941673e-01 1.725222009031724402e-01
3.333333333333333148e-01 1.780709586207254724e-01
3.217909082113097341e-01 1.833333333333333204e-01
3.069494935665334490e-01 1.902828268998667527e-01
2.755532335523879217e-01 2.020556716557139476e-01
2.750681315810653005e-01 2.022706951812629217e-01
2.745022018511574236e-01 2.024151987658950602e-01
2.568586316899575395e-01 2.078883847438001697e-01
2.324634530943490429e-01 2.154643165520611359e-01
2.271680226447379547e-01 2.171039650035867796e-01
2.061441628513737689e-01 2.228108295180404319e-01
1.894277326849027887e-01 2.265062025836878656e-01
1.614140514693284123e-01 2.328141682429648029e-01
1.536139983124971131e-01 2.342694646490328658e-01
1.179165385013509759e-01 2.402680290125105145e-01
9.937906606089845496e-02 2.427594479623386425e-01
9.123764192433803100e-02 2.442279557875017826e-01
8.203593620985619173e-02 2.449219008820790466e-01
6.114658904711178095e-02 2.473851316251496624e-01
3.909737977672626819e-02 2.490667898130663471e-01
1.837593504884502127e-02 2.498415405863362859e-01
1.466742493526443890e-02 2.499820819070699696e-01
0.000000000000000000e+00 2.504111913452312654e-01


==> data/forward_zero/isolines/isoline_phi0_tau3.9.dat <==
4.837657656903842640e-01 0.000000000000000000e+00
4.834950270407343265e-01 2.162653336488882388e-03
4.821101711659807609e-01 1.406142664404495812e-02
4.803844070885975315e-01 2.371915638582549474e-02
4.792212913088431669e-01 2.866998212985039096e-02
4.767176459991905313e-01 3.816977427437762832e-02
4.747247750733017968e-01 4.461117346113046417e-02
4.736904281782738368e-01 4.796128251694568856e-02
4.690704897120258066e-01 5.691221512681347156e-02
4.659727582344163066e-01 6.322208304554828573e-02
4.640146326677502264e-01 6.698545087760032768e-02
4.572046066408725906e-01 7.796031862804073120e-02
4.541467298185071777e-01 8.318997608303736746e-02
4.511160654972496964e-01 8.700411851411982145e-02
4.434380290955394210e-01 9.673334538813455064e-02
4.361369599723918800e-01 1.048609088788944321e-01
4.345185001807937430e-01 1.070388583657105319e-01
4.305230659931021386e-01 1.105076948340919796e-01
4.177912664074473481e-01 1.225818994333955081e-01
4.155128734211212538e-01 1.249790446703531593e-01
4.132739400574140798e-01 1.267132675278770937e-01
4.070923451174552898e-01 1.314536896975311286e-01
3.977397089782951367e-01 1.386529453043934823e-01
3.916081684414525199e-01 1.434029076787799173e-01
3.842331586456969594e-01 1.487677147924846843e-01
3.791134496013666144e-01 1.522190280211435653e-01
3.616106952083247839e-01 1.623126559635448551e-01
3.533168661082607964e-01 1.674958831937318759e-01
3.497203881417494387e-01 1.694006492806715836e-01
3.449063145504868699e-01 1.717603521161797653e-01
3.333333333333333148e-01 1.780116666013851212e-01
3.220298799102727094e-01 1.833333333333333204e-01
3.071452557072357203e-01 1.904785890405690796e-01
2.776424964439607179e-01 2.019512085111353217e-01
2.753323743943278945e-01 2.029973629177349581e-01
2.724105878124197244e-01 2.038096081250535541e-01
2.567707669325144937e-01 2.088548970756735623e-01
2.370541576820315299e-01 2.152942904562210602e-01
2.260736499666997912e-01 2.187952682332821031e-01
2.072976229133144388e-01 2.239642895799811295e-01
1.871826309714879621e-01 2.285957031882521195e-01
1.634490936832519725e-01 2.341944577445824738e-01
1.496740960051266556e-01 2.367983321765543825e-01
1.202330761036777274e-01 2.418392458210452123e-01
1.073645461763058917e-01 2.437574815259287431e-01
7.847124194293786381e-02 2.475309979458521215e-01
5.886001535995452616e-02 2.496380792286722605e-01
4.045063564319696658e-02 2.509025108145396254e-01
2.344842906930436760e-02 2.517186797456746339e-01
1.049514556051695836e-02 2.522095139238674788e-01
0.000000000000000000e+00 2.523621592858654727e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.0.dat <==
4.790295613577721934e-01 0.000000000000000000e+00
4.788227697201681843e-01 4.829707265040077482e-03
4.779051224763624095e-01 1.430118819213723261e-02
4.768991549943810138e-01 2.084810855411439040e-02
4.749436905111193985e-01 2.922607023355448114e-02
4.735831447308839204e-01 3.478197997428862653e-02
4.703122823549130138e-01 4.503295585332939971e-02
4.700707524290106964e-01 4.592521490798520678e-02
4.688370900027553634e-01 4.836978576751432835e-02
4.638581656109235785e-01 5.965179260153526813e-02
4.609260146553924020e-01 6.582431628648835464e-02
4.513333014763775131e-01 8.150080704288048539e-02
4.509441072022946639e-01 8.207370817455061918e-02
4.506425557850026187e-01 8.252893214264674093e-02
4.414900713707106128e-01 9.526195778575224926e-02
4.320106128007117907e-01 1.056577207465292101e-01
4.318867943544629773e-01 1.058411958339671721e-01
4.315413102842580728e-01 1.061538226925977380e-01
4.156399848826094479e-01 1.227328665579455191e-01
4.144634571506059517e-01 1.241105622395818897e-01
4.095122333423978356e-01 1.279690506536138583e-01
3.970694838905032831e-01 1.377593118540043904e-01
3.894251645505426018e-01 1.438545636562095775e-01
3.844235169852529554e-01 1.476255647551490968e-01
3.783856026799441441e-01 1.518830986727947030e-01
3.595622611359691745e-01 1.630808187406782295e-01
3.529346575400345021e-01 1.674003310516752885e-01
3.497473582972824291e-01 1.691369410932384854e-01
3.452434023667327878e-01 1.714232642999338752e-01
3.333333333333333148e-01 1.780968106461488787e-01
3.229183141804379820e-01 1.833333333333332926e-01
3.166666666666666519e-01 1.865061322639463004e-01
3.074886276589210432e-01 1.908219609922543469e-01
2.972865719474984125e-01 1.948654025564650616e-01
2.802838879405415984e-01 2.018191389363062638e-01
2.756886270763171387e-01 2.039770577932054352e-01
2.693154306615154203e-01 2.058730462256564142e-01
2.566627246441437471e-01 2.100433622477516082e-01
2.418322195106191175e-01 2.151173252033103944e-01
2.248662466032820273e-01 2.206612552494731927e-01
2.085772059660701838e-01 2.252438726327368745e-01
1.846345320284286107e-01 2.309672012144657893e-01
1.654342471042222484e-01 2.355409096301101790e-01
1.456603472860308335e-01 2.393745987962530852e-01
1.226530535039213748e-01 2.434806217968626119e-01
1.027182271882484121e-01 2.465015272620996178e-01
8.320980792944514259e-02 2.490862769827458800e-01
5.649630418579759672e-02 2.519670299443856898e-01
4.195924960933389292e-02 2.529489784555601917e-01
2.920562313613449257e-02 2.538492006269548185e-01
5.091509492183039255e-03 2.550943236177189988e-01
0.000000000000000000e+00 2.551236168873422527e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.1.dat <==
4.752231725841233878e-01 0.000000000000000000e+00
4.745948974723501190e-01 9.356721417184821546e-03
4.742017688749776694e-01 1.451234431853197504e-02
4.737426445432561528e-01 1.824786838740907399e-02
4.710680640019259124e-01 2.972990167974962766e-02
4.689805165490464889e-01 3.621135596627542141e-02
4.668339572853127395e-01 4.288304040904199199e-02
4.660304036732804689e-01 4.499260195422306180e-02
4.640510271424869160e-01 5.006481815142638236e-02
4.581259643213446697e-01 6.477166578496666716e-02
4.515655762062745771e-01 7.561651388548847053e-02
4.484814173379382263e-01 8.057426694692708391e-02
4.460825444409454721e-01 8.416939926909292047e-02
4.396751051061494886e-01 9.389102512824190616e-02
4.319097011578935663e-01 1.024496031422228726e-01
4.298523814690839440e-01 1.046403709908102775e-01
4.136270053906379585e-01 1.223571232291548044e-01
4.131198567874904692e-01 1.229097176523398505e-01
4.130775062927061758e-01 1.229635684261475709e-01
4.130323297710578601e-01 1.230086381684619840e-01
4.128712748280924383e-01 1.231320309142135971e-01
3.964566623429947589e-01 1.369422164573263490e-01
3.875098534081572454e-01 1.442508349270479051e-01
3.846206707977737893e-01 1.464426418800238716e-01
3.775484700440654984e-01 1.514967297639276678e-01
3.571476454519545429e-01 1.639862996221836955e-01
3.523331719704946297e-01 1.672499596592903204e-01
3.497959056376235276e-01 1.686622559876807814e-01
3.460068111587084605e-01 1.706598555079582025e-01
3.333333333333333148e-01 1.780219042025395770e-01
3.230360600500522539e-01 1.833333333333333204e-01
3.166666666666666519e-01 1.866483682798279475e-01
3.076393370662847682e-01 1.909726703996180719e-01
2.971926903114478491e-01 1.952643995096799701e-01
2.821102999776695652e-01 2.017278183344498599e-01
2.759537567653501666e-01 2.047061644380462342e-01
2.667789168149556911e-01 2.075640554566962059e-01
2.565798139526409560e-01 2.109553798542826708e-01
2.452042161796737230e-01 2.149924364377898689e-01
2.239833540963533931e-01 2.220257254874538344e-01
2.094834669035827157e-01 2.261501335702493787e-01
1.823686011240024385e-01 2.330760874027436036e-01
1.673327153788497224e-01 2.368285663729009505e-01
1.420864982517469621e-01 2.416685111996539070e-01
1.246388928913303995e-01 2.448275389465834895e-01
9.873374527019274094e-02 2.488547020325347914e-01
8.715058329732870701e-02 2.503797073868446188e-01
5.448691304092895954e-02 2.539468712194768441e-01
4.319909896609557681e-02 2.546308610612543211e-01
2.562383530790566730e-02 2.554157035101031203e-01
1.526746592155287744e-03 2.569974241300844175e-01
0.000000000000000000e+00 2.570257693512454922e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.2.dat <==
4.717736859575563657e-01 0.000000000000000000e+00
4.705259131593826916e-01 1.371360556361696931e-02
4.704621092882612099e-01 1.472557052303773671e-02
4.703730690034341744e-01 1.547211148780162915e-02
4.693995536180425865e-01 1.990383003117657257e-02
4.673731204379057980e-01 2.992469797498246639e-02
4.644773755475280486e-01 4.005514232370031152e-02
4.628230901515383300e-01 4.476889434965013181e-02
4.586795646185474751e-01 5.564610343020716388e-02
4.556503566303664599e-01 6.384098620189215811e-02
4.517794067495688459e-01 7.019947345536552141e-02
4.463165034283651522e-01 7.925613053955699039e-02
4.422359730697269509e-01 8.555320588883671973e-02
4.379252547608350477e-01 9.256927770461834126e-02
4.321910761044762683e-01 9.902013908740302239e-02
4.282272360731588789e-01 1.036508797670871174e-01
4.131775949720076224e-01 1.204203115149479197e-01
4.115031083095817555e-01 1.222219865562927527e-01
4.104888702792138799e-01 1.230693478558597953e-01
3.957275879564701171e-01 1.359701172752935117e-01
3.855198575352245527e-01 1.446625582111029651e-01
3.848232884233804829e-01 1.452269361263837932e-01
3.769111444816308776e-01 1.512025795043424603e-01
3.553725648230395273e-01 1.646519548580268333e-01
3.518363614670245165e-01 1.671257570334227782e-01
3.498371174265451078e-01 1.682592962737811115e-01
3.467058983120255289e-01 1.699607683546411063e-01
3.333333333333333148e-01 1.779516047098762821e-01
3.231628694375667799e-01 1.833333333333333204e-01
3.166666666666666519e-01 1.867906301377841027e-01
3.081714932609225244e-01 1.905542307282158121e-01
2.970913092837954017e-01 1.956952688772029270e-01
2.836850372711443580e-01 2.016490814697761147e-01
2.761897083828370181e-01 2.053550313861351173e-01
2.643945076485084700e-01 2.091536615676610200e-01
2.565028044350562419e-01 2.118024845477148310e-01
2.483943765246509616e-01 2.148742823509388611e-01
2.330028547507381753e-01 2.205028547507381920e-01
2.229778053797890069e-01 2.235797553221442469e-01
2.104246766100132393e-01 2.270913432766798745e-01
1.800112993367038450e-01 2.352700118384472572e-01
1.691769526827062720e-01 2.380794403702993223e-01
1.382238276559330237e-01 2.441478067448739908e-01
1.267285095670229733e-01 2.462448441700967328e-01
9.438922300919914965e-02 2.514205111852471086e-01
9.150140954236204993e-02 2.518077235569972649e-01
5.210952489817120836e-02 2.562892977718999599e-01
4.477276031396678485e-02 2.567655668896708931e-01
2.449754766646652926e-02 2.578173462749365763e-01
2.288569407054132435e-02 2.579663636232271129e-01
1.191383532055177719e-02 2.585286321777381380e-01
0.000000000000000000e+00 2.592844744091213349e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.3.dat <==
4.685131620853771328e-01 0.000000000000000000e+00
4.673735619971628452e-01 1.024350530885148429e-02
4.668032202419850618e-01 1.477864583333333287e-02
4.663655933327153780e-01 1.816828764217109926e-02
4.643106166758242392e-01 2.982806557472261061e-02
4.622564334349233972e-01 3.739001178857472019e-02
4.599508776199718874e-01 4.456855977652363771e-02
4.574815431913845654e-01 5.145539756350326482e-02
4.538957145464979637e-01 6.061682264569605294e-02
4.530996473772291866e-01 6.288207294883306486e-02
4.519968735300635698e-01 6.469031501616587243e-02
4.444348553227248644e-01 7.811046425558332285e-02
4.388018858609430417e-01 8.678862105566549634e-02
4.362175442402300707e-01 9.127936054858928894e-02
4.324747447964024660e-01 9.556271832463114624e-02
4.267209839543822381e-01 1.027337782843637665e-01
4.227900150015218017e-01 1.074489918909355968e-01
4.133301931806871998e-01 1.179902570220137392e-01
4.099827229528812955e-01 1.215260887810866164e-01
4.079893812377660134e-01 1.232200708131330480e-01
3.951152118536234159e-01 1.351536158048311786e-01
3.850078504611973984e-01 1.437637447874433871e-01
3.844273101906744428e-01 1.442282891454326199e-01
3.833643546761578147e-01 1.451085243198753927e-01
3.760534265948132782e-01 1.508067097104266452e-01
3.686571290244051724e-01 1.562366093765841790e-01
3.519625912645920618e-01 1.671573144828146784e-01
3.498042948371022365e-01 1.685802282594444923e-01
3.460827414574035865e-01 1.705839252092631042e-01
3.333333333333333148e-01 1.780291803183980948e-01
3.235143085694149323e-01 1.833333333333332926e-01
3.166666666666666519e-01 1.870529325057003756e-01
3.072393159831188769e-01 1.913465814143489596e-01
2.969699282256089146e-01 1.962111383744954696e-01
2.852650580875257247e-01 2.015700804289570769e-01
2.764292737342473605e-01 2.060138361025135034e-01
2.614894412416499669e-01 2.110903725055666980e-01
2.564081992534149590e-01 2.128431415457684994e-01
2.515231117886426171e-01 2.147584032670873111e-01
2.338591381736243036e-01 2.213591381736243202e-01
2.220582986990816132e-01 2.250008111014193124e-01
2.113119624418896836e-01 2.279786291085563465e-01
1.780386683076982668e-01 2.371059258654425461e-01
1.706355413668684817e-01 2.390687439995571595e-01
1.345930464011541872e-01 2.464782616898018308e-01
1.286979896993154793e-01 2.475806654772168824e-01
1.076598141492643712e-01 2.509850981539836767e-01
9.315849233997973433e-02 2.533322604972556014e-01
7.590698573106324787e-02 2.554371912998220084e-01
4.977971106284057035e-02 2.585848496390639739e-01
4.628741323858590051e-02 2.588202265091542054e-01
3.280905385303300309e-02 2.597846289201277137e-01
2.446473431364553849e-02 2.604362599176153203e-01
2.236602665219517699e-02 2.604032848930694088e-01
3.590183811812909260e-03 2.610887879594139815e-01
0.000000000000000000e+00 2.614554711309631796e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.4.dat <==
4.653986826306972246e-01 0.000000000000000000e+00
4.647720375520471014e-01 4.775486336246997053e-03
4.637781069666643274e-01 1.477864583333333287e-02
4.627494510138127071e-01 2.204028908741126683e-02
4.615342500566494977e-01 2.974046177363214721e-02
4.601937388143293450e-01 3.491477824386191031e-02
4.573458477027643188e-01 4.438686098135790487e-02
4.514555903918684443e-01 5.962782693845661286e-02
4.503461199226116984e-01 6.182706843156113991e-02
4.495126494110589510e-01 6.388239356409596004e-02
4.426692695552653656e-01 7.703546405805498931e-02
4.356307081947379256e-01 8.792945433896631746e-02
4.345235859128715461e-01 8.999983109573805873e-02
4.327651638426517344e-01 9.202302265505138412e-02
4.253251310303061694e-01 1.018838948084330176e-01
4.202968568256655324e-01 1.079334552578297413e-01
4.134812504390711352e-01 1.155847414356726693e-01
4.086326578306907487e-01 1.209081485261536276e-01
3.999675541078759888e-01 1.293372276595288473e-01
3.874169742292522534e-01 1.401204618898125309e-01
3.836599404034470862e-01 1.433055622847175525e-01
3.808245147352025683e-01 1.456340084455902684e-01
3.749251292899891119e-01 1.502859571082000856e-01
3.688383838693702343e-01 1.549074071801738173e-01
3.514247330692842342e-01 1.670228499339877215e-01
3.498523670859920442e-01 1.681101884925217393e-01
3.469446675101272026e-01 1.697219991565394048e-01
3.333333333333333148e-01 1.778753955389913433e-01
3.234836253244859350e-01 1.833333333333333481e-01
3.166666666666666519e-01 1.871222267324490485e-01
3.068319915892534500e-01 1.916928071491345587e-01
2.969046869039906889e-01 1.964884139913728456e-01
2.863716981538363404e-01 2.015147484256415156e-01
2.765368185797045797e-01 2.063095844275208979e-01
2.595176876376362185e-01 2.124048749082425303e-01
2.563510146855150218e-01 2.134721717926681139e-01
2.533059011018440887e-01 2.146923740332650488e-01
2.343846213177814275e-01 2.218846213177814441e-01
2.214442013515252605e-01 2.259498706385518751e-01
2.119407420467459002e-01 2.286074087134125632e-01
1.763913533384754984e-01 2.386390704902637272e-01
1.718302706710306271e-01 2.398790821362932202e-01
1.316170337978695148e-01 2.483884465235380312e-01
1.302667376205681460e-01 2.486446858064143561e-01
1.256177970392430010e-01 2.494073942308331071e-01
9.342989923189271018e-02 2.546186548068705702e-01
5.432524843448875013e-02 2.594401303526733260e-01
4.816196814246852254e-02 2.601788022223717189e-01
4.732747087072269876e-02 2.602310872970963196e-01
4.406372637183738478e-02 2.604611392901104439e-01
2.518035622568755988e-02 2.617756069387868201e-01
2.070328800389980781e-02 2.617207554067461084e-01
4.827903807149819780e-03 2.622182919988744199e-01
0.000000000000000000e+00 2.626657601691291255e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.5.dat <==
4.621918215271422214e-01 0.000000000000000000e+00
4.621881582980188474e-01 3.339059733477849220e-04
4.610767007916192761e-01 1.477864583333333287e-02
4.594220859793331502e-01 2.560308089319834196e-02
4.588605700830707956e-01 2.965609808514543463e-02
4.581624132136417615e-01 3.247718752303678513e-02
4.549476821684018124e-01 4.421959081477619402e-02
4.504867770249764702e-01 5.519512133517687213e-02
4.480717676490580947e-01 6.094606933658569536e-02
4.458008801050776793e-01 6.587840947081148590e-02
4.410528734744577073e-01 7.605129997031853661e-02
4.330645286403227434e-01 8.837429406226222917e-02
4.327957274752341488e-01 8.876407141405848189e-02
4.326362686055049700e-01 8.900670598104123976e-02
4.240251915990742582e-01 1.010924095285307411e-01
4.179919297071692519e-01 1.083813421039536706e-01
4.136167326807239641e-01 1.134272506440704986e-01
4.074762683971300259e-01 1.203788558500960004e-01
3.999639953330498821e-01 1.279848932256132110e-01
3.942499194853540945e-01 1.334734188947249156e-01
3.900680299458973987e-01 1.368833592308391078e-01
3.741406591601710852e-01 1.499238939713609942e-01
3.689625521262831498e-01 1.539968399628127427e-01
3.511037963637891335e-01 1.669426157576139602e-01
3.498841473466214880e-01 1.677994481663674375e-01
3.475854457623677729e-01 1.690812209042988346e-01
3.333333333333333148e-01 1.775922658567460899e-01
3.233842828370566691e-01 1.833333333333333204e-01
3.166666666666666519e-01 1.871672056464676603e-01
3.065710703387997671e-01 1.919145902120202030e-01
2.968818904158982419e-01 1.965852990657657728e-01
2.869827620125026124e-01 2.014841952327082186e-01
2.766583238066477324e-01 2.066437238016145816e-01
2.573921492536027644e-01 2.138219004975981385e-01
2.562841926414287097e-01 2.142072142776175192e-01
2.552897611344500661e-01 2.146188977357611216e-01
2.350240715902648381e-01 2.225240715902648547e-01
2.205925816369240788e-01 2.272660101974809943e-01
2.128225725891428610e-01 2.294892392558095240e-01
1.742641040175387512e-01 2.406188866899474366e-01
1.733117452492640986e-01 2.408839083719646335e-01
1.644210446518866442e-01 2.428325373360206152e-01
1.327477161077530443e-01 2.498068955187581763e-01
1.299056340161880707e-01 2.504573478207213766e-01
1.258348669118631025e-01 2.509736332323700969e-01
9.377330612985979030e-02 2.562463094191528845e-01
8.049298568670455734e-02 2.579809980236953404e-01
5.510507118314601771e-02 2.611248266831399101e-01
4.678302392380349894e-02 2.622064218984753170e-01
2.624287762807507238e-02 2.637642057383372540e-01
1.824467338681544371e-02 2.636688380268402132e-01
6.344626242641839692e-03 2.636024048225201755e-01
0.000000000000000000e+00 2.639813038273943757e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.6000000000000005.dat <==
4.595708272510838910e-01 0.000000000000000000e+00
4.594723002679673707e-01 3.241923769676477354e-03
4.589667334731918902e-01 1.477864583333333287e-02
4.559605080548363443e-01 2.930958178405103712e-02
4.559570190855216087e-01 2.954430008138107799e-02
4.558809643757488206e-01 2.973944891756521991e-02
4.527736107237518293e-01 4.406795103532960139e-02
4.496787049359601829e-01 5.149787086439974737e-02
4.462488444650084540e-01 6.023993700430273213e-02
4.429907307713875642e-01 6.738957633165404415e-02
4.395498879766779332e-01 7.513618741290349623e-02
4.333727282845040163e-01 8.461788428141651941e-02
4.311309846279560154e-01 8.801235935914367148e-02
4.298095520407007042e-01 9.002361915306342222e-02
4.227807800166761276e-01 1.003347331122729502e-01
4.157814499980954648e-01 1.088108761995757179e-01
4.137559605070365021e-01 1.112101131835446510e-01
4.063628655496467346e-01 1.198692386263723042e-01
3.968086073066758312e-01 1.291659291477163241e-01
3.946363060324053484e-01 1.316475587323022722e-01
3.931387524683311874e-01 1.330823180285773399e-01
3.909146127919681524e-01 1.347107666939695025e-01
3.794377919281031186e-01 1.446380042366071372e-01
3.733857611488815009e-01 1.495754795046119745e-01
3.691101948259223331e-01 1.529141268321252412e-01
3.500646588224882727e-01 1.666828313722887311e-01
3.499931200604247117e-01 1.667339371869578646e-01
3.498496486291052809e-01 1.668170180375612988e-01
3.333333333333333148e-01 1.771306371159488413e-01
3.227774037750087976e-01 1.833333333333333204e-01
3.166666666666666519e-01 1.868857935410831450e-01
3.070815285676794515e-01 1.914807007174724462e-01
2.969055319754722588e-01 1.964848224375762842e-01
2.870277847523727832e-01 2.014819440957146823e-01
2.766994142488234942e-01 2.067567225175979129e-01
2.564577323196444159e-01 2.145738909551676843e-01
2.563494285101373671e-01 2.146215750680015855e-01
2.562056899415750544e-01 2.146782089878431776e-01
2.553066317505451877e-01 2.150301919778119242e-01
2.354386909606711042e-01 2.229386909606710931e-01
2.201128393696589747e-01 2.280074300650725416e-01
2.133166578885341558e-01 2.299833245552008187e-01
1.955286106104052735e-01 2.357607078438549997e-01
1.808484937877704590e-01 2.398457284022235680e-01
1.749089215516324292e-01 2.415242723598851338e-01
1.737390390730546574e-01 2.418695876857618055e-01
1.723973637138029036e-01 2.420930568712572339e-01
1.351126203645653390e-01 2.508010590916856519e-01
1.289313517629810946e-01 2.522307604613902576e-01
1.201586397702548992e-01 2.533109032318557885e-01
9.398685151429334028e-02 2.572584560357831229e-01
7.687770455166897943e-02 2.596377732934688209e-01
7.090329270819015206e-02 2.603166743125015503e-01
6.174376389327634884e-02 2.615238737859346685e-01
4.609519945355751436e-02 2.634110543723213738e-01
2.678854960187958614e-02 2.647854770554303738e-01
1.695286464410475022e-02 2.646924023311738594e-01
7.413762982258253857e-03 2.645780651258859417e-01
0.000000000000000000e+00 2.649361711411095666e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.7.dat <==
4.575061070624464876e-01 0.000000000000000000e+00
4.572845616732398311e-01 5.584455189502693373e-03
4.568965221310908320e-01 1.477864583333333287e-02
4.546463183878285408e-01 2.728130500651604687e-02
4.540903548332442252e-01 2.998561748676571020e-02
4.528145045545786118e-01 3.489063347260933090e-02
4.506313573241417791e-01 4.391853053958877373e-02
4.489255909347653617e-01 4.805207545417127663e-02
4.445406646766771885e-01 5.957825197640519155e-02
4.403505451940813997e-01 6.880934463473581397e-02
4.380445812513986681e-01 7.421966154548877148e-02
4.336776034565856253e-01 8.090199394875170757e-02
4.296232082394481067e-01 8.733152526563157936e-02
4.272710493250089780e-01 9.093684720038264224e-02
4.216340003186446195e-01 9.963650115740214919e-02
4.138886059601365464e-01 1.090977969115378282e-01
4.137700904953030556e-01 1.092426578268017312e-01
4.053975002687572049e-01 1.194273798908407763e-01
3.948490898279790051e-01 1.299212565802629615e-01
3.936841493513619228e-01 1.313096504966236866e-01
3.928323716247337782e-01 1.321408215306555389e-01
3.915428527787454538e-01 1.330985092368635325e-01
3.729976185569429670e-01 1.493963367698711020e-01
3.691732358132707725e-01 1.524518262582367223e-01
3.514129834105358952e-01 1.653280508040537167e-01
3.501903013023835998e-01 1.662168635883054246e-01
3.497910828649388737e-01 1.664834060218762235e-01
3.495556860957205192e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.769419529886195885e-01
3.226136647528395907e-01 1.833333333333333204e-01
3.166666666666666519e-01 1.868437622449661828e-01
3.070163764209896673e-01 1.915360800421587739e-01
2.968805484380362403e-01 1.965910024716792659e-01
2.873688144244870291e-01 2.014648926121089811e-01
2.767692035514839333e-01 2.069486430999141757e-01
2.577425955979973926e-01 2.145154880788789353e-01
2.569748723367699661e-01 2.148621303859371834e-01
2.559225128490653089e-01 2.152845411153346822e-01
2.481581577398337957e-01 2.184163112460436040e-01
2.359121059617472482e-01 2.234121059617472371e-01
2.193523125195639412e-01 2.291827897424921212e-01
2.140847386787344542e-01 2.307514053454010894e-01
1.907689271036274725e-01 2.380420132538859090e-01
1.774835697798943790e-01 2.423288499312169775e-01
1.738280473582452523e-01 2.434361335051161146e-01
1.695290978876378973e-01 2.441820828486953310e-01
1.370981238416982828e-01 2.516357293432192610e-01
1.281490514819648985e-01 2.536547227706556495e-01
1.152448130593917430e-01 2.553342436422112449e-01
9.426058123699097846e-02 2.585558599269253133e-01
7.257868631295726070e-02 2.616078848383716071e-01
7.136402085517390415e-02 2.617380696595790202e-01
6.950044666407292904e-02 2.619901224770754267e-01
4.529401132452541556e-02 2.648142281174295509e-01
2.735942246114144577e-02 2.658539139641581950e-01
1.526192604481814083e-02 2.660322170683134813e-01
9.168955875502619521e-03 2.661797985311963877e-01
0.000000000000000000e+00 2.667130210159219805e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.8.dat <==
4.553020273531440676e-01 0.000000000000000000e+00
4.548995411331146488e-01 8.138227182938594442e-03
4.547667324367061226e-01 1.477864583333333461e-02
4.530627674417698758e-01 2.395291551804091049e-02
4.518163051353849546e-01 3.057997138506985887e-02
4.488073939312360316e-01 4.222297244935594579e-02
4.484646318934321640e-01 4.376740313885746358e-02
4.481545558193623102e-01 4.452428383488631070e-02
4.429401539553380895e-01 5.895827392226010710e-02
4.379465715304675655e-01 7.010208921995722542e-02
4.366268810183454030e-01 7.335647604713647907e-02
4.339608507323478581e-01 7.744970950534370291e-02
4.283562355767197571e-01 8.675942572162238797e-02
4.251615446295666789e-01 9.169574292340906818e-02
4.206276374333991486e-01 9.902376383228159162e-02
4.140121726037042094e-01 1.071300563988748372e-01
4.111570548781003920e-01 1.106940054975000531e-01
4.045073296957754083e-01 1.190199386335555887e-01
3.929585219892863801e-01 1.306500062684793628e-01
3.927037884406209267e-01 1.309617329403306440e-01
3.925122354289080628e-01 1.311570553666587813e-01
3.922125690646023899e-01 1.313798108115101226e-01
3.724375228339017463e-01 1.491378310515443784e-01
3.692783625602272246e-01 1.516808967805558794e-01
3.541795070439193727e-01 1.627071336776903521e-01
3.505450238157443721e-01 1.653784285567254375e-01
3.494085242724512819e-01 1.661478283091677999e-01
3.487483096461773679e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.766348909729117400e-01
3.222998021601698460e-01 1.833333333333332926e-01
3.166666666666666519e-01 1.867226217269005173e-01
3.070767955202612920e-01 1.914847238077779235e-01
2.968565038570977754e-01 1.966931919406677554e-01
2.877394261046488655e-01 2.014463620281009004e-01
2.768498999115698300e-01 2.071705580901502808e-01
2.589079349755334380e-01 2.144625181071727338e-01
2.575543227012237479e-01 2.150849959107271059e-01
2.556563210402097441e-01 2.158545047531194860e-01
2.403290105434312818e-01 2.221248546548658664e-01
2.362907091683208727e-01 2.237907091683208893e-01
2.188200792169326392e-01 2.300053321192859490e-01
2.146040033108938816e-01 2.312706699775605168e-01
1.969631939881382188e-01 2.369157829112475966e-01
1.789718763278002056e-01 2.427939457274375656e-01
1.738792092369826348e-01 2.443365825708944394e-01
1.678533903263611238e-01 2.454025403788738235e-01
1.382453580277848149e-01 2.521180061348224921e-01
1.276973128001535618e-01 2.544769886858628261e-01
1.122016315903187761e-01 2.565873183647706668e-01
9.904271322638198705e-02 2.584996047521075369e-01
7.493042206320045528e-02 2.623165144409573823e-01
7.148437499999998890e-02 2.629550956473378776e-01
6.981920834302637879e-02 2.630147524992834662e-01
4.480016565805052670e-02 2.656791326863103819e-01
2.777146398245696965e-02 2.666250845709918771e-01
1.410539442520980513e-02 2.669485945811179151e-01
1.014001593572539522e-02 2.670659571653887232e-01
0.000000000000000000e+00 2.676194360309963050e-01


==> data/forward_zero/isolines/isoline_phi0_tau4.9.dat <==
4.534899158744594705e-01 0.000000000000000000e+00
4.528735604235933909e-01 1.030755558417126815e-02
4.528590265069196152e-01 1.477864583333333287e-02
4.516522865797926167e-01 2.098829370629238036e-02
4.498914688775796367e-01 3.108305358881442021e-02
4.468880074599722030e-01 4.261167360117841529e-02
4.462026769254023306e-01 4.460406142658197848e-02
4.439268358839026929e-01 5.115357341411930908e-02
4.414359104842373038e-01 5.837558620405896431e-02
4.356808767293106621e-01 7.132047390124233999e-02
4.352207761793587815e-01 7.250035055750302104e-02
4.342437290272345152e-01 7.400192228766615254e-02
4.271836119782562169e-01 8.622992935148700300e-02
4.232112781561247483e-01 9.239735258972300858e-02
4.196332250850870471e-01 9.841830274930156441e-02
4.141341895893710934e-01 1.051869934573109455e-01
4.087827932702483014e-01 1.120127318981273545e-01
4.036600487562806983e-01 1.186321284522943165e-01
3.933135825540431951e-01 1.291951443010223022e-01
3.919689091298152461e-01 1.304836008707863648e-01
3.912563153682607764e-01 1.311860050627123297e-01
3.876672124105191020e-01 1.344392767820930257e-01
3.718395998848539885e-01 1.488618666135223256e-01
3.693881235304142807e-01 1.508759829991842549e-01
3.560889675392244214e-01 1.608981711031909068e-01
3.507000517533951922e-01 1.650119988859143072e-01
3.492474151707559149e-01 1.660065045357508040e-01
3.484248070678038212e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.766776774905890190e-01
3.225579760284649211e-01 1.833333333333333204e-01
3.166666666666666519e-01 1.869211040872920671e-01
3.062398476347539811e-01 1.921961295104591128e-01
2.967605722387007261e-01 1.971009013188552150e-01
2.886344337284977302e-01 2.014016116469084516e-01
2.769985122884913720e-01 2.075792421266844934e-01
2.605632417656814637e-01 2.143872768894387326e-01
2.583796912197001139e-01 2.154024453409103257e-01
2.552756588304941343e-01 2.166695697198046111e-01
2.366814131625192830e-01 2.243245837991610092e-01
2.327767913246988341e-01 2.257022216532128256e-01
2.182266347753674118e-01 2.309224735289776564e-01
2.151697855210785715e-01 2.318364521877452344e-01
2.057861263157220177e-01 2.353116133971414614e-01
1.964274397064778854e-01 2.387447073375007223e-01
1.799489479631328215e-01 2.430992806134789908e-01
1.739094266690965063e-01 2.448684093760983282e-01
1.666784736625475105e-01 2.462582600299750568e-01
1.397329788623902780e-01 2.527433754028731716e-01
1.270735702087543439e-01 2.556123403690838680e-01
1.072944418876536493e-01 2.586079258893975164e-01
9.791791004265755494e-02 2.600199809209338131e-01
8.102418728958755978e-02 2.626828063398112811e-01
7.327345199938423148e-02 2.639326693190445772e-01
7.148437499999998890e-02 2.643465476308944351e-01
6.704407849368423933e-02 2.645236345758382734e-01
4.416910518601191438e-02 2.667843506168479650e-01
2.844204216479741948e-02 2.678801284368476088e-01
1.229116574762687160e-02 2.683860981781098776e-01
1.160409245020556541e-02 2.684020269900783129e-01
0.000000000000000000e+00 2.688859256949436838e-01


==> data/forward_zero/isolines/isoline_phi0_tau5.0.dat <==
4.518509341579248773e-01 0.000000000000000000e+00
4.509795741314400197e-01 1.233555034039206418e-02
4.510041200182836052e-01 1.477864583333333287e-02
4.503140872447312648e-01 1.817559695574685885e-02
4.481417228205235581e-01 3.154037358099952282e-02
4.455829356271565067e-01 4.127284991061744290e-02
4.441421364959653451e-01 4.561208328118195737e-02
4.400042103362605816e-01 5.782099905882624735e-02
4.341403040336282437e-01 7.117601708722152976e-02
4.338052999859137726e-01 7.181084283454783335e-02
4.334712421564041462e-01 7.250871201411292211e-02
4.261251332533474434e-01 8.575197492225747342e-02
4.214426490477175546e-01 9.303361809265844884e-02
4.186791355127403857e-01 9.783739272066663273e-02
4.142549201360307132e-01 1.032644164501269057e-01
4.065195640869507798e-01 1.132697880139378749e-01
4.027620909630804658e-01 1.182211228952076421e-01
3.948770804791830735e-01 1.262982736864775024e-01
3.912311037634285116e-01 1.298626023660119644e-01
3.895092192998904634e-01 1.316783517991195473e-01
3.814730293158536401e-01 1.391094234606609359e-01
3.713635479015401364e-01 1.486421503135313404e-01
3.694775410433907004e-01 1.502202545706903536e-01
3.583739358859862612e-01 1.587334642483638758e-01
3.509062137570372886e-01 1.645247068773058041e-01
3.490508674159756297e-01 1.658340942245400407e-01
3.480343454666966485e-01 1.666666666666666574e-01
3.333333333333333148e-01 1.766532759815648279e-01
3.226951281687086004e-01 1.833333333333333481e-01
3.166666666666666519e-01 1.870482023735280386e-01
3.056476101781382404e-01 1.926995313485824757e-01
2.966936111891546601e-01 1.973854857794259954e-01
2.892352837221676132e-01 2.013715691472249825e-01
2.770981066336866139e-01 2.078531265759715474e-01
2.617026513738844318e-01 2.143354855436113149e-01
2.589565621640518844e-01 2.156243187810456263e-01
2.549974642278171610e-01 2.172652334573011990e-01
2.369481934713691951e-01 2.247625813211533707e-01
2.277909502900017369e-01 2.280639358275430295e-01
2.176919114482692985e-01 2.317488641254020210e-01
2.156858454415659099e-01 2.323525121082326006e-01
2.096307034307891837e-01 2.346125993762201434e-01
1.968740451422920645e-01 2.392845600621112956e-01
1.901110229642582472e-01 2.409796440013595442e-01
1.739330422751896310e-01 2.452840440433375901e-01
1.653668788217512731e-01 2.472135256365665112e-01
1.405306714995502304e-01 2.530787111611697560e-01
1.267365612070921743e-01 2.562257724844689277e-01
1.048659969662119051e-01 2.596078737982264739e-01
9.739717614575889304e-02 2.607238475338671813e-01
8.391825514518233553e-02 2.628567667027158494e-01
7.378722116751004756e-02 2.644562646734460176e-01
7.148437499999998890e-02 2.649673175730660191e-01
6.538413766175139863e-02 2.654261707112334778e-01
4.346804417788279612e-02 2.680121651146915585e-01
3.346891145088153746e-02 2.683909641291654657e-01
2.884608798228408336e-02 2.686363344067339010e-01
2.583231283325546079e-02 2.687241818689106165e-01
0.000000000000000000e+00 2.690563863254775145e-01


==> data/isoline_phid.dat <==
8.174164660735576682e-01 0.000000000000000000e+00
8.234279439131377831e-01 8.282367536734537572e-03
8.273628766107343768e-01 1.306609278364262439e-02
8.295230577096741609e-01 1.666666666666666644e-02
8.349646488689206336e-01 2.680807119098380445e-02
8.378948581045282396e-01 3.219295214053461557e-02
8.392114899921947480e-01 3.627241166276397311e-02
8.438044044350280215e-01 5.096006001412464737e-02
8.445169549138819010e-01 5.369161862546414921e-02
8.452625419562265208e-01 5.956047960100638305e-02
8.461358241864693763e-01 6.666666666666666574e-02
8.463319173944434670e-01 7.033474927222313489e-02
8.464335215517360123e-01 7.976685488506934929e-02
8.462776081751059998e-01 8.333333333333332871e-02
8.460591690417719191e-01 8.569783190827021113e-02
8.448766408049710464e-01 9.487664080497112962e-02
8.440869000900773633e-01 9.881738001801548821e-02
8.435217595624235898e-01 1.021594134791920933e-01
8.424210454294196460e-01 1.068164603594311535e-01
8.392181110064054206e-01 1.161934437115057506e-01
8.372913627457729824e-01 1.222635444452095099e-01
8.353721762347151580e-01 1.274742549662897795e-01
8.335477087097883375e-01 1.320873613620811016e-01
8.285835280222608734e-01 1.407707846611014058e-01
8.275406546650448947e-01 1.429369939991891325e-01
8.249999999999999556e-01 1.464557659019337654e-01
8.202232383669701976e-01 1.535565717003035402e-01
8.168090523235242983e-01 1.583333333333333259e-01
8.126264437141206276e-01 1.640574805077165410e-01
8.075816910150355188e-01 1.696993430726808638e-01
8.000000000000000444e-01 1.768973883520053580e-01
7.960461984896414211e-01 1.803679822005643529e-01
7.928948426678318340e-01 1.833333333333333204e-01
7.862337546560715928e-01 1.891341759788099375e-01
7.772291040991254896e-01 1.955417918017490486e-01
7.742285115492174574e-01 1.976855346476523445e-01
7.725722858976471485e-01 1.987861429488236020e-01
7.583333333333333037e-01 2.075476076077875098e-01
7.575841667891382025e-01 2.079587500612358197e-01
7.452515378342700059e-01 2.143394846704135825e-01
7.428202297002293175e-01 2.154614252134250396e-01
7.311013967968948979e-01 2.205361269271232660e-01
7.194163101173636221e-01 2.250000000000000333e-01
7.101777855994827471e-01 2.286889045322987868e-01
7.028552619844532501e-01 2.304780713488801536e-01
6.916666666666666519e-01 2.335419936969598265e-01
6.810867336577679509e-01 2.355799330088986787e-01
6.726745435434253739e-01 2.370157537535173276e-01
6.523280048230346573e-01 2.393386618436321167e-01
6.500000000000000222e-01 2.395787232337486805e-01
6.466183006318522164e-01 2.399758169825927934e-01
6.333333333333333037e-01 2.411444280588011524e-01
6.178311034585569628e-01 2.410844482707215630e-01
6.163503813133491827e-01 2.410340959600317801e-01
5.934753776996576358e-01 2.398579556336757068e-01
5.916666666666666741e-01 2.397387996780198094e-01
5.871187999534874802e-01 2.393927333100771271e-01
5.749999999999999556e-01 2.383890252488152783e-01
5.603734404846049122e-01 2.353734404846049011e-01
5.575447077912156768e-01 2.349105844175686797e-01
5.511264523941536986e-01 2.333333333333333370e-01
5.463616129333255245e-01 2.322767741333491287e-01
5.392602274871026724e-01 2.303698862564486638e-01
5.333333333333333259e-01 2.287709325640721048e-01
5.241326515945531339e-01 2.258673484054469216e-01
5.178993950710324423e-01 2.235945556392916478e-01
5.005449842259576121e-01 2.165304206101772710e-01
5.000741406334062722e-01 2.162959634996353409e-01
4.991952286147322559e-01 2.158618952813989578e-01
4.850477924025974330e-01 2.085722953463203799e-01
4.751202049106280634e-01 2.027377094742350838e-01
4.691264743152709915e-01 1.990460896124797707e-01
4.643458029567099077e-01 1.963083940865801291e-01
4.586809908296827221e-01 1.916666666666666519e-01
4.525111591841910474e-01 1.866443482982846347e-01
4.480197404918143667e-01 1.827554988798314184e-01
4.411644926954045309e-01 1.768073671982739459e-01
4.357767494894896898e-01 1.712405693593594125e-01
4.344062000251028288e-01 1.697604666415638563e-01
4.333333333333333481e-01 1.686481641001505993e-01
4.267986778485447497e-01 1.616006610757275974e-01
4.191217546469144239e-01 1.512275439901238638e-01
4.179764833921141842e-01 1.496070549823657336e-01
4.170229403939515467e-01 1.482186313635755759e-01
4.148760287806023128e-01 1.446280863418069051e-01
4.112431500727118938e-01 1.387568499272880951e-01
4.104099018370117591e-01 1.370819803674023785e-01
4.049217453408473499e-01 1.267057939962429602e-01
4.037862646937997457e-01 1.234843104534888020e-01
3.993162588991383544e-01 1.103845566359183683e-01
3.987333834952938583e-01 1.089666415856864329e-01
3.984036166961114622e-01 1.078012055653704976e-01
3.978523621398646348e-01 1.040380576130626872e-01
3.954454160123483941e-01 9.166666666666666019e-02
3.949870582089902160e-01 8.502588358201954022e-02
3.944027279837349909e-01 7.779863600813251290e-02
3.944215918594538017e-01 7.388431837189074480e-02
3.957148177608010853e-01 6.269752595422041497e-02
3.957204761039543328e-01 6.256771433762740864e-02
3.957141700428146169e-01 6.248297667278304712e-02
3.957492773635005734e-01 6.238792537355625917e-02
3.996276408357100074e-01 4.175975645773916806e-02
3.996904281747151177e-01 4.151188075402421906e-02
3.998066715487919032e-01 4.128000976425039159e-02
4.038553201127365599e-01 3.109432672303493600e-02
4.056996289740930628e-01 2.806592461485291415e-02
4.103908335374403249e-01 1.874483337415473044e-02
4.137177949965222812e-01 1.371779499652230408e-02
4.182538037584421220e-01 7.935685458877104331e-03
4.237076758853727254e-01 0.000000000000000000e+00


==> parts/55_outlook_objectives_controls.txt <==


%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%





\subsection{Outlook: Discussion of Objectives}
\label{ssec:O:O}%objectives


\todoinck{Ich wuerde dieses Kapitel komplett loeschen wollen}  


In this section we  summarize  examples of 
objectives  that might be applied in our situation.

Here we consider the following objectives
\begin{enumerate}[ A) ]
 \item  $\mathcal O^{track,c}(y) = \frac{1}{2}\tau\sum_{m=1}^M\|\varphi^m - \varphi_d(t_m)\|_{L^2(\Omega)}^2$,
 \label{en:O:obj_track_conti}
 \item $\mathcal O^{track,d}(y) =  \frac{1}{2}\sum_{s=1}^S \|\varphi^s - \varphi_d(t_s)\|_{L^2(\Omega)}^2$,
 \label{en:O:obj_track_disc}
 \item $\mathcal O^{cover}(y) = \frac{1}{2}\tau\sum_{m=1}^M\|\varphi^m - 1\|_{L^2(\Omega_c(m))}^2$.
 \label{en:O:obj_cover_conti}
\end{enumerate}
Here, the function $y_d \in C(0,T;L^2(\Omega))$ denotes a given desired state.
Using the objective  $\mathcal O^{track,c}$,
the desired state shall be tracked in the $L^2$ sense over $(0,T] \times \Omega$, where the sum over $m$ approximates
the corresponding integration over time. 
By the objective $\mathcal O^{track,d}(y)$ we aim at tracking $y_d$ at finitely many given time points $t_s \in [0,T]$, $s = 1,\dots,S$, 
and we assume, that $\{t_s\}_{s=1}^S \subset \{t_m\}_{m=1}^M$, where the latter denotes the discretization points in time that are introduced in Section~\ref{sec:S}.
Finally, the objective $\mathcal O^{cover,c}(y)$ desribes the covering of a certain part $\Omega_c(m) \subset \Omega$  with liquid
over $(0,T]\times \Omega$. We stress, that $\Omega_c(m)$ depends on the time instance $t_m$ and thus allows to cover different
parts of the domain at different time instances.


All the stated objectives satisfy Assumpions~\ref{ass:O:J}.










\subsection{Outlook: Discussion of Controls}
\label{ssec:O:C}%control


\todoinck{Ich wuerde dieses Kapitel komplett loeschen wollen}  

In this section we  summarize  examples of 
controls  that might be applied in our situation.
Especially we define the spaces $U$ together with the corresponding control operators $B:U \to L^2(0,T;L^2(\partial\Omega))$
and the corresponding regularizations $\mathcal R(u)$.

In the following we consider controls of one of the following forms
\begin{enumerate}[(i)]
  \item $Bu(t,x) = \sum_{i=1}^I u_i(t)f_i(x)$,
  \label{en:O:c-i}
  \item $Bu(t,x) = \sum_{i=1}^I u_{i}f_i(x)$,
  \label{en:O:c-ii}
  \item $Bu(t,x) = \sum_{j=1}^J\sum_{i=1}^I u_{ij}g_j(t)f_i(x)$.
  \label{en:O:c-iii}

\end{enumerate}
Here $f_i(x)$, $i=1,\ldots,I$ are given functions $f_i \in L^2(\partial\Omega)$, and $g_j(t)$, $j=1,\ldots,J$ are given functions
$g_j \in L^2(0,T)$. 
In case \eqref{en:O:c-i}, $u_i(t)$ denotes the time varying control that has to be found in order to minimize $J$. 
Using this control model, we assume that we have a certain number of fixed distributions of the contact angle
and that we can vary the amplitude of these distributions in time.
In the latter case $u_{ij}$ denote constant amplitudes that have to be found in order to minimize $J$.
Here we assume, that also the temporal distribution is given and that we can only choose their amplitude.
Notice that the latter model especially allow us to use piecewise constant angles in time, 
thus only finitely many switching points for the control over time.
 
In case of \eqref{en:O:c-i} we either use $U = L^2(0,T;\R^I)$ or $U = H^1(0,T;\R^I)$, while in case
of \eqref{en:O:c-iii} we use $U = \R^{IJ}$. In all cases, the operator $B:U \to L^2(0,T;L^2(\partial\Omega))$
is stated in \eqref{en:O:c-i}--\eqref{en:O:c-iii}.

Depending on the model that is used for the control we consider the following regularizations $\mathcal R(u)$.
In case of \eqref{en:O:c-i} we consider either $\mathcal R(u) := \|u\|^2_{L^2(0,T;\R^I)} = \int_0^T \sum_{i=1}^I (u_i(t))^2\dt$
or 
 $\mathcal R(u) := \|u\|^2_{H^1(0,T;\R^I)} = \int_0^T \sum_{i=1}^I (u_i(t))^2 + (\frac{d}{dt}u_i(t))^2\dt$.
 In the later case, the time derivative has to be approximated by a finite difference scheme for its numerical realization 
 and an additional initial value is required for $u_i(0)$ which we set to $u_i(0) = 0$, $i=1,\ldots,I$.
 In case of \eqref{en:O:c-iii} we use $\mathcal R(u) := \|u\|_{\R^{IJ}}^2$.

\todoinck{$B^\star$ angeben}



\todoinck{neu wenn klar ist, was simuliert wird!}


